Switched Optimal Control with Dwell Time Constraints

This paper presents an embedding-based approach for solving switched optimal control problems (SOCPs) with dwell time constraints. At first, an embedded optimal control problem (EOCP) is defined by replacing the discrete switching signal with a continuous embedded variable that can take intermediate values between the discrete modes. While embedding enables solutions of SOCPs via conventional techniques, optimal solutions of EOCPs often involve nonexistent modes and thus may not be feasible for the SOCP. In the modified EOCP (MEOCP), a concave function is added to the cost function to enforce a bang-bang solution in the embedded variable, which results in feasible solutions for the SOCP. However, the MEOCP cannot guarantee the satisfaction of dwell-time constraints. In this paper, a MEOCP is combined with a filter layer to remove switching times that violate the dwell time constraint. Insertion gradients are used to minimize the effect of the filter on the optimal cost.

==> Data/Figs/Cost.dat <==
   0.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00
   1.0000000e-01   4.3997871e+00   4.3997871e+00   4.3997871e+00
   2.0000000e-01   4.7983005e+00   4.7983005e+00   4.7983005e+00
   3.0000000e-01   5.1942822e+00   5.1942822e+00   5.1942822e+00
   4.0000000e-01   5.5864995e+00   5.5864995e+00   5.5864995e+00
   5.0000000e-01   5.9737549e+00   5.9737549e+00   5.9737549e+00
   6.0000000e-01   6.3548941e+00   6.3548941e+00   6.3548941e+00
   7.0000000e-01   6.7288150e+00   6.7288150e+00   6.7288150e+00
   8.0000000e-01   7.0944751e+00   7.0944751e+00   7.0944751e+00
   9.0000000e-01   7.4508987e+00   7.4508987e+00   7.4508987e+00
   1.0000000e+00   7.7971847e+00   7.7971847e+00   7.7971847e+00
   1.1000000e+00   8.1325118e+00   8.1325118e+00   8.1325118e+00
   1.2000000e+00   8.4561451e+00   8.4561451e+00   8.4561451e+00
   1.3000000e+00   8.7674412e+00   8.7674412e+00   8.7674412e+00
   1.4000000e+00   9.0658527e+00   9.0658527e+00   9.0658527e+00
   1.5000000e+00   9.3509324e+00   9.3509324e+00   9.3509324e+00
   1.6000000e+00   9.6223370e+00   9.6223370e+00   9.6223370e+00
   1.7000000e+00   9.8798298e+00   9.8798298e+00   9.8798298e+00
   1.8000000e+00   1.0123283e+01   1.0123283e+01   1.0123283e+01
   1.9000000e+00   1.0352681e+01   1.0352681e+01   1.0352681e+01
   2.0000000e+00   1.0568117e+01   1.0568117e+01   1.0568117e+01
   2.1000000e+00   1.0769800e+01   1.0769800e+01   1.0769800e+01
   2.2000000e+00   1.0958051e+01   1.0958051e+01   1.0958051e+01
   2.3000000e+00   1.1133301e+01   1.1133301e+01   1.1133301e+01
   2.4000000e+00   1.1296093e+01   1.1296093e+01   1.1296093e+01
   2.5000000e+00   1.1447081e+01   1.1447081e+01   1.1447081e+01
   2.6000000e+00   1.1587024e+01   1.1587024e+01   1.1587024e+01
   2.7000000e+00   1.1715024e+01   1.1715024e+01   1.1715024e+01
   2.8000000e+00   1.1823121e+01   1.1823121e+01   1.1823121e+01
   2.9000000e+00   1.1912512e+01   1.1912512e+01   1.1912512e+01
   3.0000000e+00   1.1985678e+01   1.1985678e+01   1.1985678e+01
   3.1000000e+00   1.2044866e+01   1.2044866e+01   1.2044866e+01
   3.2000000e+00   1.2092109e+01   1.2092109e+01   1.2092109e+01
   3.3000000e+00   1.2129242e+01   1.2129242e+01   1.2129242e+01
   3.4000000e+00   1.2157922e+01   1.2157922e+01   1.2157922e+01
   3.5000000e+00   1.2179648e+01   1.2179648e+01   1.2179648e+01
   3.6000000e+00   1.2195779e+01   1.2195779e+01   1.2195779e+01
   3.7000000e+00   1.2207554e+01   1.2207554e+01   1.2207554e+01
   3.8000000e+00   1.2216111e+01   1.2216111e+01   1.2216111e+01
   3.9000000e+00   1.2223053e+01   1.2223053e+01   1.2223053e+01
   4.0000000e+00   1.2229921e+01   1.2229921e+01   1.2229921e+01
   4.1000000e+00   1.2236777e+01   1.2236777e+01   1.2236777e+01
   4.2000000e+00   1.2243666e+01   1.2243666e+01   1.2243666e+01
   4.3000000e+00   1.2250652e+01   1.2250652e+01   1.2250652e+01
   4.4000000e+00   1.2257816e+01   1.2257816e+01   1.2257816e+01
   4.5000000e+00   1.2265261e+01   1.2265261e+01   1.2265261e+01
   4.6000000e+00   1.2273114e+01   1.2273114e+01   1.2273114e+01
   4.7000000e+00   1.2281291e+01   1.2281274e+01   1.2281274e+01
   4.8000000e+00   1.2289314e+01   1.2286921e+01   1.2286921e+01
   4.9000000e+00   1.2296553e+01   1.2289945e+01   1.2289945e+01
   5.0000000e+00   1.2300878e+01   1.2291202e+01   1.2291202e+01
   5.1000000e+00   1.2303104e+01   1.2291481e+01   1.2291481e+01
   5.2000000e+00   1.2304014e+01   1.2291525e+01   1.2291525e+01
   5.3000000e+00   1.2304328e+01   1.2292046e+01   1.2292046e+01
   5.4000000e+00   1.2304733e+01   1.2293750e+01   1.2293750e+01
   5.5000000e+00   1.2305871e+01   1.2297315e+01   1.2297315e+01
   5.6000000e+00   1.2307080e+01   1.2301253e+01   1.2301253e+01
   5.7000000e+00   1.2307846e+01   1.2304570e+01   1.2304570e+01
   5.8000000e+00   1.2308280e+01   1.2307400e+01   1.2307400e+01
   5.9000000e+00   1.2308557e+01   1.2309853e+01   1.2309853e+01
   6.0000000e+00   1.2309003e+01   1.2312021e+01   1.2312021e+01
   6.1000000e+00   1.2309394e+01   1.2313980e+01   1.2313980e+01
   6.2000000e+00   1.2309580e+01   1.2315793e+01   1.2315793e+01
   6.3000000e+00   1.2309645e+01   1.2317513e+01   1.2317513e+01
   6.4000000e+00   1.2309669e+01   1.2319183e+01   1.2319183e+01
   6.5000000e+00   1.2309728e+01   1.2320842e+01   1.2320842e+01
   6.6000000e+00   1.2309895e+01   1.2322526e+01   1.2322526e+01
   6.7000000e+00   1.2310246e+01   1.2324270e+01   1.2324270e+01
   6.8000000e+00   1.2310859e+01   1.2326111e+01   1.2326111e+01
   6.9000000e+00   1.2311816e+01   1.2328091e+01   1.2328091e+01
   7.0000000e+00   1.2313206e+01   1.2330257e+01   1.2330257e+01
   7.1000000e+00   1.2315126e+01   1.2332666e+01   1.2332666e+01
   7.2000000e+00   1.2317684e+01   1.2335383e+01   1.2335383e+01
   7.3000000e+00   1.2320997e+01   1.2338488e+01   1.2338488e+01
   7.4000000e+00   1.2325004e+01   1.2341885e+01   1.2341885e+01
   7.5000000e+00   1.2327860e+01   1.2343791e+01   1.2343791e+01
   7.6000000e+00   1.2329622e+01   1.2344386e+01   1.2344386e+01
   7.7000000e+00   1.2330943e+01   1.2344446e+01   1.2344446e+01
   7.8000000e+00   1.2332439e+01   1.2344707e+01   1.2344707e+01
   7.9000000e+00   1.2334711e+01   1.2345892e+01   1.2345892e+01
   8.0000000e+00   1.2338364e+01   1.2348723e+01   1.2348723e+01
   8.1000000e+00   1.2342369e+01   1.2352298e+01   1.2352298e+01
   8.2000000e+00   1.2345407e+01   1.2355316e+01   1.2355316e+01
   8.3000000e+00   1.2347649e+01   1.2357900e+01   1.2357900e+01
   8.4000000e+00   1.2349242e+01   1.2360151e+01   1.2360151e+01
   8.5000000e+00   1.2350318e+01   1.2362154e+01   1.2362154e+01
   8.6000000e+00   1.2350994e+01   1.2363979e+01   1.2363979e+01
   8.7000000e+00   1.2351373e+01   1.2365683e+01   1.2365683e+01
   8.8000000e+00   1.2351548e+01   1.2367315e+01   1.2367315e+01
   8.9000000e+00   1.2351605e+01   1.2368917e+01   1.2368917e+01
   9.0000000e+00   1.2351624e+01   1.2370527e+01   1.2370527e+01
   9.1000000e+00   1.2351680e+01   1.2372181e+01   1.2372181e+01
   9.2000000e+00   1.2351850e+01   1.2373914e+01   1.2373914e+01
   9.3000000e+00   1.2352208e+01   1.2375768e+01   1.2375768e+01
   9.4000000e+00   1.2352753e+01   1.2377690e+01   1.2377690e+01
   9.5000000e+00   1.2352878e+01   1.2378875e+01   1.2378875e+01
   9.6000000e+00   1.2353010e+01   1.2379794e+01   1.2379794e+01
   9.7000000e+00   1.2353855e+01   1.2381255e+01   1.2381255e+01
   9.8000000e+00   1.2355038e+01   1.2383130e+01   1.2383130e+01
   9.9000000e+00   1.2355832e+01   1.2384842e+01   1.2384842e+01
   1.0000000e+01   1.2356490e+01   1.2386553e+01   1.2386446e+01
   1.0100000e+01   1.2358147e+01   1.2389153e+01   1.2387990e+01
   1.0200000e+01   1.2359899e+01   1.2392004e+01   1.2389514e+01
   1.0300000e+01   1.2361285e+01   1.2394712e+01   1.2391057e+01
   1.0400000e+01   1.2362394e+01   1.2397325e+01   1.2392657e+01
   1.0500000e+01   1.2363306e+01   1.2399882e+01   1.2394351e+01
   1.0600000e+01   1.2364089e+01   1.2402414e+01   1.2396181e+01
   1.0700000e+01   1.2364801e+01   1.2404947e+01   1.2398197e+01
   1.0800000e+01   1.2365499e+01   1.2407504e+01   1.2400454e+01
   1.0900000e+01   1.2366235e+01   1.2410110e+01   1.2403017e+01
   1.1000000e+01   1.2367059e+01   1.2412794e+01   1.2405966e+01
   1.1100000e+01   1.2368025e+01   1.2415586e+01   1.2409390e+01
   1.1200000e+01   1.2369189e+01   1.2418529e+01   1.2413396e+01
   1.1300000e+01   1.2370614e+01   1.2421670e+01   1.2418108e+01
   1.1400000e+01   1.2372244e+01   1.2425072e+01   1.2423665e+01
   1.1500000e+01   1.2373101e+01   1.2428809e+01   1.2430227e+01
   1.1600000e+01   1.2374083e+01   1.2432969e+01   1.2437973e+01
   1.1700000e+01   1.2374862e+01   1.2436527e+01   1.2445517e+01
   1.1800000e+01   1.2374967e+01   1.2438136e+01   1.2450753e+01
   1.1900000e+01   1.2375124e+01   1.2438585e+01   1.2454376e+01
   1.2000000e+01   1.2376052e+01   1.2438646e+01   1.2457046e+01
   1.2100000e+01   1.2378380e+01   1.2439017e+01   1.2459366e+01
   1.2200000e+01   1.2380804e+01   1.2439413e+01   1.2461667e+01
   1.2300000e+01   1.2382762e+01   1.2439643e+01   1.2464063e+01
   1.2400000e+01   1.2384361e+01   1.2439785e+01   1.2466677e+01
   1.2500000e+01   1.2385689e+01   1.2439909e+01   1.2469632e+01
   1.2600000e+01   1.2386823e+01   1.2440084e+01   1.2473053e+01
   1.2700000e+01   1.2387828e+01   1.2440378e+01   1.2477069e+01
   1.2800000e+01   1.2388761e+01   1.2440860e+01   1.2481814e+01
   1.2900000e+01   1.2389673e+01   1.2441604e+01   1.2487428e+01
   1.3000000e+01   1.2390611e+01   1.2442686e+01   1.2494058e+01
   1.3100000e+01   1.2391482e+01   1.2444192e+01   1.2501863e+01
   1.3200000e+01   1.2392337e+01   1.2446217e+01   1.2511008e+01
   1.3300000e+01   1.2393228e+01   1.2448867e+01   1.2521673e+01
   1.3400000e+01   1.2394157e+01   1.2452075e+01   1.2533832e+01
   1.3500000e+01   1.2394904e+01   1.2454122e+01   1.2545363e+01
   1.3600000e+01   1.2396075e+01   1.2455123e+01   1.2556071e+01
   1.3700000e+01   1.2398460e+01   1.2455759e+01   1.2566404e+01
   1.3800000e+01   1.2401524e+01   1.2456372e+01   1.2576692e+01
   1.3900000e+01   1.2404321e+01   1.2456949e+01   1.2587102e+01
   1.4000000e+01   1.2406922e+01   1.2457594e+01   1.2597796e+01
   1.4100000e+01   1.2409695e+01   1.2458409e+01   1.2608935e+01
   1.4200000e+01   1.2412398e+01   1.2459496e+01   1.2620681e+01
   1.4300000e+01   1.2415022e+01   1.2460959e+01   1.2633200e+01
   1.4400000e+01   1.2417603e+01   1.2462908e+01   1.2646658e+01
   1.4500000e+01   1.2420170e+01   1.2465458e+01   1.2661228e+01
   1.4600000e+01   1.2422745e+01   1.2468730e+01   1.2677089e+01
   1.4700000e+01   1.2425354e+01   1.2472856e+01   1.2694423e+01
   1.4800000e+01   1.2428021e+01   1.2477976e+01   1.2713422e+01
   1.4900000e+01   1.2430774e+01   1.2484243e+01   1.2734286e+01
   1.5000000e+01   1.2433649e+01   1.2491821e+01   1.2757222e+01
   1.5100000e+01   1.2436689e+01   1.2500888e+01   1.2782448e+01
   1.5200000e+01   1.2439946e+01   1.2511638e+01   1.2810191e+01
   1.5300000e+01   1.2443486e+01   1.2524277e+01   1.2840689e+01
   1.5400000e+01   1.2447205e+01   1.2538758e+01   1.2873936e+01
   1.5500000e+01   1.2449355e+01   1.2552395e+01   1.2907373e+01
   1.5600000e+01   1.2450161e+01   1.2564865e+01   1.2940458e+01
   1.5700000e+01   1.2450428e+01   1.2576645e+01   1.2973376e+01
   1.5800000e+01   1.2450929e+01   1.2588151e+01   1.3006262e+01
   1.5900000e+01   1.2452418e+01   1.2599764e+01   1.3039225e+01
   1.6000000e+01   1.2455654e+01   1.2611852e+01   1.3072373e+01
   1.6100000e+01   1.2459755e+01   1.2623614e+01   1.3104444e+01
   1.6200000e+01   1.2463413e+01   1.2634146e+01   1.3134284e+01
   1.6300000e+01   1.2466735e+01   1.2643652e+01   1.3162164e+01
   1.6400000e+01   1.2469809e+01   1.2652323e+01   1.3188340e+01
   1.6500000e+01   1.2472706e+01   1.2660342e+01   1.3213057e+01
   1.6600000e+01   1.2475480e+01   1.2667879e+01   1.3236546e+01
   1.6700000e+01   1.2478176e+01   1.2675100e+01   1.3259030e+01
   1.6800000e+01   1.2480827e+01   1.2682162e+01   1.3280722e+01
   1.6900000e+01   1.2483462e+01   1.2689220e+01   1.3301827e+01
   1.7000000e+01   1.2486105e+01   1.2696424e+01   1.3322544e+01
   1.7100000e+01   1.2488778e+01   1.2703925e+01   1.3343068e+01
   1.7200000e+01   1.2491505e+01   1.2711873e+01   1.3363588e+01
   1.7300000e+01   1.2494314e+01   1.2720420e+01   1.3384291e+01
   1.7400000e+01   1.2497239e+01   1.2729720e+01   1.3405362e+01
   1.7500000e+01   1.2500321e+01   1.2739932e+01   1.3426985e+01
   1.7600000e+01   1.2503612e+01   1.2751220e+01   1.3449346e+01
   1.7700000e+01   1.2507175e+01   1.2763755e+01   1.3472630e+01
   1.7800000e+01   1.2509833e+01   1.2776559e+01   1.3496308e+01
   1.7900000e+01   1.2511001e+01   1.2788873e+01   1.3519907e+01
   1.8000000e+01   1.2511508e+01   1.2801085e+01   1.3543640e+01
   1.8100000e+01   1.2512148e+01   1.2813556e+01   1.3567714e+01
   1.8200000e+01   1.2513695e+01   1.2826643e+01   1.3592353e+01
   1.8300000e+01   1.2516500e+01   1.2840200e+01   1.3617145e+01
   1.8400000e+01   1.2519157e+01   1.2852200e+01   1.3639333e+01
   1.8500000e+01   1.2521542e+01   1.2862604e+01   1.3658869e+01
   1.8600000e+01   1.2523729e+01   1.2871638e+01   1.3676056e+01
   1.8700000e+01   1.2525777e+01   1.2879514e+01   1.3691177e+01
   1.8800000e+01   1.2527738e+01   1.2886426e+01   1.3704492e+01
   1.8900000e+01   1.2529651e+01   1.2892555e+01   1.3716245e+01
   1.9000000e+01   1.2531553e+01   1.2898073e+01   1.3726661e+01
   1.9100000e+01   1.2533475e+01   1.2903140e+01   1.3735949e+01
   1.9200000e+01   1.2535450e+01   1.2907909e+01   1.3744307e+01
   1.9300000e+01   1.2537511e+01   1.2912526e+01   1.3751919e+01
   1.9400000e+01   1.2539696e+01   1.2917134e+01   1.3758959e+01
   1.9500000e+01   1.2542050e+01   1.2921873e+01   1.3765592e+01
   1.9600000e+01   1.2544626e+01   1.2926880e+01   1.3771976e+01
   1.9700000e+01   1.2547485e+01   1.2932295e+01   1.3778266e+01
   1.9800000e+01   1.2550704e+01   1.2938258e+01   1.3784610e+01
   1.9900000e+01   1.2554373e+01   1.2944912e+01   1.3791156e+01
   2.0000000e+01   1.2558595e+01   1.2952406e+01   1.3798051e+01


==> Data/Figs/J_emb.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   9.9006876e-01
   2.0000000e-01   9.6069219e-01
   3.0000000e-01   9.1296969e-01
   4.0000000e-01   8.4857271e-01
   5.0000000e-01   7.6971861e-01
   6.0000000e-01   6.7914242e-01
   7.0000000e-01   5.8175013e-01
   8.0000000e-01   5.0067284e-01
   9.0000000e-01   4.2854293e-01
   1.0000000e+00   3.5588340e-01
   1.1000000e+00   2.8038842e-01
   1.2000000e+00   2.0580776e-01
   1.3000000e+00   1.3627361e-01
   1.4000000e+00   7.6266417e-02
   1.5000000e+00   3.0579831e-02
   1.6000000e+00   4.3600313e-03
   1.7000000e+00   1.3387308e-03
   1.8000000e+00   1.6181407e-02
   1.9000000e+00   4.2374708e-02
   2.0000000e+00   7.4291463e-02
   2.1000000e+00   1.0718995e-01
   2.2000000e+00   1.3720897e-01
   2.3000000e+00   1.6135883e-01
   2.4000000e+00   1.7750837e-01
   2.5000000e+00   1.8436818e-01
   2.6000000e+00   1.8147014e-01
   2.7000000e+00   1.6914353e-01
   2.8000000e+00   1.4848776e-01
   2.9000000e+00   1.2134202e-01
   3.0000000e+00   9.0252016e-02
   3.1000000e+00   5.8537344e-02
   3.2000000e+00   3.2601141e-02
   3.3000000e+00   1.6409742e-02
   3.4000000e+00   7.2236538e-03
   3.5000000e+00   2.6196414e-03
   3.6000000e+00   7.0823538e-04
   3.7000000e+00   1.2578466e-04
   3.8000000e+00   2.2770093e-05
   3.9000000e+00   2.3609494e-05
   4.0000000e+00   6.4178115e-04
   4.1000000e+00   3.1948790e-03
   4.2000000e+00   9.6611009e-03
   4.3000000e+00   2.1673221e-02
   4.4000000e+00   3.6288814e-02
   4.5000000e+00   5.0758721e-02
   4.6000000e+00   6.2786749e-02
   4.7000000e+00   7.0965491e-02
   4.8000000e+00   7.4440157e-02
   4.9000000e+00   7.2895120e-02
   5.0000000e+00   6.6538167e-02
   5.1000000e+00   5.6082576e-02
   5.2000000e+00   4.2727143e-02
   5.3000000e+00   2.8134286e-02
   5.4000000e+00   1.5486676e-02
   5.5000000e+00   8.3357554e-03
   5.6000000e+00   4.8078281e-03
   5.7000000e+00   3.4187988e-03
   5.8000000e+00   3.4168733e-03
   5.9000000e+00   3.2630252e-03
   6.0000000e+00   2.1896523e-03
   6.1000000e+00   7.5990110e-04
   6.2000000e+00   2.0402786e-07
   6.3000000e+00   1.1474273e-03
   6.4000000e+00   3.3405026e-03
   6.5000000e+00   4.9675167e-03
   6.6000000e+00   5.1873842e-03
   6.7000000e+00   3.9106315e-03
   6.8000000e+00   1.7753110e-03
   6.9000000e+00   1.1991469e-04
   7.0000000e+00   5.1466226e-04
   7.1000000e+00   2.2182017e-03
   7.2000000e+00   3.8769576e-03
   7.3000000e+00   4.6601573e-03
   7.4000000e+00   4.2488757e-03
   7.5000000e+00   2.8209709e-03
   7.6000000e+00   1.1641072e-03
   7.7000000e+00   5.3605388e-04
   7.8000000e+00   5.3903183e-04
   7.9000000e+00   1.0932346e-03
   8.0000000e+00   1.4577646e-03
   8.1000000e+00   1.1733312e-03
   8.2000000e+00   4.5700595e-04
   8.3000000e+00   8.5562135e-06
   8.4000000e+00   3.8619095e-05
   8.5000000e+00   1.8597729e-05
   8.6000000e+00   7.2575206e-05
   8.7000000e+00   1.0341958e-03
   8.8000000e+00   4.4190398e-03
   8.9000000e+00   1.2394272e-02
   9.0000000e+00   2.5083734e-02
   9.1000000e+00   3.8390047e-02
   9.2000000e+00   5.0160803e-02
   9.3000000e+00   5.8826710e-02
   9.4000000e+00   6.3371871e-02
   9.5000000e+00   6.3321090e-02
   9.6000000e+00   5.8724859e-02
   9.7000000e+00   5.0142158e-02
   9.8000000e+00   3.8621159e-02
   9.9000000e+00   2.5677990e-02
   1.0000000e+01   1.3273682e-02
   1.0100000e+01   3.7894304e-03
   1.0200000e+01   3.3253526e-07
   1.0300000e+01   4.5936009e-03
   1.0400000e+01   1.6566722e-02
   1.0500000e+01   3.3097060e-02
   1.0600000e+01   4.9945720e-02
   1.0700000e+01   6.4244324e-02
   1.0800000e+01   7.3956317e-02
   1.0900000e+01   7.7860399e-02
   1.1000000e+01   7.5530413e-02
   1.1100000e+01   6.7311844e-02
   1.1200000e+01   5.4295122e-02
   1.1300000e+01   3.8285899e-02
   1.1400000e+01   2.3096102e-02
   1.1500000e+01   1.3551097e-02
   1.1600000e+01   8.1066273e-03
   1.1700000e+01   5.2986316e-03
   1.1800000e+01   4.1547629e-03
   1.1900000e+01   2.7979276e-03
   1.2000000e+01   9.2729413e-04
   1.2100000e+01   1.1071353e-06
   1.2200000e+01   1.8581646e-03
   1.2300000e+01   8.5326706e-03
   1.2400000e+01   1.7932933e-02
   1.2500000e+01   2.7540847e-02
   1.2600000e+01   3.5553539e-02
   1.2700000e+01   4.0719866e-02
   1.2800000e+01   4.2328913e-02
   1.2900000e+01   4.0196144e-02
   1.3000000e+01   3.4647322e-02
   1.3100000e+01   2.6500324e-02
   1.3200000e+01   1.7044968e-02
   1.3300000e+01   8.0209754e-03
   1.3400000e+01   1.8711089e-03
   1.3500000e+01   4.2836214e-05
   1.3600000e+01   3.5582678e-04
   1.3700000e+01   1.0926852e-03
   1.3800000e+01   1.3156963e-03
   1.3900000e+01   1.6546869e-03
   1.4000000e+01   2.9109597e-03
   1.4100000e+01   5.7756152e-03
   1.4200000e+01   1.1385134e-02
   1.4300000e+01   2.0356553e-02
   1.4400000e+01   2.8567546e-02
   1.4500000e+01   3.3851494e-02
   1.4600000e+01   3.5223720e-02
   1.4700000e+01   3.2473524e-02
   1.4800000e+01   2.6140149e-02
   1.4900000e+01   1.7485649e-02
   1.5000000e+01   1.0039371e-02
   1.5100000e+01   5.9670900e-03
   1.5200000e+01   4.0199592e-03
   1.5300000e+01   3.4326076e-03
   1.5400000e+01   3.9335266e-03
   1.5500000e+01   5.7302138e-03
   1.5600000e+01   9.4923147e-03
   1.5700000e+01   1.4170307e-02
   1.5800000e+01   1.6747101e-02
   1.5900000e+01   1.6833397e-02
   1.6000000e+01   1.8102024e-02
   1.6100000e+01   2.1938578e-02
   1.6200000e+01   2.9023152e-02
   1.6300000e+01   3.9164122e-02
   1.6400000e+01   4.6584078e-02
   1.6500000e+01   4.9475161e-02
   1.6600000e+01   4.7434895e-02
   1.6700000e+01   4.0822599e-02
   1.6800000e+01   3.0732849e-02
   1.6900000e+01   1.8965966e-02
   1.7000000e+01   9.5278810e-03
   1.7100000e+01   4.4454937e-03
   1.7200000e+01   2.0190746e-03
   1.7300000e+01   1.0445654e-03
   1.7400000e+01   8.2674428e-04
   1.7500000e+01   1.1660800e-03
   1.7600000e+01   1.9915254e-03
   1.7700000e+01   2.4443493e-03
   1.7800000e+01   1.8673459e-03
   1.7900000e+01   6.7911673e-04
   1.8000000e+01   3.5821669e-06
   1.8100000e+01   1.6410222e-03
   1.8200000e+01   8.0364451e-03
   1.8300000e+01   2.2245477e-02
   1.8400000e+01   4.5983274e-02
   1.8500000e+01   7.3450036e-02
   1.8600000e+01   1.0100270e-01
   1.8700000e+01   1.2592956e-01
   1.8800000e+01   1.4611177e-01
   1.8900000e+01   1.6001492e-01
   1.9000000e+01   1.6667813e-01
   1.9100000e+01   1.6570058e-01
   1.9200000e+01   1.5722561e-01
   1.9300000e+01   1.4192271e-01
   1.9400000e+01   1.2096720e-01
   1.9500000e+01   9.6018023e-02
   1.9600000e+01   6.9193610e-02
   1.9700000e+01   4.3046075e-02
   1.9800000e+01   2.0533798e-02
   1.9900000e+01   4.9926109e-03
   2.0000000e+01   1.0570785e-04


==> Data/Figs/J_filter1.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   9.9006876e-01
   2.0000000e-01   9.6069219e-01
   3.0000000e-01   9.1296969e-01
   4.0000000e-01   8.4857271e-01
   5.0000000e-01   7.6971861e-01
   6.0000000e-01   6.7914242e-01
   7.0000000e-01   5.8175013e-01
   8.0000000e-01   5.0067284e-01
   9.0000000e-01   4.2383651e-01
   1.0000000e+00   3.4273140e-01
   1.1000000e+00   2.6107372e-01
   1.2000000e+00   1.8297262e-01
   1.3000000e+00   1.1289600e-01
   1.4000000e+00   5.5635185e-02
   1.5000000e+00   1.6268828e-02
   1.6000000e+00   1.3916968e-04
   1.7000000e+00   9.5279835e-03
   1.8000000e+00   3.7982043e-02
   1.9000000e+00   7.8434823e-02
   2.0000000e+00   1.2472492e-01
   2.1000000e+00   1.7159736e-01
   2.2000000e+00   2.1470056e-01
   2.3000000e+00   2.5057905e-01
   2.4000000e+00   2.7666214e-01
   2.5000000e+00   2.9124854e-01
   2.6000000e+00   2.9348730e-01
   2.7000000e+00   2.8335495e-01
   2.8000000e+00   2.6162932e-01
   2.9000000e+00   2.2985999e-01
   3.0000000e+00   1.9033572e-01
   3.1000000e+00   1.4625826e-01
   3.2000000e+00   1.0942588e-01
   3.3000000e+00   8.3113153e-02
   3.4000000e+00   6.4964677e-02
   3.5000000e+00   5.3131702e-02
   3.6000000e+00   4.6264684e-02
   3.7000000e+00   4.3503599e-02
   3.8000000e+00   4.4405905e-02
   3.9000000e+00   4.3848943e-02
   4.0000000e+00   3.8783872e-02
   4.1000000e+00   3.0086562e-02
   4.2000000e+00   1.9346047e-02
   4.3000000e+00   9.4586871e-03
   4.4000000e+00   3.9543298e-03
   4.5000000e+00   1.4246856e-03
   4.6000000e+00   4.7408790e-04
   4.7000000e+00   2.2182541e-04
   4.8000000e+00   2.8975295e-04
   4.9000000e+00   7.8774522e-04
   5.0000000e+00   2.2971036e-03
   5.1000000e+00   5.8520329e-03
   5.2000000e+00   1.2919309e-02
   5.3000000e+00   2.5376269e-02
   5.4000000e+00   4.3621845e-02
   5.5000000e+00   6.1445165e-02
   5.6000000e+00   7.5803893e-02
   5.7000000e+00   8.4842568e-02
   5.8000000e+00   8.7604030e-02
   5.9000000e+00   9.0961045e-02
   6.0000000e+00   9.9738284e-02
   6.1000000e+00   1.1460167e-01
   6.2000000e+00   1.3663027e-01
   6.3000000e+00   1.6463137e-01
   6.4000000e+00   1.8659387e-01
   6.5000000e+00   1.9940457e-01
   6.6000000e+00   2.0213652e-01
   6.7000000e+00   1.9467733e-01
   6.8000000e+00   1.7770365e-01
   6.9000000e+00   1.5265248e-01
   7.0000000e+00   1.2747195e-01
   7.1000000e+00   1.1035971e-01
   7.2000000e+00   1.0001244e-01
   7.3000000e+00   9.5536080e-02
   7.4000000e+00   9.6502766e-02
   7.5000000e+00   1.0293743e-01
   7.6000000e+00   1.1397253e-01
   7.7000000e+00   1.1970389e-01
   7.8000000e+00   1.1764547e-01
   7.9000000e+00   1.0882682e-01
   8.0000000e+00   1.0315988e-01
   8.1000000e+00   1.0317112e-01
   8.2000000e+00   1.0880421e-01
   8.3000000e+00   1.1818192e-01
   8.4000000e+00   1.2116260e-01
   8.5000000e+00   1.1632117e-01
   8.6000000e+00   1.0421264e-01
   8.7000000e+00   8.6140313e-02
   8.8000000e+00   6.4124916e-02
   8.9000000e+00   4.0870936e-02
   9.0000000e+00   2.2098887e-02
   9.1000000e+00   1.0899489e-02
   9.2000000e+00   4.8212446e-03
   9.3000000e+00   1.9099520e-03
   9.4000000e+00   7.3646006e-04
   9.5000000e+00   3.8670676e-04
   9.6000000e+00   4.4948924e-04
   9.7000000e+00   1.0020729e-03
   9.8000000e+00   2.5937481e-03
   9.9000000e+00   6.2274506e-03
   1.0000000e+01   1.3339568e-02
   1.0100000e+01   2.5778058e-02
   1.0200000e+01   4.5779009e-02
   1.0300000e+01   7.4149537e-02
   1.0400000e+01   1.0282550e-01
   1.0500000e+01   1.2764877e-01
   1.0600000e+01   1.4610061e-01
   1.0700000e+01   1.5650699e-01
   1.0800000e+01   1.5801988e-01
   1.0900000e+01   1.5059509e-01
   1.1000000e+01   1.3496668e-01
   1.1100000e+01   1.1261822e-01
   1.1200000e+01   8.5751008e-02
   1.1300000e+01   5.7249541e-02
   1.1400000e+01   3.2211017e-02
   1.1500000e+01   1.6369051e-02
   1.1600000e+01   7.3528517e-03
   1.1700000e+01   2.7925808e-03
   1.1800000e+01   8.4259450e-04
   1.1900000e+01   4.7159224e-06
   1.2000000e+01   1.2505799e-03
   1.2100000e+01   6.9612987e-03
   1.2200000e+01   2.0132291e-02
   1.2300000e+01   4.2970206e-02
   1.2400000e+01   7.0064682e-02
   1.2500000e+01   9.7539519e-02
   1.2600000e+01   1.2263309e-01
   1.2700000e+01   1.4317693e-01
   1.2800000e+01   1.5758757e-01
   1.2900000e+01   1.6485581e-01
   1.3000000e+01   1.6453352e-01
   1.3100000e+01   1.5671794e-01
   1.3200000e+01   1.4203379e-01
   1.3300000e+01   1.2161323e-01
   1.3400000e+01   9.9158996e-02
   1.3500000e+01   8.4249382e-02
   1.3600000e+01   7.6463496e-02
   1.3700000e+01   7.4851004e-02
   1.3800000e+01   7.9082686e-02
   1.3900000e+01   8.2501885e-02
   1.4000000e+01   8.0625510e-02
   1.4100000e+01   7.3688869e-02
   1.4200000e+01   6.2433660e-02
   1.4300000e+01   4.9533229e-02
   1.4400000e+01   4.1794319e-02
   1.4500000e+01   3.8901176e-02
   1.4600000e+01   4.0341039e-02
   1.4700000e+01   4.6300829e-02
   1.4800000e+01   5.7642958e-02
   1.4900000e+01   7.5878361e-02
   1.5000000e+01   9.7942264e-02
   1.5100000e+01   1.1621417e-01
   1.5200000e+01   1.2907855e-01
   1.5300000e+01   1.3553691e-01
   1.5400000e+01   1.3514640e-01
   1.5500000e+01   1.2800436e-01
   1.5600000e+01   1.1473045e-01
   1.5700000e+01   1.0196521e-01
   1.5800000e+01   9.6535706e-02
   1.5900000e+01   9.7136420e-02
   1.6000000e+01   9.4687346e-02
   1.6100000e+01   8.6752486e-02
   1.6200000e+01   7.4117881e-02
   1.6300000e+01   5.9644358e-02
   1.6400000e+01   5.0789887e-02
   1.6500000e+01   4.7270586e-02
   1.6600000e+01   4.8521943e-02
   1.6700000e+01   5.4677714e-02
   1.6800000e+01   6.6546029e-02
   1.6900000e+01   8.5582722e-02
   1.7000000e+01   1.0840057e-01
   1.7100000e+01   1.2700601e-01
   1.7200000e+01   1.3982860e-01
   1.7300000e+01   1.4591868e-01
   1.7400000e+01   1.4488284e-01
   1.7500000e+01   1.3686810e-01
   1.7600000e+01   1.2254388e-01
   1.7700000e+01   1.0944307e-01
   1.7800000e+01   1.0393304e-01
   1.7900000e+01   1.0540323e-01
   1.8000000e+01   1.1392616e-01
   1.8100000e+01   1.3023496e-01
   1.8200000e+01   1.5569739e-01
   1.8300000e+01   1.9228730e-01
   1.8400000e+01   2.3822068e-01
   1.8500000e+01   2.7965808e-01
   1.8600000e+01   3.1325243e-01
   1.8700000e+01   3.3725165e-01
   1.8800000e+01   3.5050690e-01
   1.8900000e+01   3.5245927e-01
   1.9000000e+01   3.4312399e-01
   1.9100000e+01   3.2307221e-01
   1.9200000e+01   2.9341056e-01
   1.9300000e+01   2.5575853e-01
   1.9400000e+01   2.1222392e-01
   1.9500000e+01   1.6537643e-01
   1.9600000e+01   1.1821952e-01
   1.9700000e+01   7.4160865e-02
   1.9800000e+01   3.6981297e-02
   1.9900000e+01   1.0802663e-02
   2.0000000e+01   5.4580242e-05


==> Data/Figs/J_filter2.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   9.9006876e-01
   2.0000000e-01   9.6069219e-01
   3.0000000e-01   9.1296969e-01
   4.0000000e-01   8.4857271e-01
   5.0000000e-01   7.6971861e-01
   6.0000000e-01   6.7914242e-01
   7.0000000e-01   5.8006675e-01
   8.0000000e-01   4.7616996e-01
   9.0000000e-01   3.7155281e-01
   1.0000000e+00   2.7070369e-01
   1.1000000e+00   1.7846272e-01
   1.2000000e+00   9.9984808e-02
   1.3000000e+00   4.0701854e-02
   1.4000000e+00   6.2843419e-03
   1.5000000e+00   2.6024418e-03
   1.6000000e+00   3.5470599e-02
   1.7000000e+00   1.0169788e-01
   1.8000000e+00   1.9088604e-01
   1.9000000e+00   2.9415004e-01
   2.0000000e+00   4.0357287e-01
   2.1000000e+00   5.1221339e-01
   2.2000000e+00   6.1410945e-01
   2.3000000e+00   7.0427628e-01
   2.4000000e+00   7.7870028e-01
   2.5000000e+00   8.3432848e-01
   2.6000000e+00   8.6905350e-01
   2.7000000e+00   8.8169455e-01
   2.8000000e+00   8.7197434e-01
   2.9000000e+00   8.4049226e-01
   3.0000000e+00   7.8869393e-01
   3.1000000e+00   7.1930168e-01
   3.2000000e+00   6.5568453e-01
   3.3000000e+00   6.0824562e-01
   3.4000000e+00   5.7537379e-01
   3.5000000e+00   5.5588843e-01
   3.6000000e+00   5.4903073e-01
   3.7000000e+00   5.5445304e-01
   3.8000000e+00   5.7199050e-01
   3.9000000e+00   5.8349702e-01
   4.0000000e+00   5.7708233e-01
   4.1000000e+00   5.5322458e-01
   4.2000000e+00   5.1322256e-01
   4.3000000e+00   4.5916324e-01
   4.4000000e+00   3.9388612e-01
   4.5000000e+00   3.2440635e-01
   4.6000000e+00   2.6885237e-01
   4.7000000e+00   2.2695625e-01
   4.8000000e+00   1.9641577e-01
   4.9000000e+00   1.7541106e-01
   5.0000000e+00   1.6259773e-01
   5.1000000e+00   1.5709765e-01
   5.2000000e+00   1.5848790e-01
   5.3000000e+00   1.6678750e-01
   5.4000000e+00   1.7868705e-01
   5.5000000e+00   1.8201590e-01
   5.6000000e+00   1.7568229e-01
   5.7000000e+00   1.6029563e-01
   5.8000000e+00   1.3733019e-01
   5.9000000e+00   1.1694810e-01
   6.0000000e+00   1.0385886e-01
   6.1000000e+00   9.6967420e-02
   6.2000000e+00   9.5649960e-02
   6.3000000e+00   9.7685785e-02
   6.4000000e+00   9.3847442e-02
   6.5000000e+00   8.3495525e-02
   6.6000000e+00   6.7864279e-02
   6.7000000e+00   4.8902485e-02
   6.8000000e+00   2.9240223e-02
   6.9000000e+00   1.2153034e-02
   7.0000000e+00   2.2303393e-03
   7.1000000e+00   4.0195999e-05
   7.2000000e+00   2.5414530e-03
   7.3000000e+00   7.2322300e-03
   7.4000000e+00   1.2163577e-02
   7.5000000e+00   1.5931321e-02
   7.6000000e+00   1.8191408e-02
   7.7000000e+00   2.2856600e-02
   7.8000000e+00   3.1728201e-02
   7.9000000e+00   4.5978312e-02
   8.0000000e+00   6.0296208e-02
   8.1000000e+00   7.1380734e-02
   8.2000000e+00   7.8039349e-02
   8.3000000e+00   8.1485342e-02
   8.4000000e+00   9.0207233e-02
   8.5000000e+00   1.0610093e-01
   8.6000000e+00   1.3067158e-01
   8.7000000e+00   1.6603022e-01
   8.8000000e+00   2.1486220e-01
   8.9000000e+00   2.8039344e-01
   9.0000000e+00   3.5650489e-01
   9.1000000e+00   4.2837631e-01
   9.2000000e+00   4.9245584e-01
   9.3000000e+00   5.4593863e-01
   9.4000000e+00   5.8666757e-01
   9.5000000e+00   6.1312368e-01
   9.6000000e+00   6.2441378e-01
   9.7000000e+00   6.2025540e-01
   9.8000000e+00   6.0095910e-01
   9.9000000e+00   5.6740844e-01
   1.0000000e+01   5.2103760e-01
   1.0100000e+01   4.6380681e-01
   1.0200000e+01   3.9817585e-01
   1.0300000e+01   3.3082806e-01
   1.0400000e+01   2.7926678e-01
   1.0500000e+01   2.4267523e-01
   1.0600000e+01   2.1864538e-01
   1.0700000e+01   2.0547903e-01
   1.0800000e+01   2.0217267e-01
   1.0900000e+01   2.0839934e-01
   1.1000000e+01   2.2448752e-01
   1.1100000e+01   2.5139733e-01
   1.1200000e+01   2.9069410e-01
   1.1300000e+01   3.4451957e-01
   1.1400000e+01   4.0988303e-01
   1.1500000e+01   4.6850179e-01
   1.1600000e+01   5.1645352e-01
   1.1700000e+01   5.5177061e-01
   1.1800000e+01   5.7333225e-01
   1.1900000e+01   5.9893928e-01
   1.2000000e+01   6.4103118e-01
   1.2100000e+01   6.8442947e-01
   1.2200000e+01   7.1219763e-01
   1.2300000e+01   7.2347632e-01
   1.2400000e+01   7.1802449e-01
   1.2500000e+01   6.9620136e-01
   1.2600000e+01   6.5894597e-01
   1.2700000e+01   6.0775432e-01
   1.2800000e+01   5.4465444e-01
   1.2900000e+01   4.7217940e-01
   1.3000000e+01   3.9333842e-01
   1.3100000e+01   3.1158637e-01
   1.3200000e+01   2.3079166e-01
   1.3300000e+01   1.5520285e-01
   1.3400000e+01   9.1415714e-02
   1.3500000e+01   4.8632540e-02
   1.3600000e+01   2.2573382e-02
   1.3700000e+01   8.3640277e-03
   1.3800000e+01   1.9325883e-03
   1.3900000e+01   1.9014075e-05
   1.4000000e+01   3.7395170e-03
   1.4100000e+01   1.5944429e-02
   1.4200000e+01   3.9828919e-02
   1.4300000e+01   7.7077192e-02
   1.4400000e+01   1.1936924e-01
   1.4500000e+01   1.6112673e-01
   1.4600000e+01   1.9839310e-01
   1.4700000e+01   2.2809749e-01
   1.4800000e+01   2.4804182e-01
   1.4900000e+01   2.5688392e-01
   1.5000000e+01   2.6244345e-01
   1.5100000e+01   2.7673011e-01
   1.5200000e+01   3.0041874e-01
   1.5300000e+01   3.3448600e-01
   1.5400000e+01   3.8028034e-01
   1.5500000e+01   4.3950201e-01
   1.5600000e+01   5.1418167e-01
   1.5700000e+01   5.9308683e-01
   1.5800000e+01   6.5768571e-01
   1.5900000e+01   7.0697030e-01
   1.6000000e+01   7.6408306e-01
   1.6100000e+01   8.3754537e-01
   1.6200000e+01   9.2903975e-01
   1.6300000e+01   1.0338800e+00
   1.6400000e+01   1.1216081e+00
   1.6500000e+01   1.1857090e+00
   1.6600000e+01   1.2241666e+00
   1.6700000e+01   1.2359196e+00
   1.6800000e+01   1.2208363e+00
   1.6900000e+01   1.1796872e+00
   1.7000000e+01   1.1314738e+00
   1.7100000e+01   1.1010593e+00
   1.7200000e+01   1.0877938e+00
   1.7300000e+01   1.0912167e+00
   1.7400000e+01   1.1112356e+00
   1.7500000e+01   1.1481140e+00
   1.7600000e+01   1.2024565e+00
   1.7700000e+01   1.2751938e+00
   1.7800000e+01   1.3452923e+00
   1.7900000e+01   1.3878986e+00
   1.8000000e+01   1.4018964e+00
   1.8100000e+01   1.3871226e+00
   1.8200000e+01   1.3443300e+00
   1.8300000e+01   1.2751546e+00
   1.8400000e+01   1.1917090e+00
   1.8500000e+01   1.1261756e+00
   1.8600000e+01   1.0794704e+00
   1.8700000e+01   1.0503771e+00
   1.8800000e+01   1.0380706e+00
   1.8900000e+01   1.0421074e+00
   1.9000000e+01   1.0624142e+00
   1.9100000e+01   1.0992756e+00
   1.9200000e+01   1.1533192e+00
   1.9300000e+01   1.2255002e+00
   1.9400000e+01   1.3170846e+00
   1.9500000e+01   1.4296302e+00
   1.9600000e+01   1.5649681e+00
   1.9700000e+01   1.7251816e+00
   1.9800000e+01   1.9125855e+00
   1.9900000e+01   2.1297038e+00
   2.0000000e+01   2.3792472e+00


==> Data/Figs/L_cost.dat <==
   0.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00
   1.0000000e-01   3.9936227e+00   3.9936227e+00   3.9936227e+00
   2.0000000e-01   3.9745667e+00   3.9745667e+00   3.9745667e+00
   3.0000000e-01   3.9430418e+00   3.9430418e+00   3.9430418e+00
   4.0000000e-01   3.8993510e+00   3.8993510e+00   3.8993510e+00
   5.0000000e-01   3.8438868e+00   3.8438868e+00   3.8438868e+00
   6.0000000e-01   3.7771268e+00   3.7771268e+00   3.7771268e+00
   7.0000000e-01   3.6996299e+00   3.6996299e+00   3.6996299e+00
   8.0000000e-01   3.6120309e+00   3.6120309e+00   3.6120309e+00
   9.0000000e-01   3.5150363e+00   3.5150363e+00   3.5150363e+00
   1.0000000e+00   3.4094185e+00   3.4094185e+00   3.4094185e+00
   1.1000000e+00   3.2960110e+00   3.2960110e+00   3.2960110e+00
   1.2000000e+00   3.1757027e+00   3.1757027e+00   3.1757027e+00
   1.3000000e+00   3.0494323e+00   3.0494323e+00   3.0494323e+00
   1.4000000e+00   2.9181825e+00   2.9181825e+00   2.9181825e+00
   1.5000000e+00   2.7829743e+00   2.7829743e+00   2.7829743e+00
   1.6000000e+00   2.6448610e+00   2.6448610e+00   2.6448610e+00
   1.7000000e+00   2.5049226e+00   2.5049226e+00   2.5049226e+00
   1.8000000e+00   2.3642593e+00   2.3642593e+00   2.3642593e+00
   1.9000000e+00   2.2239861e+00   2.2239861e+00   2.2239861e+00
   2.0000000e+00   2.0852268e+00   2.0852268e+00   2.0852268e+00
   2.1000000e+00   1.9491079e+00   1.9491079e+00   1.9491079e+00
   2.2000000e+00   1.8167534e+00   1.8167534e+00   1.8167534e+00
   2.3000000e+00   1.6892787e+00   1.6892787e+00   1.6892787e+00
   2.4000000e+00   1.5677856e+00   1.5677856e+00   1.5677856e+00
   2.5000000e+00   1.4533564e+00   1.4533564e+00   1.4533564e+00
   2.6000000e+00   1.3470492e+00   1.3470492e+00   1.3470492e+00
   2.7000000e+00   1.1835042e+00   1.1835042e+00   1.1835042e+00
   2.8000000e+00   9.8319515e-01   9.8319515e-01   9.8319515e-01
   2.9000000e+00   8.0892923e-01   8.0892923e-01   8.0892923e-01
   3.0000000e+00   6.5827948e-01   6.5827948e-01   6.5827948e-01
   3.1000000e+00   5.2899884e-01   5.2899884e-01   5.2899884e-01
   3.2000000e+00   4.1902483e-01   4.1902483e-01   4.1902483e-01
   3.3000000e+00   3.2648316e-01   3.2648316e-01   3.2648316e-01
   3.4000000e+00   2.4969030e-01   2.4969030e-01   2.4969030e-01
   3.5000000e+00   1.8715508e-01   1.8715508e-01   1.8715508e-01
   3.6000000e+00   1.3757932e-01   1.3757932e-01   1.3757932e-01
   3.7000000e+00   9.9857376e-02   9.9857376e-02   9.9857376e-02
   3.8000000e+00   7.3074888e-02   7.3074888e-02   7.3074888e-02
   3.9000000e+00   6.8840752e-02   6.8840752e-02   6.8840752e-02
   4.0000000e+00   6.8556750e-02   6.8556750e-02   6.8556750e-02
   4.1000000e+00   6.8638963e-02   6.8638963e-02   6.8638963e-02
   4.2000000e+00   6.9255769e-02   6.9255769e-02   6.9255769e-02
   4.3000000e+00   7.0593556e-02   7.0593556e-02   7.0593556e-02
   4.4000000e+00   7.2855083e-02   7.2855083e-02   7.2855083e-02
   4.5000000e+00   7.6257814e-02   7.6257814e-02   7.6257814e-02
   4.6000000e+00   8.1032190e-02   8.1032190e-02   8.1032190e-02
   4.7000000e+00   7.6495957e-02   7.2681806e-02   7.2681806e-02
   4.8000000e+00   8.4254065e-02   4.1874021e-02   4.1874021e-02
   4.9000000e+00   5.6547814e-02   2.0045906e-02   2.0045906e-02
   5.0000000e+00   3.1403410e-02   6.4166710e-03   6.4166710e-03
   5.1000000e+00   1.4437541e-02   4.0935277e-04   4.0935277e-04
   5.2000000e+00   4.9578735e-03   1.6465333e-03   1.6465333e-03
   5.3000000e+00   2.4774858e-03   9.9451742e-03   9.9451742e-03
   5.4000000e+00   6.7100979e-03   2.5310602e-02   2.5310602e-02
   5.5000000e+00   1.4707421e-02   4.2980955e-02   4.2980955e-02
   5.6000000e+00   9.6861086e-03   3.6038915e-02   3.6038915e-02
   5.7000000e+00   5.8299378e-03   3.0536434e-02   3.0536434e-02
   5.8000000e+00   3.0215096e-03   2.6245605e-02   2.6245605e-02
   5.9000000e+00   2.3039236e-03   2.2965534e-02   2.2965534e-02
   6.0000000e+00   5.2433907e-03   2.0522421e-02   2.0522421e-02
   6.1000000e+00   2.7373583e-03   1.8769499e-02   1.8769499e-02
   6.2000000e+00   1.1186352e-03   1.7586852e-02   1.7586852e-02
   6.3000000e+00   3.1788184e-04   1.6881101e-02   1.6881101e-02
   6.4000000e+00   2.8836864e-04   1.6584971e-02   1.6584971e-02
   6.5000000e+00   1.0054148e-03   1.6656741e-02   1.6656741e-02
   6.6000000e+00   2.4657303e-03   1.7079583e-02   1.7079583e-02
   6.7000000e+00   4.6866668e-03   1.7860793e-02   1.7860793e-02
   6.8000000e+00   7.7053824e-03   1.9030917e-02   1.9030917e-02
   6.9000000e+00   1.1577926e-02   2.0642793e-02   2.0642793e-02
   7.0000000e+00   1.6378246e-02   2.2770491e-02   2.2770491e-02
   7.1000000e+00   2.2197133e-02   2.5508183e-02   2.5508183e-02
   7.2000000e+00   2.9141096e-02   2.8968927e-02   2.8968927e-02
   7.3000000e+00   3.7331184e-02   3.3283392e-02   3.3283392e-02
   7.4000000e+00   3.6337942e-02   2.8317980e-02   2.8317980e-02
   7.5000000e+00   2.1971183e-02   1.1182782e-02   1.1182782e-02
   7.6000000e+00   1.4370185e-02   2.0268711e-03   2.0268711e-03
   7.7000000e+00   1.3076638e-02   3.9514578e-04   3.9514578e-04
   7.8000000e+00   1.7837020e-02   6.0278088e-03   6.0278088e-03
   7.9000000e+00   2.8596673e-02   1.8854718e-02   1.8854718e-02
   8.0000000e+00   4.5493025e-02   3.8988921e-02   3.8988921e-02
   8.1000000e+00   3.4921236e-02   3.2744433e-02   3.2744433e-02
   8.2000000e+00   2.6141547e-02   2.7826999e-02   2.7826999e-02
   8.3000000e+00   1.8944465e-02   2.4022852e-02   2.4022852e-02
   8.4000000e+00   1.3144164e-02   2.1145230e-02   2.1145230e-02
   8.5000000e+00   8.5785869e-03   1.9034383e-02   1.9034383e-02
   8.6000000e+00   5.1094192e-03   1.7557451e-02   1.7557451e-02
   8.7000000e+00   2.6219569e-03   1.6608215e-02   1.6608215e-02
   8.8000000e+00   1.0248555e-03   1.6106723e-02   1.6106723e-02
   8.9000000e+00   2.4977204e-04   1.5998801e-02   1.5998801e-02
   9.0000000e+00   2.5090132e-04   1.6255442e-02   1.6255442e-02
   9.1000000e+00   1.0044119e-03   1.6872094e-02   1.6872094e-02
   9.2000000e+00   2.5077857e-03   1.7867839e-02   1.7867839e-02
   9.3000000e+00   4.7790671e-03   1.9284478e-02   1.9284478e-02
   9.4000000e+00   3.5975693e-03   1.5933811e-02   1.5933811e-02
   9.5000000e+00   1.0101565e-04   9.1613543e-03   9.1613543e-03
   9.6000000e+00   3.7213222e-03   1.0567377e-02   1.0567377e-02
   9.7000000e+00   1.4130492e-02   1.9791179e-02   1.9791179e-02
   9.8000000e+00   9.7106731e-03   1.7837886e-02   1.7837886e-02
   9.9000000e+00   6.3424105e-03   1.6494912e-02   1.6494912e-02
   1.0000000e+01   1.0171427e-02   2.0179909e-02   1.5664107e-02
   1.0100000e+01   1.9698196e-02   2.9406865e-02   1.5273365e-02
   1.0200000e+01   1.5525214e-02   2.7702065e-02   1.5276106e-02
   1.0300000e+01   1.2335237e-02   2.6536832e-02   1.5650630e-02
   1.0400000e+01   9.9872739e-03   2.5797667e-02   1.6399379e-02
   1.0500000e+01   8.3658718e-03   2.5398349e-02   1.7548091e-02
   1.0600000e+01   7.3808192e-03   2.5279454e-02   1.9144852e-02
   1.0700000e+01   6.9667304e-03   2.5407746e-02   2.1259072e-02
   1.0800000e+01   7.0825195e-03   2.5775453e-02   2.3980367e-02
   1.0900000e+01   7.7107670e-03   2.6399446e-02   2.7417368e-02
   1.1000000e+01   8.8569848e-03   2.7320302e-02   3.1696465e-02
   1.1100000e+01   1.0548784e-02   2.8601282e-02   3.6960477e-02
   1.1200000e+01   1.2834953e-02   3.0327216e-02   4.3367284e-02
   1.1300000e+01   1.5784451e-02   3.2603305e-02   5.1088390e-02
   1.1400000e+01   1.2619367e-02   3.5553849e-02   6.0307465e-02
   1.1500000e+01   8.2730021e-03   3.9320905e-02   7.1218837e-02
   1.1600000e+01   1.1494955e-02   4.4062889e-02   8.4025968e-02
   1.1700000e+01   3.2478950e-03   2.4581331e-02   6.2829881e-02
   1.1800000e+01   9.4126168e-05   8.9732777e-03   4.3142322e-02
   1.1900000e+01   4.2245270e-03   1.3015425e-03   3.0416557e-02
   1.2000000e+01   1.5530371e-02   1.1511059e-03   2.4005154e-02
   1.2100000e+01   2.6955787e-02   5.0563350e-03   2.2944437e-02
   1.2200000e+01   2.1721115e-02   2.9964899e-03   2.3280778e-02
   1.2300000e+01   1.7627054e-02   1.7361223e-03   2.4846794e-02
   1.2400000e+01   1.4501186e-02   1.2119125e-03   2.7638403e-02
   1.2500000e+01   1.2197170e-02   1.3835236e-03   3.1668170e-02
   1.2600000e+01   1.0594585e-02   2.2329978e-03   3.6964595e-02
   1.2700000e+01   9.5986414e-03   3.7640570e-03   4.3571334e-02
   1.2800000e+01   9.1397802e-03   6.0013101e-03   5.1546358e-02
   1.2900000e+01   9.1731574e-03   8.9893760e-03   6.0961060e-02
   1.3000000e+01   9.6780181e-03   1.2791924e-02   7.1899307e-02
   1.3100000e+01   8.5360405e-03   1.7490643e-02   8.4456452e-02
   1.3200000e+01   8.6487607e-03   2.3184137e-02   9.8738295e-02
   1.3300000e+01   9.2426335e-03   2.9986762e-02   1.1486003e-01
   1.3400000e+01   7.9991636e-03   2.8096687e-02   1.2106750e-01
   1.3500000e+01   8.2681169e-03   1.4074707e-02   1.1041339e-01
   1.3600000e+01   1.6458909e-02   7.0854492e-03   1.0450404e-01
   1.3700000e+01   3.2280328e-02   6.6568610e-03   1.0281752e-01
   1.3800000e+01   2.9169324e-02   5.7787708e-03   1.0322020e-01
   1.3900000e+01   2.6876823e-02   5.9436841e-03   1.0524809e-01
   1.4000000e+01   2.5243420e-02   7.1295228e-03   1.0889066e-01
   1.4100000e+01   2.7555409e-02   9.3332953e-03   1.1415057e-01
   1.4200000e+01   2.6573516e-02   1.2570403e-02   1.2104313e-01
   1.4300000e+01   2.5978220e-02   1.6873870e-02   1.2959569e-01
   1.4400000e+01   2.5693261e-02   2.2293502e-02   1.3984691e-01
   1.4500000e+01   2.5668992e-02   2.8894975e-02   1.5184609e-01
   1.4600000e+01   2.5881734e-02   3.6758866e-02   1.6565238e-01
   1.4700000e+01   2.6333011e-02   4.5979626e-02   1.8133395e-01
   1.4800000e+01   2.7048682e-02   5.6664501e-02   1.9896722e-01
   1.4900000e+01   2.8077975e-02   6.8932416e-02   2.1863593e-01
   1.5000000e+01   2.9492425e-02   8.2912811e-02   2.4043029e-01
   1.5100000e+01   3.1384726e-02   9.8744450e-02   2.6444605e-01
   1.5200000e+01   3.3867508e-02   1.1657421e-01   2.9078361e-01
   1.5300000e+01   3.7072032e-02   1.3655582e-01   3.1954704e-01
   1.5400000e+01   3.1061758e-02   1.4397842e-01   3.3691053e-01
   1.5500000e+01   1.3406273e-02   1.2968979e-01   3.3225119e-01
   1.5600000e+01   4.0589360e-03   1.2051916e-01   3.2976078e-01
   1.5700000e+01   2.5719110e-03   1.1577080e-01   3.2882328e-01
   1.5800000e+01   8.6897531e-03   1.1497718e-01   3.2906834e-01
   1.5900000e+01   2.2343810e-02   1.1789352e-01   3.3036486e-01
   1.6000000e+01   4.3645823e-02   1.2449134e-01   3.3281365e-01
   1.6100000e+01   3.8596082e-02   1.1112101e-01   3.0910226e-01
   1.6200000e+01   3.4737148e-02   9.9862117e-02   2.8817047e-01
   1.6300000e+01   3.1851848e-02   9.0581281e-02   2.6987242e-01
   1.6400000e+01   2.9751085e-02   8.3161812e-02   2.5407454e-01
   1.6500000e+01   2.8273829e-02   7.7503688e-02   2.4065571e-01
   1.6600000e+01   2.7286974e-02   7.3523421e-02   2.2950742e-01
   1.6700000e+01   2.6685058e-02   7.1153858e-02   2.2053374e-01
   1.6800000e+01   2.6389866e-02   7.0343882e-02   2.1365135e-01
   1.6900000e+01   2.6349895e-02   7.1058062e-02   2.0878946e-01
   1.7000000e+01   2.6539719e-02   7.3276208e-02   2.0588961e-01
   1.7100000e+01   2.6959229e-02   7.6992870e-02   2.0490547e-01
   1.7200000e+01   2.7632769e-02   8.2216770e-02   2.0580259e-01
   1.7300000e+01   2.8608177e-02   8.8970171e-02   2.0855802e-01
   1.7400000e+01   2.9955726e-02   9.7288186e-02   2.1315996e-01
   1.7500000e+01   3.1766981e-02   1.0721804e-01   2.1960729e-01
   1.7600000e+01   3.4153572e-02   1.1881829e-01   2.2790911e-01
   1.7700000e+01   3.6946005e-02   1.3189998e-01   2.3792742e-01
   1.7800000e+01   1.7707985e-02   1.2491544e-01   2.3601625e-01
   1.7900000e+01   7.0289463e-03   1.2201166e-01   2.3631901e-01
   1.8000000e+01   4.4355449e-03   1.2281832e-01   2.3867882e-01
   1.8100000e+01   9.6461063e-03   1.2718600e-01   2.4316421e-01
   1.8200000e+01   2.2565180e-02   1.3517932e-01   2.5006113e-01
   1.8300000e+01   2.8211573e-02   1.2878904e-01   2.3622857e-01
   1.8400000e+01   2.5072229e-02   1.1163305e-01   2.0810825e-01
   1.8500000e+01   2.2747747e-02   9.6835752e-02   1.8314079e-01
   1.8600000e+01   2.1088827e-02   8.4220360e-02   1.6109866e-01
   1.8700000e+01   1.9973300e-02   7.3627816e-02   1.4176993e-01
   1.8800000e+01   1.9305817e-02   6.4916925e-02   1.2495878e-01
   1.8900000e+01   1.9017419e-02   5.7964404e-02   1.1048582e-01
   1.9000000e+01   1.9064986e-02   5.2664840e-02   9.8188414e-02
   1.9100000e+01   1.9430576e-02   4.8930552e-02   8.7920868e-02
   1.9200000e+01   2.0120657e-02   4.6691375e-02   7.9554503e-02
   1.9300000e+01   2.1165227e-02   4.5894350e-02   7.2977686e-02
   1.9400000e+01   2.2616851e-02   4.6503344e-02   6.8095745e-02
   1.9500000e+01   2.4549604e-02   4.8498583e-02   6.4830806e-02
   1.9600000e+01   2.7057921e-02   5.1876117e-02   6.3121552e-02
   1.9700000e+01   3.0255389e-02   5.6647219e-02   6.2922896e-02
   1.9800000e+01   3.4273450e-02   6.2837708e-02   6.4205582e-02
   1.9900000e+01   3.9260056e-02   7.0487222e-02   6.6955714e-02
   2.0000000e+01   4.5378263e-02   7.9648432e-02   7.1174214e-02


==> Data/Figs/P_emb.dat <==
   0.0000000e+00  -1.8198782e+01  -1.3477375e+01
   1.0000000e-01  -1.7525499e+01  -1.1825494e+01
   2.0000000e-01  -1.6837624e+01  -1.0241342e+01
   3.0000000e-01  -1.6137419e+01  -8.7267686e+00
   4.0000000e-01  -1.5427144e+01  -7.2834036e+00
   5.0000000e-01  -1.4709052e+01  -5.9126518e+00
   6.0000000e-01  -1.3985391e+01  -4.6156931e+00
   7.0000000e-01  -1.3258393e+01  -3.3934813e+00
   8.0000000e-01  -1.2530277e+01  -2.2467435e+00
   9.0000000e-01  -1.1803242e+01  -1.1759800e+00
   1.0000000e+00  -1.1079465e+01  -1.8146452e-01
   1.1000000e+00  -1.0361096e+01   7.3675511e-01
   1.2000000e+00  -9.6502555e+00   1.5788563e+00
   1.3000000e+00  -8.9490332e+00   2.3452404e+00
   1.4000000e+00  -8.2594812e+00   3.0365307e+00
   1.5000000e+00  -7.5836130e+00   3.6535713e+00
   1.6000000e+00  -6.9233997e+00   4.1974239e+00
   1.7000000e+00  -6.2807672e+00   4.6693658e+00
   1.8000000e+00  -5.6575932e+00   5.0708866e+00
   1.9000000e+00  -5.0557038e+00   5.4036850e+00
   2.0000000e+00  -4.4768713e+00   5.6696654e+00
   2.1000000e+00  -3.9228112e+00   5.8709335e+00
   2.2000000e+00  -3.3951791e+00   6.0097924e+00
   2.3000000e+00  -2.8955687e+00   6.0887378e+00
   2.4000000e+00  -2.4255092e+00   6.1104531e+00
   2.5000000e+00  -1.9864625e+00   6.0778047e+00
   2.6000000e+00  -1.5798213e+00   5.9938358e+00
   2.7000000e+00  -1.2068228e+00   5.8661449e+00
   2.8000000e+00  -8.6690093e-01   5.7220128e+00
   2.9000000e+00  -5.5780815e-01   5.5682212e+00
   3.0000000e+00  -2.7719790e-01   5.4076926e+00
   3.1000000e+00  -2.2692890e-02   5.2431165e+00
   3.2000000e+00   2.0811003e-01   5.0769449e+00
   3.3000000e+00   4.1763508e-01   4.9113876e+00
   3.4000000e+00   6.0832268e-01   4.7484082e+00
   3.5000000e+00   7.8262464e-01   4.5897204e+00
   3.6000000e+00   9.4299929e-01   4.4367853e+00
   3.7000000e+00   1.0919067e+00   4.2908082e+00
   3.8000000e+00   1.2318036e+00   4.1527370e+00
   3.9000000e+00   1.3648231e+00   4.0126525e+00
   4.0000000e+00   1.4908621e+00   3.8502988e+00
   4.1000000e+00   1.6088716e+00   3.6657925e+00
   4.2000000e+00   1.7178207e+00   3.4599190e+00
   4.3000000e+00   1.8167017e+00   3.2335807e+00
   4.4000000e+00   1.9045329e+00   2.9877952e+00
   4.5000000e+00   1.9803593e+00   2.7236940e+00
   4.6000000e+00   2.0432550e+00   2.4425204e+00
   4.7000000e+00   2.0923458e+00   2.1472784e+00
   4.8000000e+00   2.1273345e+00   1.8439064e+00
   4.9000000e+00   2.1480280e+00   1.5396219e+00
   5.0000000e+00   2.1562669e+00   1.2556303e+00
   5.1000000e+00   2.1547499e+00   9.9339037e-01
   5.2000000e+00   2.1461695e+00   7.5377591e-01
   5.3000000e+00   2.1332056e+00   5.3737664e-01
   5.4000000e+00   2.1185201e+00   3.4449752e-01
   5.5000000e+00   2.1047502e+00   1.7481021e-01
   5.6000000e+00   2.0936299e+00   8.0529220e-03
   5.7000000e+00   2.0846051e+00  -1.6769733e-01
   5.8000000e+00   2.0767593e+00  -3.5264663e-01
   5.9000000e+00   2.0692838e+00  -5.4363182e-01
   6.0000000e+00   2.0621433e+00  -7.3028401e-01
   6.1000000e+00   2.0558854e+00  -9.1960899e-01
   6.2000000e+00   2.0497559e+00  -1.1185012e+00
   6.3000000e+00   2.0428383e+00  -1.3269577e+00
   6.4000000e+00   2.0342238e+00  -1.5448766e+00
   6.5000000e+00   2.0230128e+00  -1.7720564e+00
   6.6000000e+00   2.0083163e+00  -2.0081965e+00
   6.7000000e+00   1.9892583e+00  -2.2528978e+00
   6.8000000e+00   1.9649768e+00  -2.5056626e+00
   6.9000000e+00   1.9346259e+00  -2.7658958e+00
   7.0000000e+00   1.8973770e+00  -3.0329057e+00
   7.1000000e+00   1.8524211e+00  -3.3059047e+00
   7.2000000e+00   1.7989695e+00  -3.5840111e+00
   7.3000000e+00   1.7362561e+00  -3.8662501e+00
   7.4000000e+00   1.6635658e+00  -4.1494762e+00
   7.5000000e+00   1.5815706e+00  -4.4092096e+00
   7.6000000e+00   1.4929153e+00  -4.6379934e+00
   7.7000000e+00   1.4003858e+00  -4.8352057e+00
   7.8000000e+00   1.3067497e+00  -5.0005200e+00
   7.9000000e+00   1.2147514e+00  -5.1339056e+00
   8.0000000e+00   1.1271070e+00  -5.2356274e+00
   8.1000000e+00   1.0459135e+00  -5.3222455e+00
   8.2000000e+00   9.7090045e-01  -5.4103912e+00
   8.3000000e+00   9.0120466e-01  -5.5006397e+00
   8.4000000e+00   8.3595995e-01  -5.5934763e+00
   8.5000000e+00   7.7429878e-01  -5.6892962e+00
   8.6000000e+00   7.1535396e-01  -5.7884034e+00
   8.7000000e+00   6.5826034e-01  -5.8910097e+00
   8.8000000e+00   6.0215658e-01  -5.9972348e+00
   8.9000000e+00   5.4618676e-01  -6.1071053e+00
   9.0000000e+00   4.8950213e-01  -6.2205551e+00
   9.1000000e+00   4.3126272e-01  -6.3374254e+00
   9.2000000e+00   3.7063906e-01  -6.4574642e+00
   9.3000000e+00   3.0681376e-01  -6.5803275e+00
   9.4000000e+00   2.3901050e-01  -6.7035004e+00
   9.5000000e+00   1.6783001e-01  -6.8031319e+00
   9.6000000e+00   9.5836042e-02  -6.8723915e+00
   9.7000000e+00   2.5723673e-02  -6.9112826e+00
   9.8000000e+00  -4.0444645e-02  -6.9364443e+00
   9.9000000e+00  -1.0296755e-01  -6.9638834e+00
   1.0000000e+01  -1.6263291e-01  -6.9897109e+00
   1.0100000e+01  -2.1853228e-01  -6.9913088e+00
   1.0200000e+01  -2.6925137e-01  -6.9874969e+00
   1.0300000e+01  -3.1545718e-01  -6.9874914e+00
   1.0400000e+01  -3.5805405e-01  -6.9916927e+00
   1.0500000e+01  -3.9794487e-01  -7.0004062e+00
   1.0600000e+01  -4.3602934e-01  -7.0138417e+00
   1.0700000e+01  -4.7320217e-01  -7.0321132e+00
   1.0800000e+01  -5.1035136e-01  -7.0552385e+00
   1.0900000e+01  -5.4835651e-01  -7.0831390e+00
   1.1000000e+01  -5.8808707e-01  -7.1156402e+00
   1.1100000e+01  -6.3040066e-01  -7.1524715e+00
   1.1200000e+01  -6.7614141e-01  -7.1932673e+00
   1.1300000e+01  -7.2613832e-01  -7.2375671e+00
   1.1400000e+01  -7.8117624e-01  -7.2827376e+00
   1.1500000e+01  -8.4073817e-01  -7.3089927e+00
   1.1600000e+01  -9.0404500e-01  -7.3332969e+00
   1.1700000e+01  -9.7144332e-01  -7.3471223e+00
   1.1800000e+01  -1.0410626e+00  -7.3301950e+00
   1.1900000e+01  -1.1101863e+00  -7.2820363e+00
   1.2000000e+01  -1.1761204e+00  -7.2027706e+00
   1.2100000e+01  -1.2362101e+00  -7.0939083e+00
   1.2200000e+01  -1.2889658e+00  -6.9782968e+00
   1.2300000e+01  -1.3350510e+00  -6.8653649e+00
   1.2400000e+01  -1.3753696e+00  -6.7557280e+00
   1.2500000e+01  -1.4108272e+00  -6.6499082e+00
   1.2600000e+01  -1.4423291e+00  -6.5483337e+00
   1.2700000e+01  -1.4707789e+00  -6.4513380e+00
   1.2800000e+01  -1.4970764e+00  -6.3591593e+00
   1.2900000e+01  -1.5221160e+00  -6.2719403e+00
   1.3000000e+01  -1.5467852e+00  -6.1897278e+00
   1.3100000e+01  -1.5713875e+00  -6.0975668e+00
   1.3200000e+01  -1.5950182e+00  -6.0016751e+00
   1.3300000e+01  -1.6183251e+00  -5.9108153e+00
   1.3400000e+01  -1.6421571e+00  -5.8228542e+00
   1.3500000e+01  -1.6659903e+00  -5.7143181e+00
   1.3600000e+01  -1.6873428e+00  -5.5787492e+00
   1.3700000e+01  -1.7036053e+00  -5.4165182e+00
   1.3800000e+01  -1.7128057e+00  -5.2446259e+00
   1.3900000e+01  -1.7153371e+00  -5.0794344e+00
   1.4000000e+01  -1.7121643e+00  -4.9215885e+00
   1.4100000e+01  -1.7038993e+00  -4.7642611e+00
   1.4200000e+01  -1.6909437e+00  -4.6142312e+00
   1.4300000e+01  -1.6742602e+00  -4.4730729e+00
   1.4400000e+01  -1.6548195e+00  -4.3411313e+00
   1.4500000e+01  -1.6335882e+00  -4.2186494e+00
   1.4600000e+01  -1.6115263e+00  -4.1057679e+00
   1.4700000e+01  -1.5895861e+00  -4.0025251e+00
   1.4800000e+01  -1.5687098e+00  -3.9088568e+00
   1.4900000e+01  -1.5498281e+00  -3.8245967e+00
   1.5000000e+01  -1.5338584e+00  -3.7494768e+00
   1.5100000e+01  -1.5217029e+00  -3.6831277e+00
   1.5200000e+01  -1.5142471e+00  -3.6250798e+00
   1.5300000e+01  -1.5123580e+00  -3.5747640e+00
   1.5400000e+01  -1.5168551e+00  -3.5294338e+00
   1.5500000e+01  -1.5271747e+00  -3.4650007e+00
   1.5600000e+01  -1.5407833e+00  -3.3743918e+00
   1.5700000e+01  -1.5550101e+00  -3.2573608e+00
   1.5800000e+01  -1.5672052e+00  -3.1139485e+00
   1.5900000e+01  -1.5747453e+00  -2.9444823e+00
   1.6000000e+01  -1.5750381e+00  -2.7495761e+00
   1.6100000e+01  -1.5661132e+00  -2.5461294e+00
   1.6200000e+01  -1.5483701e+00  -2.3511029e+00
   1.6300000e+01  -1.5228036e+00  -2.1653907e+00
   1.6400000e+01  -1.4904136e+00  -1.9897868e+00
   1.6500000e+01  -1.4522034e+00  -1.8249836e+00
   1.6600000e+01  -1.4091780e+00  -1.6715713e+00
   1.6700000e+01  -1.3623420e+00  -1.5300366e+00
   1.6800000e+01  -1.3126979e+00  -1.4007617e+00
   1.6900000e+01  -1.2612442e+00  -1.2840244e+00
   1.7000000e+01  -1.2089735e+00  -1.1799970e+00
   1.7100000e+01  -1.1568706e+00  -1.0887465e+00
   1.7200000e+01  -1.1059109e+00  -1.0102345e+00
   1.7300000e+01  -1.0570583e+00  -9.4431702e-01
   1.7400000e+01  -1.0112638e+00  -8.9074556e-01
   1.7500000e+01  -9.6946353e-01  -8.4916702e-01
   1.7600000e+01  -9.3257681e-01  -8.1912465e-01
   1.7700000e+01  -9.0150483e-01  -8.0005687e-01
   1.7800000e+01  -8.7652380e-01  -7.7495519e-01
   1.7900000e+01  -8.5555987e-01  -7.2763369e-01
   1.8000000e+01  -8.3598614e-01  -6.5780695e-01
   1.8100000e+01  -8.1519615e-01  -5.6547156e-01
   1.8200000e+01  -7.9060895e-01  -4.5090618e-01
   1.8300000e+01  -7.5978425e-01  -3.1993187e-01
   1.8400000e+01  -7.2215102e-01  -1.9712488e-01
   1.8500000e+01  -6.7866934e-01  -8.6106787e-02
   1.8600000e+01  -6.3034741e-01   1.2513360e-02
   1.8700000e+01  -5.7819394e-01   9.8230132e-02
   1.8800000e+01  -5.2321627e-01   1.7064259e-01
   1.8900000e+01  -4.6641855e-01   2.2945497e-01
   1.9000000e+01  -4.0879986e-01   2.7447715e-01
   1.9100000e+01  -3.5135237e-01   3.0562498e-01
   1.9200000e+01  -2.9505953e-01   3.2292038e-01
   1.9300000e+01  -2.4089422e-01   3.2649126e-01
   1.9400000e+01  -1.8981702e-01   3.1657130e-01
   1.9500000e+01  -1.4277437e-01   2.9349943e-01
   1.9600000e+01  -1.0069687e-01   2.5771928e-01
   1.9700000e+01  -6.4497554e-02   2.0977828e-01
   1.9800000e+01  -3.5070178e-02   1.5032674e-01
   1.9900000e+01  -1.3287570e-02   8.0116573e-02
   2.0000000e+01   0.0000000e+00   0.0000000e+00


==> Data/Figs/P_filter0.2.dat <==
   0.0000000e+00   6.4951528e+00   5.1850819e+00
   1.0000000e-01   6.7436279e+00   4.5718786e+00
   2.0000000e-01   6.9838287e+00   3.9279365e+00
   3.0000000e-01   7.2134832e+00   3.2538927e+00
   4.0000000e-01   7.4303501e+00   2.5506174e+00
   5.0000000e-01   7.6322234e+00   1.8192130e+00
   6.0000000e-01   7.8169362e+00   1.0610129e+00
   7.0000000e-01   7.9823643e+00   2.7757951e-01
   8.0000000e-01   8.1264307e+00  -5.2929788e-01
   9.0000000e-01   8.2471085e+00  -1.3576058e+00
   1.0000000e+00   8.3424257e+00  -2.2051095e+00
   1.1000000e+00   8.4104677e+00  -3.0693564e+00
   1.2000000e+00   8.4493818e+00  -3.9476802e+00
   1.3000000e+00   8.4573799e+00  -4.8372043e+00
   1.4000000e+00   8.4327423e+00  -5.7348475e+00
   1.5000000e+00   8.3738210e+00  -6.6373278e+00
   1.6000000e+00   8.2790518e+00  -7.5411689e+00
   1.7000000e+00   8.1481782e+00  -8.4427440e+00
   1.8000000e+00   7.9834594e+00  -9.3385060e+00
   1.9000000e+00   7.7874822e+00  -1.0225124e+01
   2.0000000e+00   7.5628623e+00  -1.1099497e+01
   2.1000000e+00   7.3122405e+00  -1.1958755e+01
   2.2000000e+00   7.0382772e+00  -1.2800265e+01
   2.3000000e+00   6.7436478e+00  -1.3621639e+01
   2.4000000e+00   6.4310382e+00  -1.4420732e+01
   2.5000000e+00   6.1031394e+00  -1.5195647e+01
   2.6000000e+00   5.7626432e+00  -1.5944741e+01
   2.7000000e+00   5.4122372e+00  -1.6666622e+01
   2.8000000e+00   5.0546001e+00  -1.7360157e+01
   2.9000000e+00   4.6923968e+00  -1.8024467e+01
   3.0000000e+00   4.3282741e+00  -1.8658932e+01
   3.1000000e+00   3.9648523e+00  -1.9263193e+01
   3.2000000e+00   3.6036830e+00  -1.9837115e+01
   3.3000000e+00   3.2437466e+00  -2.0380581e+01
   3.4000000e+00   2.8836481e+00  -2.0893337e+01
   3.5000000e+00   2.5220076e+00  -2.1374991e+01
   3.6000000e+00   2.1574630e+00  -2.1825005e+01
   3.7000000e+00   1.7886736e+00  -2.2242702e+01
   3.8000000e+00   1.4143234e+00  -2.2627265e+01
   3.9000000e+00   1.0340527e+00  -2.2977762e+01
   4.0000000e+00   6.5011834e-01  -2.3293357e+01
   4.1000000e+00   2.6521642e-01  -2.3573467e+01
   4.2000000e+00  -1.1797773e-01  -2.3817771e+01
   4.3000000e+00  -4.9681432e-01  -2.4026216e+01
   4.4000000e+00  -8.6867369e-01  -2.4199011e+01
   4.5000000e+00  -1.2310836e+00  -2.4336627e+01
   4.6000000e+00  -1.5836474e+00  -2.4439707e+01
   4.7000000e+00  -1.9277564e+00  -2.4508826e+01
   4.8000000e+00  -2.2648582e+00  -2.4544420e+01
   4.9000000e+00  -2.5963934e+00  -2.4546784e+01
   5.0000000e+00  -2.9237932e+00  -2.4516072e+01
   5.1000000e+00  -3.2484761e+00  -2.4452294e+01
   5.2000000e+00  -3.5718446e+00  -2.4355322e+01
   5.3000000e+00  -3.8952826e+00  -2.4224884e+01
   5.4000000e+00  -4.2199558e+00  -2.4060572e+01
   5.5000000e+00  -4.5447223e+00  -2.3861952e+01
   5.6000000e+00  -4.8669699e+00  -2.3628801e+01
   5.7000000e+00  -5.1840836e+00  -2.3361156e+01
   5.8000000e+00  -5.4934765e+00  -2.3059317e+01
   5.9000000e+00  -5.7935223e+00  -2.2723818e+01
   6.0000000e+00  -6.0852181e+00  -2.2355224e+01
   6.1000000e+00  -6.3700083e+00  -2.1953967e+01
   6.2000000e+00  -6.6493261e+00  -2.1520343e+01
   6.3000000e+00  -6.9244657e+00  -2.1054506e+01
   6.4000000e+00  -7.1946213e+00  -2.0556566e+01
   6.5000000e+00  -7.4572757e+00  -2.0026826e+01
   6.6000000e+00  -7.7098887e+00  -1.9465847e+01
   6.7000000e+00  -7.9499537e+00  -1.8874451e+01
   6.8000000e+00  -8.1750023e+00  -1.8253719e+01
   6.9000000e+00  -8.3826087e+00  -1.7604985e+01
   7.0000000e+00  -8.5708901e+00  -1.6929832e+01
   7.1000000e+00  -8.7406300e+00  -1.6229915e+01
   7.2000000e+00  -8.8934910e+00  -1.5506766e+01
   7.3000000e+00  -9.0311417e+00  -1.4761764e+01
   7.4000000e+00  -9.1552526e+00  -1.3996135e+01
   7.5000000e+00  -9.2674930e+00  -1.3210947e+01
   7.6000000e+00  -9.3694691e+00  -1.2407115e+01
   7.7000000e+00  -9.4610131e+00  -1.1585464e+01
   7.8000000e+00  -9.5399272e+00  -1.0746970e+01
   7.9000000e+00  -9.6039616e+00  -9.8928471e+00
   8.0000000e+00  -9.6523952e+00  -9.0244963e+00
   8.1000000e+00  -9.6868073e+00  -8.1432696e+00
   8.2000000e+00  -9.7089698e+00  -7.2503579e+00
   8.3000000e+00  -9.7205247e+00  -6.3467878e+00
   8.4000000e+00  -9.7210237e+00  -5.4335140e+00
   8.5000000e+00  -9.7083153e+00  -4.5116564e+00
   8.6000000e+00  -9.6802336e+00  -3.5825652e+00
   8.7000000e+00  -9.6346542e+00  -2.6478198e+00
   8.8000000e+00  -9.5694982e+00  -1.7092267e+00
   8.9000000e+00  -9.4827364e+00  -7.6881709e-01
   9.0000000e+00  -9.3728891e+00   1.7116752e-01
   9.1000000e+00  -9.2411490e+00   1.1084425e+00
   9.2000000e+00  -9.0895932e+00   2.0408847e+00
   9.3000000e+00  -8.9203102e+00   2.9665586e+00
   9.4000000e+00  -8.7353948e+00   3.8837199e+00
   9.5000000e+00  -8.5369447e+00   4.7908172e+00
   9.6000000e+00  -8.3270565e+00   5.6864945e+00
   9.7000000e+00  -8.1078221e+00   6.5695924e+00
   9.8000000e+00  -7.8813248e+00   7.4391500e+00
   9.9000000e+00  -7.6496356e+00   8.2944053e+00
   1.0000000e+01  -7.4148095e+00   9.1347962e+00
   1.0100000e+01  -7.1788817e+00   9.9599605e+00
   1.0200000e+01  -6.9438641e+00   1.0769735e+01
   1.0300000e+01  -6.7116168e+00   1.1564156e+01
   1.0400000e+01  -6.4818859e+00   1.2343361e+01
   1.0500000e+01  -6.2526924e+00   1.3107353e+01
   1.0600000e+01  -6.0220197e+00   1.3855930e+01
   1.0700000e+01  -5.7878697e+00   1.4588691e+01
   1.0800000e+01  -5.5482669e+00   1.5305025e+01
   1.0900000e+01  -5.3012625e+00   1.6004123e+01
   1.1000000e+01  -5.0449380e+00   1.6684970e+01
   1.1100000e+01  -4.7774095e+00   1.7346352e+01
   1.1200000e+01  -4.4968313e+00   1.7986854e+01
   1.1300000e+01  -4.2013995e+00   1.8604863e+01
   1.1400000e+01  -3.8895528e+00   1.9198575e+01
   1.1500000e+01  -3.5620618e+00   1.9766109e+01
   1.1600000e+01  -3.2211933e+00   2.0305743e+01
   1.1700000e+01  -2.8692425e+00   2.0815966e+01
   1.1800000e+01  -2.5085036e+00   2.1295485e+01
   1.1900000e+01  -2.1403373e+00   2.1743196e+01
   1.2000000e+01  -1.7635088e+00   2.2157985e+01
   1.2100000e+01  -1.3770297e+00   2.2538582e+01
   1.2200000e+01  -9.8259592e-01   2.2883744e+01
   1.2300000e+01  -5.8256761e-01   2.3192432e+01
   1.2400000e+01  -1.7929652e-01   2.3463836e+01
   1.2500000e+01   2.2487802e-01   2.3697374e+01
   1.2600000e+01   6.2763312e-01   2.3892690e+01
   1.2700000e+01   1.0266664e+00   2.4049659e+01
   1.2800000e+01   1.4196998e+00   2.4168384e+01
   1.2900000e+01   1.8044839e+00   2.4249197e+01
   1.3000000e+01   2.1788012e+00   2.4292658e+01
   1.3100000e+01   2.5404705e+00   2.4299553e+01
   1.3200000e+01   2.8873504e+00   2.4270894e+01
   1.3300000e+01   3.2173429e+00   2.4207915e+01
   1.3400000e+01   3.5285261e+00   2.4112071e+01
   1.3500000e+01   3.8211230e+00   2.3984937e+01
   1.3600000e+01   4.0970892e+00   2.3827970e+01
   1.3700000e+01   4.3584366e+00   2.3642442e+01
   1.3800000e+01   4.6071773e+00   2.3429433e+01
   1.3900000e+01   4.8443919e+00   2.3189859e+01
   1.4000000e+01   5.0685672e+00   2.2924675e+01
   1.4100000e+01   5.2777730e+00   2.2635032e+01
   1.4200000e+01   5.4701201e+00   2.2322283e+01
   1.4300000e+01   5.6438895e+00   2.1987982e+01
   1.4400000e+01   5.7994932e+00   2.1633785e+01
   1.4500000e+01   5.9390861e+00   2.1261213e+01
   1.4600000e+01   6.0648778e+00   2.0871578e+01
   1.4700000e+01   6.1790759e+00   2.0465986e+01
   1.4800000e+01   6.2838824e+00   2.0045331e+01
   1.4900000e+01   6.3814885e+00   1.9610294e+01
   1.5000000e+01   6.4735748e+00   1.9161357e+01
   1.5100000e+01   6.5591884e+00   1.8698964e+01
   1.5200000e+01   6.6365295e+00   1.8223719e+01
   1.5300000e+01   6.7038247e+00   1.7736415e+01
   1.5400000e+01   6.7593314e+00   1.7238027e+01
   1.5500000e+01   6.8013405e+00   1.6729716e+01
   1.5600000e+01   6.8281798e+00   1.6212822e+01
   1.5700000e+01   6.8387661e+00   1.5688853e+01
   1.5800000e+01   6.8346909e+00   1.5159311e+01
   1.5900000e+01   6.8183193e+00   1.4625492e+01
   1.6000000e+01   6.7905223e+00   1.4088521e+01
   1.6100000e+01   6.7499060e+00   1.3549577e+01
   1.6200000e+01   6.6949183e+00   1.3010007e+01
   1.6300000e+01   6.6241709e+00   1.2471325e+01
   1.6400000e+01   6.5383999e+00   1.1935112e+01
   1.6500000e+01   6.4400775e+00   1.1402782e+01
   1.6600000e+01   6.3317230e+00   1.0875509e+01
   1.6700000e+01   6.2158465e+00   1.0354225e+01
   1.6800000e+01   6.0949440e+00   9.8396204e+00
   1.6900000e+01   5.9714927e+00   9.3321440e+00
   1.7000000e+01   5.8474505e+00   8.8320109e+00
   1.7100000e+01   5.7221328e+00   8.3393690e+00
   1.7200000e+01   5.5939986e+00   7.8544993e+00
   1.7300000e+01   5.4615243e+00   7.3778396e+00
   1.7400000e+01   5.3232070e+00   6.9099842e+00
   1.7500000e+01   5.1775672e+00   6.4516834e+00
   1.7600000e+01   5.0231520e+00   6.0038423e+00
   1.7700000e+01   4.8585383e+00   5.5675197e+00
   1.7800000e+01   4.6829608e+00   5.1439111e+00
   1.7900000e+01   4.4983336e+00   4.7341675e+00
   1.8000000e+01   4.3072704e+00   4.3392063e+00
   1.8100000e+01   4.1123707e+00   3.9596924e+00
   1.8200000e+01   3.9162149e+00   3.5960366e+00
   1.8300000e+01   3.7213596e+00   3.2483961e+00
   1.8400000e+01   3.5301366e+00   2.9166772e+00
   1.8500000e+01   3.3425620e+00   2.6006481e+00
   1.8600000e+01   3.1571711e+00   2.3001724e+00
   1.8700000e+01   2.9724850e+00   2.0152613e+00
   1.8800000e+01   2.7870380e+00   1.7460742e+00
   1.8900000e+01   2.5993813e+00   1.4929183e+00
   1.9000000e+01   2.4080851e+00   1.2562491e+00
   1.9100000e+01   2.2117422e+00   1.0366686e+00
   1.9200000e+01   2.0089704e+00   8.3492561e-01
   1.9300000e+01   1.7984157e+00   6.5191367e-01
   1.9400000e+01   1.5787546e+00   4.8866998e-01
   1.9500000e+01   1.3486974e+00   3.4637349e-01
   1.9600000e+01   1.1069902e+00   2.2634283e-01
   1.9700000e+01   8.5241837e-01   1.3003396e-01
   1.9800000e+01   5.8380816e-01   5.9037517e-02
   1.9900000e+01   3.0002988e-01   1.5075882e-02
   2.0000000e+01   0.0000000e+00   0.0000000e+00


==> Data/Figs/P_filter005.dat <==
   0.0000000e+00  -1.6813753e+01  -1.7778677e+01
   1.0000000e-01  -1.6184387e+01  -1.6307034e+01
   2.0000000e-01  -1.5542219e+01  -1.4900426e+01
   3.0000000e-01  -1.4889481e+01  -1.3560499e+01
   4.0000000e-01  -1.4228405e+01  -1.2288679e+01
   5.0000000e-01  -1.3561211e+01  -1.1086165e+01
   6.0000000e-01  -1.2890112e+01  -9.9539361e+00
   7.0000000e-01  -1.2217305e+01  -8.8927449e+00
   8.0000000e-01  -1.1544972e+01  -7.9031193e+00
   9.0000000e-01  -1.0875270e+01  -6.9853626e+00
   1.0000000e+00  -1.0210334e+01  -6.1395535e+00
   1.1000000e+00  -9.5522715e+00  -5.3655471e+00
   1.2000000e+00  -8.9031568e+00  -4.6629759e+00
   1.3000000e+00  -8.2650310e+00  -4.0312515e+00
   1.4000000e+00  -7.6398968e+00  -3.4695659e+00
   1.5000000e+00  -7.0297165e+00  -2.9768943e+00
   1.6000000e+00  -6.4364078e+00  -2.5519973e+00
   1.7000000e+00  -5.8618417e+00  -2.1934237e+00
   1.8000000e+00  -5.3078390e+00  -1.8995137e+00
   1.9000000e+00  -4.7761676e+00  -1.6684027e+00
   2.0000000e+00  -4.2685396e+00  -1.4980246e+00
   2.1000000e+00  -3.7866089e+00  -1.3861164e+00
   2.2000000e+00  -3.3319679e+00  -1.3302227e+00
   2.3000000e+00  -2.9061457e+00  -1.3276999e+00
   2.4000000e+00  -2.5106052e+00  -1.3757220e+00
   2.5000000e+00  -2.1467409e+00  -1.4712855e+00
   2.6000000e+00  -1.8158765e+00  -1.6112155e+00
   2.7000000e+00  -1.5192630e+00  -1.7921708e+00
   2.8000000e+00  -1.2579713e+00  -2.0055543e+00
   2.9000000e+00  -1.0311798e+00  -2.2239354e+00
   3.0000000e+00  -8.3647631e-01  -2.4408855e+00
   3.1000000e+00  -6.7136205e-01  -2.6532502e+00
   3.2000000e+00  -5.3330518e-01  -2.8581216e+00
   3.3000000e+00  -4.1974575e-01  -3.0528433e+00
   3.4000000e+00  -3.2810076e-01  -3.2350151e+00
   3.5000000e+00  -2.5576915e-01  -3.4024977e+00
   3.6000000e+00  -2.0013681e-01  -3.5534165e+00
   3.7000000e+00  -1.5858167e-01  -3.6861648e+00
   3.8000000e+00  -1.2847869e-01  -3.7994068e+00
   3.9000000e+00  -1.0752085e-01  -3.9026880e+00
   4.0000000e+00  -9.5631435e-02  -4.0159053e+00
   4.1000000e+00  -9.3674299e-02  -4.1385984e+00
   4.2000000e+00  -1.0249010e-01  -4.2696548e+00
   4.3000000e+00  -1.2278066e-01  -4.4026010e+00
   4.4000000e+00  -1.5338371e-01  -4.5123911e+00
   4.5000000e+00  -1.9161429e-01  -4.5951178e+00
   4.6000000e+00  -2.3475111e-01  -4.6500704e+00
   4.7000000e+00  -2.8008735e-01  -4.6768265e+00
   4.8000000e+00  -3.2493577e-01  -4.6752525e+00
   4.9000000e+00  -3.6694973e-01  -4.6561116e+00
   5.0000000e+00  -4.0603542e-01  -4.6405323e+00
   5.1000000e+00  -4.4306217e-01  -4.6292972e+00
   5.2000000e+00  -4.7889856e-01  -4.6225457e+00
   5.3000000e+00  -5.1440700e-01  -4.6203238e+00
   5.4000000e+00  -5.5044204e-01  -4.6225845e+00
   5.5000000e+00  -5.8784873e-01  -4.6291877e+00
   5.6000000e+00  -6.2746095e-01  -4.6399002e+00
   5.7000000e+00  -6.7009982e-01  -4.6543966e+00
   5.8000000e+00  -7.1657206e-01  -4.6722596e+00
   5.9000000e+00  -7.6735253e-01  -4.6823731e+00
   6.0000000e+00  -8.2067537e-01  -4.6634548e+00
   6.1000000e+00  -8.7382722e-01  -4.6147667e+00
   6.2000000e+00  -9.2411444e-01  -4.5364158e+00
   6.3000000e+00  -9.6947691e-01  -4.4451457e+00
   6.4000000e+00  -1.0102165e+00  -4.3570681e+00
   6.5000000e+00  -1.0472035e+00  -4.2725854e+00
   6.6000000e+00  -1.0813064e+00  -4.1920084e+00
   6.7000000e+00  -1.1133899e+00  -4.1155566e+00
   6.8000000e+00  -1.1443137e+00  -4.0433572e+00
   6.9000000e+00  -1.1749305e+00  -3.9754453e+00
   7.0000000e+00  -1.2060843e+00  -3.9117640e+00
   7.1000000e+00  -1.2386092e+00  -3.8521641e+00
   7.2000000e+00  -1.2733271e+00  -3.7964050e+00
   7.3000000e+00  -1.3110470e+00  -3.7441548e+00
   7.4000000e+00  -1.3525625e+00  -3.6949913e+00
   7.5000000e+00  -1.3986508e+00  -3.6484025e+00
   7.6000000e+00  -1.4494857e+00  -3.5877878e+00
   7.7000000e+00  -1.5028922e+00  -3.4966814e+00
   7.8000000e+00  -1.5561254e+00  -3.3748804e+00
   7.9000000e+00  -1.6064631e+00  -3.2224766e+00
   8.0000000e+00  -1.6512109e+00  -3.0398565e+00
   8.1000000e+00  -1.6877181e+00  -2.8287949e+00
   8.2000000e+00  -1.7145031e+00  -2.6124053e+00
   8.3000000e+00  -1.7322415e+00  -2.4003846e+00
   8.4000000e+00  -1.7418536e+00  -2.1936171e+00
   8.5000000e+00  -1.7442649e+00  -1.9928948e+00
   8.6000000e+00  -1.7404055e+00  -1.7989160e+00
   8.7000000e+00  -1.7312070e+00  -1.6122842e+00
   8.8000000e+00  -1.7176020e+00  -1.4335071e+00
   8.9000000e+00  -1.7005214e+00  -1.2629961e+00
   9.0000000e+00  -1.6808930e+00  -1.1010651e+00
   9.1000000e+00  -1.6596399e+00  -9.4793083e-01
   9.2000000e+00  -1.6376784e+00  -8.0371199e-01
   9.3000000e+00  -1.6159167e+00  -6.6842949e-01
   9.4000000e+00  -1.5952529e+00  -5.4200644e-01
   9.5000000e+00  -1.5765733e+00  -4.2426846e-01
   9.6000000e+00  -1.5607511e+00  -3.1494416e-01
   9.7000000e+00  -1.5486440e+00  -2.1366363e-01
   9.8000000e+00  -1.5404888e+00  -1.0361615e-01
   9.9000000e+00  -1.5341751e+00   3.1180685e-02
   1.0000000e+01  -1.5270431e+00   1.9080325e-01
   1.0100000e+01  -1.5164571e+00   3.7504079e-01
   1.0200000e+01  -1.4998104e+00   5.8339348e-01
   1.0300000e+01  -1.4751350e+00   7.9873016e-01
   1.0400000e+01  -1.4428305e+00   1.0045577e+00
   1.0500000e+01  -1.4038700e+00   1.2000993e+00
   1.0600000e+01  -1.3592299e+00   1.3846768e+00
   1.0700000e+01  -1.3098878e+00   1.5577116e+00
   1.0800000e+01  -1.2568210e+00   1.7187256e+00
   1.0900000e+01  -1.2010047e+00   1.8673420e+00
   1.1000000e+01  -1.1434098e+00   2.0032857e+00
   1.1100000e+01  -1.0850015e+00   2.1263842e+00
   1.1200000e+01  -1.0267374e+00   2.2365668e+00
   1.1300000e+01  -9.6956583e-01   2.3338657e+00
   1.1400000e+01  -9.1439649e-01   2.4204941e+00
   1.1500000e+01  -8.6076463e-01   2.5200123e+00
   1.1600000e+01  -8.0624477e-01   2.6389708e+00
   1.1700000e+01  -7.4828233e-01   2.7770981e+00
   1.1800000e+01  -6.8495743e-01   2.9174982e+00
   1.1900000e+01  -6.1671316e-01   3.0439203e+00
   1.2000000e+01  -5.4456189e-01   3.1558359e+00
   1.2100000e+01  -4.6951478e-01   3.2528213e+00
   1.2200000e+01  -3.9257997e-01   3.3345579e+00
   1.2300000e+01  -3.1476069e-01   3.4008329e+00
   1.2400000e+01  -2.3705348e-01   3.4515393e+00
   1.2500000e+01  -1.6044634e-01   3.4866765e+00
   1.2600000e+01  -8.5916959e-02   3.5063499e+00
   1.2700000e+01  -1.4430910e-02   3.5107708e+00
   1.2800000e+01   5.3060102e-02   3.5002561e+00
   1.2900000e+01   1.1561997e-01   3.4752272e+00
   1.3000000e+01   1.7232991e-01   3.4362100e+00
   1.3100000e+01   2.2229013e-01   3.3838333e+00
   1.3200000e+01   2.6462148e-01   3.3188276e+00
   1.3300000e+01   2.9846709e-01   3.2420244e+00
   1.3400000e+01   3.2299395e-01   3.1543540e+00
   1.3500000e+01   3.3747268e-01   3.0610293e+00
   1.3600000e+01   3.4290476e-01   2.9870901e+00
   1.3700000e+01   3.4195267e-01   2.9371854e+00
   1.3800000e+01   3.3733533e-01   2.9118586e+00
   1.3900000e+01   3.3175427e-01   2.9113631e+00
   1.4000000e+01   3.2788852e-01   2.9356626e+00
   1.4100000e+01   3.2838954e-01   2.9844307e+00
   1.4200000e+01   3.3550361e-01   3.0452127e+00
   1.4300000e+01   3.4917104e-01   3.0974272e+00
   1.4400000e+01   3.6846264e-01   3.1400897e+00
   1.4500000e+01   3.9244457e-01   3.1726222e+00
   1.4600000e+01   4.2018172e-01   3.1945430e+00
   1.4700000e+01   4.5073945e-01   3.2054671e+00
   1.4800000e+01   4.8318535e-01   3.2051072e+00
   1.4900000e+01   5.1659095e-01   3.1932744e+00
   1.5000000e+01   5.5003349e-01   3.1698783e+00
   1.5100000e+01   5.8259762e-01   3.1349273e+00
   1.5200000e+01   6.1337709e-01   3.0885283e+00
   1.5300000e+01   6.4147647e-01   3.0308873e+00
   1.5400000e+01   6.6604020e-01   2.9643872e+00
   1.5500000e+01   6.8758854e-01   2.9127539e+00
   1.5600000e+01   7.0860368e-01   2.8826991e+00
   1.5700000e+01   7.3169809e-01   2.8741084e+00
   1.5800000e+01   7.5885061e-01   2.8702379e+00
   1.5900000e+01   7.8967808e-01   2.8549843e+00
   1.6000000e+01   8.2322903e-01   2.8279618e+00
   1.6100000e+01   8.5855399e-01   2.7888842e+00
   1.6200000e+01   8.9470731e-01   2.7375654e+00
   1.6300000e+01   9.3074892e-01   2.6739199e+00
   1.6400000e+01   9.6574605e-01   2.5979625e+00
   1.6500000e+01   9.9877499e-01   2.5098091e+00
   1.6600000e+01   1.0289228e+00   2.4096759e+00
   1.6700000e+01   1.0552890e+00   2.2978794e+00
   1.6800000e+01   1.0769873e+00   2.1748358e+00
   1.6900000e+01   1.0931472e+00   2.0410606e+00
   1.7000000e+01   1.1029156e+00   1.8971672e+00
   1.7100000e+01   1.1054586e+00   1.7438663e+00
   1.7200000e+01   1.0999627e+00   1.5819646e+00
   1.7300000e+01   1.0856367e+00   1.4123633e+00
   1.7400000e+01   1.0617132e+00   1.2360567e+00
   1.7500000e+01   1.0274496e+00   1.0541304e+00
   1.7600000e+01   9.8244967e-01   8.7844526e-01
   1.7700000e+01   9.2857144e-01   7.3088634e-01
   1.7800000e+01   8.6862412e-01   6.1283272e-01
   1.7900000e+01   8.0540706e-01   5.2483390e-01
   1.8000000e+01   7.4170099e-01   4.6714167e-01
   1.8100000e+01   6.7974843e-01   4.2763690e-01
   1.8200000e+01   6.2110284e-01   4.1412074e-01
   1.8300000e+01   5.6829231e-01   4.2495430e-01
   1.8400000e+01   5.2205066e-01   4.3565623e-01
   1.8500000e+01   4.8157967e-01   4.4268384e-01
   1.8600000e+01   4.4603195e-01   4.4549092e-01
   1.8700000e+01   4.1455828e-01   4.4361881e-01
   1.8800000e+01   3.8630924e-01   4.3669727e-01
   1.8900000e+01   3.6043689e-01   4.2444524e-01
   1.9000000e+01   3.3609635e-01   4.0667130e-01
   1.9100000e+01   3.1244751e-01   3.8327409e-01
   1.9200000e+01   2.8865658e-01   3.5424254e-01
   1.9300000e+01   2.6389774e-01   3.1965587e-01
   1.9400000e+01   2.3735472e-01   2.7968348e-01
   1.9500000e+01   2.0822235e-01   2.3458470e-01
   1.9600000e+01   1.7570817e-01   1.8470827e-01
   1.9700000e+01   1.3903393e-01   1.3049179e-01
   1.9800000e+01   9.7437105e-02   7.2460905e-02
   1.9900000e+01   5.0488294e-02   2.1836035e-02
   2.0000000e+01   0.0000000e+00   0.0000000e+00


==> Data/Figs/P_filter01.dat <==
   0.0000000e+00  -1.5695252e+01  -2.6848986e+01
   1.0000000e-01  -1.5157591e+01  -2.5576324e+01
   2.0000000e-01  -1.4609081e+01  -2.4361383e+01
   3.0000000e-01  -1.4051881e+01  -2.3205541e+01
   4.0000000e-01  -1.3488143e+01  -2.2109963e+01
   5.0000000e-01  -1.2920010e+01  -2.1075592e+01
   6.0000000e-01  -1.2349612e+01  -2.0103158e+01
   7.0000000e-01  -1.1779062e+01  -1.9193167e+01
   8.0000000e-01  -1.1210453e+01  -1.8345911e+01
   9.0000000e-01  -1.0645854e+01  -1.7561459e+01
   1.0000000e+00  -1.0087308e+01  -1.6839667e+01
   1.1000000e+00  -9.5368273e+00  -1.6180171e+01
   1.2000000e+00  -8.9963915e+00  -1.5582392e+01
   1.3000000e+00  -8.4679430e+00  -1.5045540e+01
   1.4000000e+00  -7.9533845e+00  -1.4568612e+01
   1.5000000e+00  -7.4545759e+00  -1.4150395e+01
   1.6000000e+00  -6.9733312e+00  -1.3789473e+01
   1.7000000e+00  -6.5114157e+00  -1.3484224e+01
   1.8000000e+00  -6.0705429e+00  -1.3232827e+01
   1.9000000e+00  -5.6523717e+00  -1.3033268e+01
   2.0000000e+00  -5.2585041e+00  -1.2883338e+01
   2.1000000e+00  -4.8904819e+00  -1.2780642e+01
   2.2000000e+00  -4.5497850e+00  -1.2722602e+01
   2.3000000e+00  -4.2378280e+00  -1.2706462e+01
   2.4000000e+00  -3.9559588e+00  -1.2729296e+01
   2.5000000e+00  -3.7054555e+00  -1.2788008e+01
   2.6000000e+00  -3.4875250e+00  -1.2879344e+01
   2.7000000e+00  -3.3032165e+00  -1.2995510e+01
   2.8000000e+00  -3.1517739e+00  -1.3109046e+01
   2.9000000e+00  -3.0307585e+00  -1.3213010e+01
   3.0000000e+00  -2.9376304e+00  -1.3304337e+01
   3.1000000e+00  -2.8698180e+00  -1.3380211e+01
   3.2000000e+00  -2.8247226e+00  -1.3438074e+01
   3.3000000e+00  -2.7997236e+00  -1.3475628e+01
   3.4000000e+00  -2.7921830e+00  -1.3490839e+01
   3.5000000e+00  -2.7994513e+00  -1.3481945e+01
   3.6000000e+00  -2.8188718e+00  -1.3447454e+01
   3.7000000e+00  -2.8477859e+00  -1.3386148e+01
   3.8000000e+00  -2.8835383e+00  -1.3297089e+01
   3.9000000e+00  -2.9237976e+00  -1.3190225e+01
   4.0000000e+00  -2.9684689e+00  -1.3085860e+01
   4.1000000e+00  -3.0184038e+00  -1.2983949e+01
   4.2000000e+00  -3.0744368e+00  -1.2883794e+01
   4.3000000e+00  -3.1373798e+00  -1.2784604e+01
   4.4000000e+00  -3.2080203e+00  -1.2685493e+01
   4.5000000e+00  -3.2871204e+00  -1.2585481e+01
   4.6000000e+00  -3.3754146e+00  -1.2483497e+01
   4.7000000e+00  -3.4735870e+00  -1.2376604e+01
   4.8000000e+00  -3.5809930e+00  -1.2240491e+01
   4.9000000e+00  -3.6949608e+00  -1.2067042e+01
   5.0000000e+00  -3.8126521e+00  -1.1855543e+01
   5.1000000e+00  -3.9312420e+00  -1.1605579e+01
   5.2000000e+00  -4.0479241e+00  -1.1317040e+01
   5.3000000e+00  -4.1599157e+00  -1.0990112e+01
   5.4000000e+00  -4.2644627e+00  -1.0625289e+01
   5.5000000e+00  -4.3588472e+00  -1.0223708e+01
   5.6000000e+00  -4.4412658e+00  -9.8064584e+00
   5.7000000e+00  -4.5122141e+00  -9.3863030e+00
   5.8000000e+00  -4.5725616e+00  -8.9643007e+00
   5.9000000e+00  -4.6231855e+00  -8.5414245e+00
   6.0000000e+00  -4.6649691e+00  -8.1185603e+00
   6.1000000e+00  -4.6987997e+00  -7.6965053e+00
   6.2000000e+00  -4.7255669e+00  -7.2759670e+00
   6.3000000e+00  -4.7461614e+00  -6.8575624e+00
   6.4000000e+00  -4.7614725e+00  -6.4418173e+00
   6.5000000e+00  -4.7723871e+00  -6.0291654e+00
   6.6000000e+00  -4.7797875e+00  -5.6199482e+00
   6.7000000e+00  -4.7845500e+00  -5.2144147e+00
   6.8000000e+00  -4.7875431e+00  -4.8127213e+00
   6.9000000e+00  -4.7896260e+00  -4.4149317e+00
   7.0000000e+00  -4.7916466e+00  -4.0210176e+00
   7.1000000e+00  -4.7944404e+00  -3.6308589e+00
   7.2000000e+00  -4.7988283e+00  -3.2442442e+00
   7.3000000e+00  -4.8056159e+00  -2.8608720e+00
   7.4000000e+00  -4.8155634e+00  -2.4782721e+00
   7.5000000e+00  -4.8280511e+00  -2.0726413e+00
   7.6000000e+00  -4.8404922e+00  -1.6372001e+00
   7.7000000e+00  -4.8501657e+00  -1.1720042e+00
   7.8000000e+00  -4.8543748e+00  -6.7740428e-01
   7.9000000e+00  -4.8504521e+00  -1.5404574e-01
   8.0000000e+00  -4.8357650e+00   3.9713223e-01
   8.1000000e+00  -4.8083060e+00   9.5889746e-01
   8.2000000e+00  -4.7684409e+00   1.5139494e+00
   8.3000000e+00  -4.7171344e+00   2.0610475e+00
   8.4000000e+00  -4.6553601e+00   2.5990450e+00
   8.5000000e+00  -4.5840987e+00   3.1268902e+00
   8.6000000e+00  -4.5043363e+00   3.6436282e+00
   8.7000000e+00  -4.4170625e+00   4.1484018e+00
   8.8000000e+00  -4.3232688e+00   4.6404532e+00
   8.9000000e+00  -4.2239467e+00   5.1191244e+00
   9.0000000e+00  -4.1200856e+00   5.5838583e+00
   9.1000000e+00  -4.0126716e+00   6.0341991e+00
   9.2000000e+00  -3.9026853e+00   6.4697927e+00
   9.3000000e+00  -3.7911002e+00   6.8903871e+00
   9.4000000e+00  -3.6788536e+00   7.2979112e+00
   9.5000000e+00  -3.5655105e+00   7.7156408e+00
   9.6000000e+00  -3.4486772e+00   8.1498426e+00
   9.7000000e+00  -3.3258335e+00   8.5999613e+00
   9.8000000e+00  -3.1950959e+00   9.0488182e+00
   9.9000000e+00  -3.0569462e+00   9.4798800e+00
   1.0000000e+01  -2.9123594e+00   9.8965226e+00
   1.0100000e+01  -2.7606181e+00   1.0320865e+01
   1.0200000e+01  -2.6005027e+00   1.0733603e+01
   1.0300000e+01  -2.4328784e+00   1.1125051e+01
   1.0400000e+01  -2.2588511e+00   1.1494354e+01
   1.0500000e+01  -2.0795285e+00   1.1840769e+01
   1.0600000e+01  -1.8960180e+00   1.2163665e+01
   1.0700000e+01  -1.7094250e+00   1.2462523e+01
   1.0800000e+01  -1.5208509e+00   1.2736938e+01
   1.0900000e+01  -1.3313909e+00   1.2986618e+01
   1.1000000e+01  -1.1421327e+00   1.3211387e+01
   1.1100000e+01  -9.5415392e-01   1.3411181e+01
   1.1200000e+01  -7.6852096e-01   1.3586054e+01
   1.1300000e+01  -5.8628661e-01   1.3736170e+01
   1.1400000e+01  -4.0848847e-01   1.3861808e+01
   1.1500000e+01  -2.3614715e-01   1.3963359e+01
   1.1600000e+01  -7.0264466e-02   1.4041329e+01
   1.1700000e+01   8.8550782e-02   1.4108169e+01
   1.1800000e+01   2.4198042e-01   1.4184282e+01
   1.1900000e+01   3.9255711e-01   1.4270293e+01
   1.2000000e+01   5.4279631e-01   1.4366244e+01
   1.2100000e+01   6.9517928e-01   1.4470809e+01
   1.2200000e+01   8.5102734e-01   1.4561345e+01
   1.2300000e+01   1.0095143e+00   1.4628642e+01
   1.2400000e+01   1.1695789e+00   1.4672325e+01
   1.2500000e+01   1.3301640e+00   1.4692126e+01
   1.2600000e+01   1.4902184e+00   1.4687891e+01
   1.2700000e+01   1.6486983e+00   1.4659573e+01
   1.2800000e+01   1.8045696e+00   1.4607240e+01
   1.2900000e+01   1.9568094e+00   1.4531067e+01
   1.3000000e+01   2.1044081e+00   1.4431344e+01
   1.3100000e+01   2.2463706e+00   1.4308468e+01
   1.3200000e+01   2.3817188e+00   1.4162947e+01
   1.3300000e+01   2.5094926e+00   1.3995396e+01
   1.3400000e+01   2.6287795e+00   1.3808619e+01
   1.3500000e+01   2.7400502e+00   1.3626771e+01
   1.3600000e+01   2.8457451e+00   1.3456999e+01
   1.3700000e+01   2.9484422e+00   1.3299634e+01
   1.3800000e+01   3.0500933e+00   1.3138382e+01
   1.3900000e+01   3.1502961e+00   1.2957597e+01
   1.4000000e+01   3.2480869e+00   1.2757354e+01
   1.4100000e+01   3.3425119e+00   1.2537833e+01
   1.4200000e+01   3.4326280e+00   1.2299320e+01
   1.4300000e+01   3.5175053e+00   1.2042201e+01
   1.4400000e+01   3.5962282e+00   1.1766966e+01
   1.4500000e+01   3.6678974e+00   1.1474210e+01
   1.4600000e+01   3.7316314e+00   1.1164626e+01
   1.4700000e+01   3.7865680e+00   1.0839009e+01
   1.4800000e+01   3.8318661e+00   1.0498254e+01
   1.4900000e+01   3.8667070e+00   1.0143352e+01
   1.5000000e+01   3.8902962e+00   9.7753931e+00
   1.5100000e+01   3.9018645e+00   9.3955592e+00
   1.5200000e+01   3.9006699e+00   9.0051267e+00
   1.5300000e+01   3.8859986e+00   8.6054623e+00
   1.5400000e+01   3.8571938e+00   8.2001002e+00
   1.5500000e+01   3.8149916e+00   7.8139059e+00
   1.5600000e+01   3.7621064e+00   7.4547175e+00
   1.5700000e+01   3.7013993e+00   7.1235335e+00
   1.5800000e+01   3.6357181e+00   6.8210515e+00
   1.5900000e+01   3.5678926e+00   6.5476678e+00
   1.6000000e+01   3.5007292e+00   6.3034765e+00
   1.6100000e+01   3.4364196e+00   6.0722693e+00
   1.6200000e+01   3.3747927e+00   5.8377592e+00
   1.6300000e+01   3.3150890e+00   5.5997078e+00
   1.6400000e+01   3.2565499e+00   5.3579574e+00
   1.6500000e+01   3.1984192e+00   5.1124318e+00
   1.6600000e+01   3.1399450e+00   4.8631366e+00
   1.6700000e+01   3.0803805e+00   4.6101594e+00
   1.6800000e+01   3.0189860e+00   4.3536701e+00
   1.6900000e+01   2.9550301e+00   4.0939203e+00
   1.7000000e+01   2.8877914e+00   3.8312438e+00
   1.7100000e+01   2.8165596e+00   3.5660556e+00
   1.7200000e+01   2.7406372e+00   3.2988518e+00
   1.7300000e+01   2.6593408e+00   3.0302086e+00
   1.7400000e+01   2.5720024e+00   2.7607817e+00
   1.7500000e+01   2.4779709e+00   2.4913052e+00
   1.7600000e+01   2.3766133e+00   2.2225907e+00
   1.7700000e+01   2.2673161e+00   1.9555278e+00
   1.7800000e+01   2.1500914e+00   1.7074259e+00
   1.7900000e+01   2.0273016e+00   1.4947447e+00
   1.8000000e+01   1.9018623e+00   1.3180156e+00
   1.8100000e+01   1.7766678e+00   1.1774605e+00
   1.8200000e+01   1.6545864e+00   1.0729911e+00
   1.8300000e+01   1.5383443e+00   9.9894875e-01
   1.8400000e+01   1.4287966e+00   9.3089130e-01
   1.8500000e+01   1.3252655e+00   8.6530321e-01
   1.8600000e+01   1.2270222e+00   8.0165319e-01
   1.8700000e+01   1.1333350e+00   7.3948538e-01
   1.8800000e+01   1.0434700e+00   6.7842032e-01
   1.8900000e+01   9.5669305e-01   6.1815567e-01
   1.9000000e+01   8.7227101e-01   5.5846691e-01
   1.9100000e+01   7.8947337e-01   4.9920778e-01
   1.9200000e+01   7.0757361e-01   4.4031062e-01
   1.9300000e+01   6.2585076e-01   3.8178661e-01
   1.9400000e+01   5.4359076e-01   3.2372574e-01
   1.9500000e+01   4.6008798e-01   2.6629672e-01
   1.9600000e+01   3.7464658e-01   2.0974674e-01
   1.9700000e+01   2.8658196e-01   1.5440105e-01
   1.9800000e+01   1.9522212e-01   1.0066237e-01
   1.9900000e+01   9.9909039e-02   4.9010209e-02
   2.0000000e+01   0.0000000e+00   0.0000000e+00


==> Data/Figs/P_filter02.dat <==
   0.0000000e+00  -1.5592133e+01  -2.4237438e+01
   1.0000000e-01  -1.5028281e+01  -2.2950208e+01
   2.0000000e-01  -1.4453447e+01  -2.1723190e+01
   3.0000000e-01  -1.3869815e+01  -2.0557802e+01
   4.0000000e-01  -1.3279563e+01  -1.9455242e+01
   5.0000000e-01  -1.2684859e+01  -1.8416488e+01
   6.0000000e-01  -1.2087859e+01  -1.7442298e+01
   7.0000000e-01  -1.1490703e+01  -1.6533208e+01
   8.0000000e-01  -1.0895509e+01  -1.5689534e+01
   9.0000000e-01  -1.0304376e+01  -1.4911371e+01
   1.0000000e+00  -9.7193717e+00  -1.4198594e+01
   1.1000000e+00  -9.1425371e+00  -1.3550857e+01
   1.2000000e+00  -8.5758786e+00  -1.2967598e+01
   1.3000000e+00  -8.0213663e+00  -1.2448040e+01
   1.4000000e+00  -7.4809310e+00  -1.1991189e+01
   1.5000000e+00  -6.9564603e+00  -1.1595842e+01
   1.6000000e+00  -6.4497962e+00  -1.1260586e+01
   1.7000000e+00  -5.9627320e+00  -1.0983803e+01
   1.8000000e+00  -5.4970090e+00  -1.0763671e+01
   1.9000000e+00  -5.0543145e+00  -1.0598172e+01
   2.0000000e+00  -4.6362780e+00  -1.0485092e+01
   2.1000000e+00  -4.2444694e+00  -1.0422025e+01
   2.2000000e+00  -3.8803962e+00  -1.0406384e+01
   2.3000000e+00  -3.5455008e+00  -1.0435396e+01
   2.4000000e+00  -3.2411583e+00  -1.0506118e+01
   2.5000000e+00  -2.9686743e+00  -1.0615435e+01
   2.6000000e+00  -2.7292825e+00  -1.0760066e+01
   2.7000000e+00  -2.5241429e+00  -1.0936576e+01
   2.8000000e+00  -2.3542345e+00  -1.1136280e+01
   2.9000000e+00  -2.2186430e+00  -1.1331668e+01
   3.0000000e+00  -2.1148626e+00  -1.1516242e+01
   3.1000000e+00  -2.0403005e+00  -1.1686784e+01
   3.2000000e+00  -1.9923300e+00  -1.1840335e+01
   3.3000000e+00  -1.9682961e+00  -1.1974194e+01
   3.4000000e+00  -1.9655201e+00  -1.2085926e+01
   3.5000000e+00  -1.9813050e+00  -1.2173366e+01
   3.6000000e+00  -2.0129406e+00  -1.2234624e+01
   3.7000000e+00  -2.0577086e+00  -1.2268087e+01
   3.8000000e+00  -2.1128878e+00  -1.2272421e+01
   3.9000000e+00  -2.1760749e+00  -1.2257185e+01
   4.0000000e+00  -2.2470973e+00  -1.2242298e+01
   4.1000000e+00  -2.3267230e+00  -1.2227333e+01
   4.2000000e+00  -2.4156975e+00  -1.2211219e+01
   4.3000000e+00  -2.5146276e+00  -1.2187535e+01
   4.4000000e+00  -2.6222568e+00  -1.2131297e+01
   4.5000000e+00  -2.7358066e+00  -1.2038671e+01
   4.6000000e+00  -2.8524627e+00  -1.1909029e+01
   4.7000000e+00  -2.9694264e+00  -1.1742040e+01
   4.8000000e+00  -3.0839195e+00  -1.1537674e+01
   4.9000000e+00  -3.1935054e+00  -1.1306808e+01
   5.0000000e+00  -3.2980015e+00  -1.1070691e+01
   5.1000000e+00  -3.3981898e+00  -1.0830240e+01
   5.2000000e+00  -3.4948527e+00  -1.0585738e+01
   5.3000000e+00  -3.5887681e+00  -1.0337384e+01
   5.4000000e+00  -3.6807075e+00  -1.0085294e+01
   5.5000000e+00  -3.7714346e+00  -9.8295006e+00
   5.6000000e+00  -3.8617038e+00  -9.5699535e+00
   5.7000000e+00  -3.9522585e+00  -9.3065201e+00
   5.8000000e+00  -4.0438297e+00  -9.0389852e+00
   5.9000000e+00  -4.1368186e+00  -8.7564445e+00
   6.0000000e+00  -4.2293880e+00  -8.4378369e+00
   6.1000000e+00  -4.3187552e+00  -8.0826548e+00
   6.2000000e+00  -4.4021599e+00  -7.6912449e+00
   6.3000000e+00  -4.4774773e+00  -7.2805993e+00
   6.4000000e+00  -4.5449476e+00  -6.8670874e+00
   6.5000000e+00  -4.6053817e+00  -6.4513775e+00
   6.6000000e+00  -4.6595916e+00  -6.0340553e+00
   6.7000000e+00  -4.7083882e+00  -5.6156231e+00
   6.8000000e+00  -4.7525803e+00  -5.1964992e+00
   6.9000000e+00  -4.7929726e+00  -4.7770176e+00
   7.0000000e+00  -4.8303643e+00  -4.3574281e+00
   7.1000000e+00  -4.8655476e+00  -3.9378956e+00
   7.2000000e+00  -4.8993058e+00  -3.5185006e+00
   7.3000000e+00  -4.9324124e+00  -3.0992397e+00
   7.4000000e+00  -4.9656290e+00  -2.6800252e+00
   7.5000000e+00  -4.9997042e+00  -2.2606868e+00
   7.6000000e+00  -5.0347864e+00  -1.8249712e+00
   7.7000000e+00  -5.0686789e+00  -1.3567660e+00
   7.8000000e+00  -5.0986186e+00  -8.5622709e-01
   7.9000000e+00  -5.1218686e+00  -3.2381047e-01
   8.0000000e+00  -5.1357239e+00   2.3972832e-01
   8.1000000e+00  -5.1375263e+00   8.3224085e-01
   8.2000000e+00  -5.1257910e+00   1.4302354e+00
   8.3000000e+00  -5.1011939e+00   2.0236333e+00
   8.4000000e+00  -5.0646594e+00   2.6111647e+00
   8.5000000e+00  -5.0171212e+00   3.1916488e+00
   8.6000000e+00  -4.9595212e+00   3.7639955e+00
   8.7000000e+00  -4.8928073e+00   4.3272072e+00
   8.8000000e+00  -4.8179315e+00   4.8803797e+00
   8.9000000e+00  -4.7358488e+00   5.4227034e+00
   9.0000000e+00  -4.6475147e+00   5.9534648e+00
   9.1000000e+00  -4.5538843e+00   6.4720465e+00
   9.2000000e+00  -4.4559096e+00   6.9779287e+00
   9.3000000e+00  -4.3545387e+00   7.4706889e+00
   9.4000000e+00  -4.2507135e+00   7.9500027e+00
   9.5000000e+00  -4.1453682e+00   8.4156438e+00
   9.6000000e+00  -4.0394279e+00   8.8674838e+00
   9.7000000e+00  -3.9338062e+00   9.3054943e+00
   9.8000000e+00  -3.8287997e+00   9.7460894e+00
   9.9000000e+00  -3.7223618e+00   1.0204857e+01
   1.0000000e+01  -3.6119005e+00   1.0681483e+01
   1.0100000e+01  -3.4948517e+00   1.1175366e+01
   1.0200000e+01  -3.3686840e+00   1.1685623e+01
   1.0300000e+01  -3.2315090e+00   1.2194740e+01
   1.0400000e+01  -3.0838093e+00   1.2685849e+01
   1.0500000e+01  -2.9266450e+00   1.3157799e+01
   1.0600000e+01  -2.7610828e+00   1.3609546e+01
   1.0700000e+01  -2.5881948e+00   1.4040150e+01
   1.0800000e+01  -2.4090559e+00   1.4448778e+01
   1.0900000e+01  -2.2247426e+00   1.4834703e+01
   1.1000000e+01  -2.0363306e+00   1.5197309e+01
   1.1100000e+01  -1.8448933e+00   1.5536089e+01
   1.1200000e+01  -1.6514997e+00   1.5850644e+01
   1.1300000e+01  -1.4572129e+00   1.6140688e+01
   1.1400000e+01  -1.2630877e+00   1.6406044e+01
   1.1500000e+01  -1.0701045e+00   1.6650340e+01
   1.1600000e+01  -8.7759618e-01   1.6897536e+01
   1.1700000e+01  -6.8318094e-01   1.7151729e+01
   1.1800000e+01  -4.8502619e-01   1.7396083e+01
   1.1900000e+01  -2.8365932e-01   1.7614416e+01
   1.2000000e+01  -8.0173950e-02   1.7806278e+01
   1.2100000e+01   1.2434059e-01   1.7971330e+01
   1.2200000e+01   3.2880107e-01   1.8109349e+01
   1.2300000e+01   5.3213224e-01   1.8220221e+01
   1.2400000e+01   7.3326869e-01   1.8303950e+01
   1.2500000e+01   9.3115660e-01   1.8360649e+01
   1.2600000e+01   1.1247556e+00   1.8390549e+01
   1.2700000e+01   1.3130407e+00   1.8393988e+01
   1.2800000e+01   1.4950035e+00   1.8371421e+01
   1.2900000e+01   1.6696547e+00   1.8323411e+01
   1.3000000e+01   1.8360251e+00   1.8250631e+01
   1.3100000e+01   1.9931678e+00   1.8153864e+01
   1.3200000e+01   2.1401594e+00   1.8033999e+01
   1.3300000e+01   2.2761019e+00   1.7892032e+01
   1.3400000e+01   2.4001241e+00   1.7729063e+01
   1.3500000e+01   2.5114615e+00   1.7550478e+01
   1.3600000e+01   2.6110833e+00   1.7381494e+01
   1.3700000e+01   2.7016225e+00   1.7226942e+01
   1.3800000e+01   2.7857717e+00   1.7087553e+01
   1.3900000e+01   2.8662086e+00   1.6963768e+01
   1.4000000e+01   2.9455913e+00   1.6855745e+01
   1.4100000e+01   3.0265532e+00   1.6763352e+01
   1.4200000e+01   3.1113249e+00   1.6674335e+01
   1.4300000e+01   3.1998340e+00   1.6568312e+01
   1.4400000e+01   3.2911409e+00   1.6444504e+01
   1.4500000e+01   3.3843040e+00   1.6302539e+01
   1.4600000e+01   3.4783828e+00   1.6142142e+01
   1.4700000e+01   3.5724399e+00   1.5963139e+01
   1.4800000e+01   3.6655422e+00   1.5765453e+01
   1.4900000e+01   3.7567629e+00   1.5549108e+01
   1.5000000e+01   3.8451832e+00   1.5314228e+01
   1.5100000e+01   3.9298939e+00   1.5061035e+01
   1.5200000e+01   4.0099967e+00   1.4789851e+01
   1.5300000e+01   4.0846066e+00   1.4501098e+01
   1.5400000e+01   4.1528525e+00   1.4195296e+01
   1.5500000e+01   4.2139446e+00   1.3876757e+01
   1.5600000e+01   4.2687465e+00   1.3570109e+01
   1.5700000e+01   4.3198421e+00   1.3280105e+01
   1.5800000e+01   4.3692716e+00   1.2990550e+01
   1.5900000e+01   4.4167206e+00   1.2685888e+01
   1.6000000e+01   4.4613135e+00   1.2366275e+01
   1.6100000e+01   4.5021836e+00   1.2031967e+01
   1.6200000e+01   4.5384749e+00   1.1683311e+01
   1.6300000e+01   4.5693436e+00   1.1320752e+01
   1.6400000e+01   4.5939596e+00   1.0944829e+01
   1.6500000e+01   4.6115083e+00   1.0556176e+01
   1.6600000e+01   4.6211915e+00   1.0155517e+01
   1.6700000e+01   4.6222299e+00   9.7436731e+00
   1.6800000e+01   4.6138635e+00   9.3215525e+00
   1.6900000e+01   4.5953538e+00   8.8901548e+00
   1.7000000e+01   4.5659851e+00   8.4505679e+00
   1.7100000e+01   4.5250653e+00   8.0039661e+00
   1.7200000e+01   4.4719281e+00   7.5516085e+00
   1.7300000e+01   4.4059337e+00   7.0948374e+00
   1.7400000e+01   4.3264702e+00   6.6350756e+00
   1.7500000e+01   4.2329550e+00   6.1738248e+00
   1.7600000e+01   4.1251553e+00   5.7233486e+00
   1.7700000e+01   4.0050962e+00   5.3059208e+00
   1.7800000e+01   3.8757572e+00   4.9232955e+00
   1.7900000e+01   3.7401111e+00   4.5763822e+00
   1.8000000e+01   3.6011149e+00   4.2657779e+00
   1.8100000e+01   3.4611184e+00   3.9757655e+00
   1.8200000e+01   3.3201159e+00   3.6905369e+00
   1.8300000e+01   3.1775201e+00   3.4103193e+00
   1.8400000e+01   3.0327515e+00   3.1354063e+00
   1.8500000e+01   2.8852395e+00   2.8661585e+00
   1.8600000e+01   2.7344238e+00   2.6030021e+00
   1.8700000e+01   2.5797554e+00   2.3464293e+00
   1.8800000e+01   2.4206979e+00   2.0969968e+00
   1.8900000e+01   2.2567285e+00   1.8553256e+00
   1.9000000e+01   2.0873396e+00   1.6220998e+00
   1.9100000e+01   1.9120395e+00   1.3980655e+00
   1.9200000e+01   1.7303535e+00   1.1840298e+00
   1.9300000e+01   1.5418255e+00   9.8085949e-01
   1.9400000e+01   1.3460182e+00   7.8947926e-01
   1.9500000e+01   1.1425150e+00   6.1087059e-01
   1.9600000e+01   9.3092021e-01   4.4606985e-01
   1.9700000e+01   7.1086067e-01   2.9616656e-01
   1.9800000e+01   4.8198622e-01   1.6230146e-01
   1.9900000e+01   2.4428669e-01   5.6272231e-02
   2.0000000e+01   0.0000000e+00   0.0000000e+00


==> Data/Figs/V_emb.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.1000000e-01   0.0000000e+00
   5.2000000e-01   0.0000000e+00
   5.3000000e-01   0.0000000e+00
   5.4000000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   5.6000000e-01   0.0000000e+00
   5.7000000e-01   0.0000000e+00
   5.8000000e-01   0.0000000e+00
   5.9000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   6.1000000e-01   0.0000000e+00
   6.2000000e-01   0.0000000e+00
   6.3000000e-01   0.0000000e+00
   6.4000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   6.6000000e-01   0.0000000e+00
   6.7000000e-01   0.0000000e+00
   6.8000000e-01   0.0000000e+00
   6.9000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.1000000e-01   0.0000000e+00
   7.2000000e-01   0.0000000e+00
   7.3000000e-01   0.0000000e+00
   7.4000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   7.6000000e-01   0.0000000e+00
   7.7000000e-01   0.0000000e+00
   7.8000000e-01   0.0000000e+00
   7.9000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.1000000e-01   0.0000000e+00
   8.2000000e-01   0.0000000e+00
   8.3000000e-01   0.0000000e+00
   8.4000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   8.6000000e-01   0.0000000e+00
   8.7000000e-01   0.0000000e+00
   8.8000000e-01   0.0000000e+00
   8.9000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.1000000e-01   0.0000000e+00
   9.2000000e-01   0.0000000e+00
   9.3000000e-01   0.0000000e+00
   9.4000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   9.6000000e-01   0.0000000e+00
   9.7000000e-01   0.0000000e+00
   9.8000000e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0100000e+00   0.0000000e+00
   1.0200000e+00   0.0000000e+00
   1.0300000e+00   0.0000000e+00
   1.0400000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.0600000e+00   0.0000000e+00
   1.0700000e+00   0.0000000e+00
   1.0800000e+00   0.0000000e+00
   1.0900000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1100000e+00   0.0000000e+00
   1.1200000e+00   0.0000000e+00
   1.1300000e+00   0.0000000e+00
   1.1400000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.1600000e+00   0.0000000e+00
   1.1700000e+00   0.0000000e+00
   1.1800000e+00   0.0000000e+00
   1.1900000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2100000e+00   0.0000000e+00
   1.2200000e+00   0.0000000e+00
   1.2300000e+00   0.0000000e+00
   1.2400000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.2600000e+00   0.0000000e+00
   1.2700000e+00   0.0000000e+00
   1.2800000e+00   0.0000000e+00
   1.2900000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3100000e+00   0.0000000e+00
   1.3200000e+00   0.0000000e+00
   1.3300000e+00   0.0000000e+00
   1.3400000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.3600000e+00   0.0000000e+00
   1.3700000e+00   0.0000000e+00
   1.3800000e+00   0.0000000e+00
   1.3900000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4100000e+00   0.0000000e+00
   1.4200000e+00   0.0000000e+00
   1.4300000e+00   0.0000000e+00
   1.4400000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.4600000e+00   0.0000000e+00
   1.4700000e+00   0.0000000e+00
   1.4800000e+00   0.0000000e+00
   1.4900000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5100000e+00   0.0000000e+00
   1.5200000e+00   0.0000000e+00
   1.5300000e+00   0.0000000e+00
   1.5400000e+00   0.0000000e+00
   1.5500000e+00   0.0000000e+00
   1.5600000e+00   0.0000000e+00
   1.5700000e+00   0.0000000e+00
   1.5800000e+00   0.0000000e+00
   1.5900000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.6100000e+00   0.0000000e+00
   1.6200000e+00   0.0000000e+00
   1.6300000e+00   0.0000000e+00
   1.6400000e+00   0.0000000e+00
   1.6500000e+00   0.0000000e+00
   1.6600000e+00   0.0000000e+00
   1.6700000e+00   0.0000000e+00
   1.6800000e+00   0.0000000e+00
   1.6900000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7100000e+00   0.0000000e+00
   1.7200000e+00   0.0000000e+00
   1.7300000e+00   0.0000000e+00
   1.7400000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.7600000e+00   0.0000000e+00
   1.7700000e+00   0.0000000e+00
   1.7800000e+00   0.0000000e+00
   1.7900000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.8100000e+00   0.0000000e+00
   1.8200000e+00   0.0000000e+00
   1.8300000e+00   0.0000000e+00
   1.8400000e+00   0.0000000e+00
   1.8500000e+00   0.0000000e+00
   1.8600000e+00   0.0000000e+00
   1.8700000e+00   0.0000000e+00
   1.8800000e+00   0.0000000e+00
   1.8900000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   1.9100000e+00   0.0000000e+00
   1.9200000e+00   0.0000000e+00
   1.9300000e+00   0.0000000e+00
   1.9400000e+00   0.0000000e+00
   1.9500000e+00   0.0000000e+00
   1.9600000e+00   0.0000000e+00
   1.9700000e+00   0.0000000e+00
   1.9800000e+00   0.0000000e+00
   1.9900000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0100000e+00   0.0000000e+00
   2.0200000e+00   0.0000000e+00
   2.0300000e+00   0.0000000e+00
   2.0400000e+00   0.0000000e+00
   2.0500000e+00   0.0000000e+00
   2.0600000e+00   0.0000000e+00
   2.0700000e+00   0.0000000e+00
   2.0800000e+00   0.0000000e+00
   2.0900000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.1100000e+00   0.0000000e+00
   2.1200000e+00   0.0000000e+00
   2.1300000e+00   0.0000000e+00
   2.1400000e+00   0.0000000e+00
   2.1500000e+00   0.0000000e+00
   2.1600000e+00   0.0000000e+00
   2.1700000e+00   0.0000000e+00
   2.1800000e+00   0.0000000e+00
   2.1900000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.2100000e+00   0.0000000e+00
   2.2200000e+00   0.0000000e+00
   2.2300000e+00   0.0000000e+00
   2.2400000e+00   0.0000000e+00
   2.2500000e+00   0.0000000e+00
   2.2600000e+00   0.0000000e+00
   2.2700000e+00   0.0000000e+00
   2.2800000e+00   0.0000000e+00
   2.2900000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.3100000e+00   0.0000000e+00
   2.3200000e+00   0.0000000e+00
   2.3300000e+00   0.0000000e+00
   2.3400000e+00   0.0000000e+00
   2.3500000e+00   0.0000000e+00
   2.3600000e+00   0.0000000e+00
   2.3700000e+00   0.0000000e+00
   2.3800000e+00   0.0000000e+00
   2.3900000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.4100000e+00   0.0000000e+00
   2.4200000e+00   0.0000000e+00
   2.4300000e+00   0.0000000e+00
   2.4400000e+00   0.0000000e+00
   2.4500000e+00   0.0000000e+00
   2.4600000e+00   0.0000000e+00
   2.4700000e+00   0.0000000e+00
   2.4800000e+00   0.0000000e+00
   2.4900000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.5100000e+00   0.0000000e+00
   2.5200000e+00   0.0000000e+00
   2.5300000e+00   0.0000000e+00
   2.5400000e+00   0.0000000e+00
   2.5500000e+00   0.0000000e+00
   2.5600000e+00   0.0000000e+00
   2.5700000e+00   0.0000000e+00
   2.5800000e+00   0.0000000e+00
   2.5900000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.6100000e+00   0.0000000e+00
   2.6200000e+00   0.0000000e+00
   2.6300000e+00   0.0000000e+00
   2.6400000e+00   0.0000000e+00
   2.6500000e+00   1.0000000e+00
   2.6600000e+00   1.0000000e+00
   2.6700000e+00   1.0000000e+00
   2.6800000e+00   1.0000000e+00
   2.6900000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.7100000e+00   1.0000000e+00
   2.7200000e+00   1.0000000e+00
   2.7300000e+00   1.0000000e+00
   2.7400000e+00   1.0000000e+00
   2.7500000e+00   1.0000000e+00
   2.7600000e+00   1.0000000e+00
   2.7700000e+00   1.0000000e+00
   2.7800000e+00   1.0000000e+00
   2.7900000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.8100000e+00   1.0000000e+00
   2.8200000e+00   1.0000000e+00
   2.8300000e+00   1.0000000e+00
   2.8400000e+00   1.0000000e+00
   2.8500000e+00   1.0000000e+00
   2.8600000e+00   1.0000000e+00
   2.8700000e+00   1.0000000e+00
   2.8800000e+00   1.0000000e+00
   2.8900000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   2.9100000e+00   1.0000000e+00
   2.9200000e+00   1.0000000e+00
   2.9300000e+00   1.0000000e+00
   2.9400000e+00   1.0000000e+00
   2.9500000e+00   1.0000000e+00
   2.9600000e+00   1.0000000e+00
   2.9700000e+00   1.0000000e+00
   2.9800000e+00   1.0000000e+00
   2.9900000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.0100000e+00   1.0000000e+00
   3.0200000e+00   1.0000000e+00
   3.0300000e+00   1.0000000e+00
   3.0400000e+00   1.0000000e+00
   3.0500000e+00   1.0000000e+00
   3.0600000e+00   1.0000000e+00
   3.0700000e+00   1.0000000e+00
   3.0800000e+00   1.0000000e+00
   3.0900000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.1100000e+00   1.0000000e+00
   3.1200000e+00   1.0000000e+00
   3.1300000e+00   1.0000000e+00
   3.1400000e+00   1.0000000e+00
   3.1500000e+00   1.0000000e+00
   3.1600000e+00   1.0000000e+00
   3.1700000e+00   1.0000000e+00
   3.1800000e+00   1.0000000e+00
   3.1900000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.2100000e+00   1.0000000e+00
   3.2200000e+00   1.0000000e+00
   3.2300000e+00   1.0000000e+00
   3.2400000e+00   1.0000000e+00
   3.2500000e+00   1.0000000e+00
   3.2600000e+00   1.0000000e+00
   3.2700000e+00   1.0000000e+00
   3.2800000e+00   1.0000000e+00
   3.2900000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.3100000e+00   1.0000000e+00
   3.3200000e+00   1.0000000e+00
   3.3300000e+00   1.0000000e+00
   3.3400000e+00   1.0000000e+00
   3.3500000e+00   1.0000000e+00
   3.3600000e+00   1.0000000e+00
   3.3700000e+00   1.0000000e+00
   3.3800000e+00   1.0000000e+00
   3.3900000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.4100000e+00   1.0000000e+00
   3.4200000e+00   1.0000000e+00
   3.4300000e+00   1.0000000e+00
   3.4400000e+00   1.0000000e+00
   3.4500000e+00   1.0000000e+00
   3.4600000e+00   1.0000000e+00
   3.4700000e+00   1.0000000e+00
   3.4800000e+00   1.0000000e+00
   3.4900000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.5100000e+00   1.0000000e+00
   3.5200000e+00   1.0000000e+00
   3.5300000e+00   1.0000000e+00
   3.5400000e+00   1.0000000e+00
   3.5500000e+00   1.0000000e+00
   3.5600000e+00   1.0000000e+00
   3.5700000e+00   1.0000000e+00
   3.5800000e+00   1.0000000e+00
   3.5900000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.6100000e+00   1.0000000e+00
   3.6200000e+00   1.0000000e+00
   3.6300000e+00   1.0000000e+00
   3.6400000e+00   1.0000000e+00
   3.6500000e+00   1.0000000e+00
   3.6600000e+00   1.0000000e+00
   3.6700000e+00   1.0000000e+00
   3.6800000e+00   1.0000000e+00
   3.6900000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.7100000e+00   1.0000000e+00
   3.7200000e+00   1.0000000e+00
   3.7300000e+00   1.0000000e+00
   3.7400000e+00   1.0000000e+00
   3.7500000e+00   1.0000000e+00
   3.7600000e+00   1.0000000e+00
   3.7700000e+00   1.0000000e+00
   3.7800000e+00   1.0000000e+00
   3.7900000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.8100000e+00   1.0000000e+00
   3.8200000e+00   0.0000000e+00
   3.8300000e+00   0.0000000e+00
   3.8400000e+00   0.0000000e+00
   3.8500000e+00   0.0000000e+00
   3.8600000e+00   0.0000000e+00
   3.8700000e+00   0.0000000e+00
   3.8800000e+00   0.0000000e+00
   3.8900000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   3.9100000e+00   0.0000000e+00
   3.9200000e+00   0.0000000e+00
   3.9300000e+00   0.0000000e+00
   3.9400000e+00   0.0000000e+00
   3.9500000e+00   0.0000000e+00
   3.9600000e+00   0.0000000e+00
   3.9700000e+00   0.0000000e+00
   3.9800000e+00   0.0000000e+00
   3.9900000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.0100000e+00   0.0000000e+00
   4.0200000e+00   0.0000000e+00
   4.0300000e+00   0.0000000e+00
   4.0400000e+00   0.0000000e+00
   4.0500000e+00   0.0000000e+00
   4.0600000e+00   0.0000000e+00
   4.0700000e+00   0.0000000e+00
   4.0800000e+00   0.0000000e+00
   4.0900000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.1100000e+00   0.0000000e+00
   4.1200000e+00   0.0000000e+00
   4.1300000e+00   0.0000000e+00
   4.1400000e+00   0.0000000e+00
   4.1500000e+00   0.0000000e+00
   4.1600000e+00   0.0000000e+00
   4.1700000e+00   0.0000000e+00
   4.1800000e+00   0.0000000e+00
   4.1900000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.2100000e+00   0.0000000e+00
   4.2200000e+00   0.0000000e+00
   4.2300000e+00   0.0000000e+00
   4.2400000e+00   0.0000000e+00
   4.2500000e+00   0.0000000e+00
   4.2600000e+00   0.0000000e+00
   4.2700000e+00   0.0000000e+00
   4.2800000e+00   0.0000000e+00
   4.2900000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.3100000e+00   0.0000000e+00
   4.3200000e+00   0.0000000e+00
   4.3300000e+00   0.0000000e+00
   4.3400000e+00   0.0000000e+00
   4.3500000e+00   0.0000000e+00
   4.3600000e+00   0.0000000e+00
   4.3700000e+00   0.0000000e+00
   4.3800000e+00   0.0000000e+00
   4.3900000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.4100000e+00   0.0000000e+00
   4.4200000e+00   0.0000000e+00
   4.4300000e+00   0.0000000e+00
   4.4400000e+00   0.0000000e+00
   4.4500000e+00   0.0000000e+00
   4.4600000e+00   0.0000000e+00
   4.4700000e+00   0.0000000e+00
   4.4800000e+00   0.0000000e+00
   4.4900000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.5100000e+00   0.0000000e+00
   4.5200000e+00   0.0000000e+00
   4.5300000e+00   0.0000000e+00
   4.5400000e+00   0.0000000e+00
   4.5500000e+00   0.0000000e+00
   4.5600000e+00   0.0000000e+00
   4.5700000e+00   0.0000000e+00
   4.5800000e+00   0.0000000e+00
   4.5900000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.6100000e+00   0.0000000e+00
   4.6200000e+00   0.0000000e+00
   4.6300000e+00   0.0000000e+00
   4.6400000e+00   0.0000000e+00
   4.6500000e+00   0.0000000e+00
   4.6600000e+00   0.0000000e+00
   4.6700000e+00   1.0000000e+00
   4.6800000e+00   1.0000000e+00
   4.6900000e+00   1.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.7100000e+00   0.0000000e+00
   4.7200000e+00   0.0000000e+00
   4.7300000e+00   0.0000000e+00
   4.7400000e+00   0.0000000e+00
   4.7500000e+00   0.0000000e+00
   4.7600000e+00   0.0000000e+00
   4.7700000e+00   0.0000000e+00
   4.7800000e+00   0.0000000e+00
   4.7900000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.8100000e+00   0.0000000e+00
   4.8200000e+00   1.0000000e+00
   4.8300000e+00   1.0000000e+00
   4.8400000e+00   1.0000000e+00
   4.8500000e+00   1.0000000e+00
   4.8600000e+00   1.0000000e+00
   4.8700000e+00   1.0000000e+00
   4.8800000e+00   1.0000000e+00
   4.8900000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   4.9100000e+00   1.0000000e+00
   4.9200000e+00   1.0000000e+00
   4.9300000e+00   1.0000000e+00
   4.9400000e+00   1.0000000e+00
   4.9500000e+00   1.0000000e+00
   4.9600000e+00   1.0000000e+00
   4.9700000e+00   1.0000000e+00
   4.9800000e+00   1.0000000e+00
   4.9900000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.0100000e+00   1.0000000e+00
   5.0200000e+00   1.0000000e+00
   5.0300000e+00   1.0000000e+00
   5.0400000e+00   1.0000000e+00
   5.0500000e+00   1.0000000e+00
   5.0600000e+00   1.0000000e+00
   5.0700000e+00   1.0000000e+00
   5.0800000e+00   1.0000000e+00
   5.0900000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.1100000e+00   1.0000000e+00
   5.1200000e+00   1.0000000e+00
   5.1300000e+00   1.0000000e+00
   5.1400000e+00   1.0000000e+00
   5.1500000e+00   1.0000000e+00
   5.1600000e+00   1.0000000e+00
   5.1700000e+00   1.0000000e+00
   5.1800000e+00   1.0000000e+00
   5.1900000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.2100000e+00   1.0000000e+00
   5.2200000e+00   1.0000000e+00
   5.2300000e+00   1.0000000e+00
   5.2400000e+00   1.0000000e+00
   5.2500000e+00   1.0000000e+00
   5.2600000e+00   1.0000000e+00
   5.2700000e+00   1.0000000e+00
   5.2800000e+00   1.0000000e+00
   5.2900000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.3100000e+00   1.0000000e+00
   5.3200000e+00   1.0000000e+00
   5.3300000e+00   1.0000000e+00
   5.3400000e+00   1.0000000e+00
   5.3500000e+00   1.0000000e+00
   5.3600000e+00   1.0000000e+00
   5.3700000e+00   1.0000000e+00
   5.3800000e+00   1.0000000e+00
   5.3900000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.4100000e+00   1.0000000e+00
   5.4200000e+00   1.0000000e+00
   5.4300000e+00   1.0000000e+00
   5.4400000e+00   1.0000000e+00
   5.4500000e+00   1.0000000e+00
   5.4600000e+00   1.0000000e+00
   5.4700000e+00   1.0000000e+00
   5.4800000e+00   1.0000000e+00
   5.4900000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.5100000e+00   0.0000000e+00
   5.5200000e+00   0.0000000e+00
   5.5300000e+00   0.0000000e+00
   5.5400000e+00   0.0000000e+00
   5.5500000e+00   0.0000000e+00
   5.5600000e+00   0.0000000e+00
   5.5700000e+00   0.0000000e+00
   5.5800000e+00   0.0000000e+00
   5.5900000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.6100000e+00   0.0000000e+00
   5.6200000e+00   0.0000000e+00
   5.6300000e+00   0.0000000e+00
   5.6400000e+00   0.0000000e+00
   5.6500000e+00   0.0000000e+00
   5.6600000e+00   0.0000000e+00
   5.6700000e+00   0.0000000e+00
   5.6800000e+00   0.0000000e+00
   5.6900000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.7100000e+00   0.0000000e+00
   5.7200000e+00   0.0000000e+00
   5.7300000e+00   0.0000000e+00
   5.7400000e+00   0.0000000e+00
   5.7500000e+00   0.0000000e+00
   5.7600000e+00   0.0000000e+00
   5.7700000e+00   0.0000000e+00
   5.7800000e+00   0.0000000e+00
   5.7900000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.8100000e+00   0.0000000e+00
   5.8200000e+00   0.0000000e+00
   5.8300000e+00   0.0000000e+00
   5.8400000e+00   1.0000000e+00
   5.8500000e+00   1.0000000e+00
   5.8600000e+00   0.0000000e+00
   5.8700000e+00   0.0000000e+00
   5.8800000e+00   0.0000000e+00
   5.8900000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   5.9100000e+00   1.0000000e+00
   5.9200000e+00   1.0000000e+00
   5.9300000e+00   1.0000000e+00
   5.9400000e+00   1.0000000e+00
   5.9500000e+00   1.0000000e+00
   5.9600000e+00   1.0000000e+00
   5.9700000e+00   0.0000000e+00
   5.9800000e+00   0.0000000e+00
   5.9900000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.0100000e+00   0.0000000e+00
   6.0200000e+00   0.0000000e+00
   6.0300000e+00   0.0000000e+00
   6.0400000e+00   0.0000000e+00
   6.0500000e+00   0.0000000e+00
   6.0600000e+00   0.0000000e+00
   6.0700000e+00   0.0000000e+00
   6.0800000e+00   0.0000000e+00
   6.0900000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.1100000e+00   0.0000000e+00
   6.1200000e+00   0.0000000e+00
   6.1300000e+00   0.0000000e+00
   6.1400000e+00   0.0000000e+00
   6.1500000e+00   0.0000000e+00
   6.1600000e+00   0.0000000e+00
   6.1700000e+00   0.0000000e+00
   6.1800000e+00   0.0000000e+00
   6.1900000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.2100000e+00   0.0000000e+00
   6.2200000e+00   0.0000000e+00
   6.2300000e+00   0.0000000e+00
   6.2400000e+00   0.0000000e+00
   6.2500000e+00   0.0000000e+00
   6.2600000e+00   0.0000000e+00
   6.2700000e+00   0.0000000e+00
   6.2800000e+00   0.0000000e+00
   6.2900000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.3100000e+00   0.0000000e+00
   6.3200000e+00   0.0000000e+00
   6.3300000e+00   0.0000000e+00
   6.3400000e+00   0.0000000e+00
   6.3500000e+00   0.0000000e+00
   6.3600000e+00   0.0000000e+00
   6.3700000e+00   0.0000000e+00
   6.3800000e+00   0.0000000e+00
   6.3900000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.4100000e+00   0.0000000e+00
   6.4200000e+00   0.0000000e+00
   6.4300000e+00   0.0000000e+00
   6.4400000e+00   0.0000000e+00
   6.4500000e+00   0.0000000e+00
   6.4600000e+00   0.0000000e+00
   6.4700000e+00   0.0000000e+00
   6.4800000e+00   0.0000000e+00
   6.4900000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.5100000e+00   0.0000000e+00
   6.5200000e+00   0.0000000e+00
   6.5300000e+00   0.0000000e+00
   6.5400000e+00   0.0000000e+00
   6.5500000e+00   0.0000000e+00
   6.5600000e+00   0.0000000e+00
   6.5700000e+00   0.0000000e+00
   6.5800000e+00   0.0000000e+00
   6.5900000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.6100000e+00   0.0000000e+00
   6.6200000e+00   0.0000000e+00
   6.6300000e+00   0.0000000e+00
   6.6400000e+00   0.0000000e+00
   6.6500000e+00   0.0000000e+00
   6.6600000e+00   0.0000000e+00
   6.6700000e+00   0.0000000e+00
   6.6800000e+00   0.0000000e+00
   6.6900000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.7100000e+00   0.0000000e+00
   6.7200000e+00   0.0000000e+00
   6.7300000e+00   0.0000000e+00
   6.7400000e+00   0.0000000e+00
   6.7500000e+00   0.0000000e+00
   6.7600000e+00   0.0000000e+00
   6.7700000e+00   0.0000000e+00
   6.7800000e+00   0.0000000e+00
   6.7900000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.8100000e+00   0.0000000e+00
   6.8200000e+00   0.0000000e+00
   6.8300000e+00   0.0000000e+00
   6.8400000e+00   0.0000000e+00
   6.8500000e+00   0.0000000e+00
   6.8600000e+00   0.0000000e+00
   6.8700000e+00   0.0000000e+00
   6.8800000e+00   0.0000000e+00
   6.8900000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   6.9100000e+00   0.0000000e+00
   6.9200000e+00   0.0000000e+00
   6.9300000e+00   0.0000000e+00
   6.9400000e+00   0.0000000e+00
   6.9500000e+00   0.0000000e+00
   6.9600000e+00   0.0000000e+00
   6.9700000e+00   0.0000000e+00
   6.9800000e+00   0.0000000e+00
   6.9900000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.0100000e+00   0.0000000e+00
   7.0200000e+00   0.0000000e+00
   7.0300000e+00   0.0000000e+00
   7.0400000e+00   0.0000000e+00
   7.0500000e+00   0.0000000e+00
   7.0600000e+00   0.0000000e+00
   7.0700000e+00   0.0000000e+00
   7.0800000e+00   0.0000000e+00
   7.0900000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.1100000e+00   0.0000000e+00
   7.1200000e+00   0.0000000e+00
   7.1300000e+00   0.0000000e+00
   7.1400000e+00   0.0000000e+00
   7.1500000e+00   0.0000000e+00
   7.1600000e+00   0.0000000e+00
   7.1700000e+00   0.0000000e+00
   7.1800000e+00   0.0000000e+00
   7.1900000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.2100000e+00   0.0000000e+00
   7.2200000e+00   0.0000000e+00
   7.2300000e+00   0.0000000e+00
   7.2400000e+00   0.0000000e+00
   7.2500000e+00   0.0000000e+00
   7.2600000e+00   0.0000000e+00
   7.2700000e+00   0.0000000e+00
   7.2800000e+00   0.0000000e+00
   7.2900000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.3100000e+00   0.0000000e+00
   7.3200000e+00   0.0000000e+00
   7.3300000e+00   0.0000000e+00
   7.3400000e+00   0.0000000e+00
   7.3500000e+00   0.0000000e+00
   7.3600000e+00   0.0000000e+00
   7.3700000e+00   1.0000000e+00
   7.3800000e+00   1.0000000e+00
   7.3900000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.4100000e+00   1.0000000e+00
   7.4200000e+00   1.0000000e+00
   7.4300000e+00   1.0000000e+00
   7.4400000e+00   1.0000000e+00
   7.4500000e+00   1.0000000e+00
   7.4600000e+00   1.0000000e+00
   7.4700000e+00   1.0000000e+00
   7.4800000e+00   1.0000000e+00
   7.4900000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.5100000e+00   1.0000000e+00
   7.5200000e+00   1.0000000e+00
   7.5300000e+00   1.0000000e+00
   7.5400000e+00   1.0000000e+00
   7.5500000e+00   1.0000000e+00
   7.5600000e+00   1.0000000e+00
   7.5700000e+00   1.0000000e+00
   7.5800000e+00   1.0000000e+00
   7.5900000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.6100000e+00   1.0000000e+00
   7.6200000e+00   1.0000000e+00
   7.6300000e+00   1.0000000e+00
   7.6400000e+00   1.0000000e+00
   7.6500000e+00   1.0000000e+00
   7.6600000e+00   1.0000000e+00
   7.6700000e+00   1.0000000e+00
   7.6800000e+00   1.0000000e+00
   7.6900000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.7100000e+00   1.0000000e+00
   7.7200000e+00   1.0000000e+00
   7.7300000e+00   1.0000000e+00
   7.7400000e+00   1.0000000e+00
   7.7500000e+00   1.0000000e+00
   7.7600000e+00   1.0000000e+00
   7.7700000e+00   1.0000000e+00
   7.7800000e+00   1.0000000e+00
   7.7900000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.8100000e+00   1.0000000e+00
   7.8200000e+00   1.0000000e+00
   7.8300000e+00   1.0000000e+00
   7.8400000e+00   1.0000000e+00
   7.8500000e+00   1.0000000e+00
   7.8600000e+00   1.0000000e+00
   7.8700000e+00   1.0000000e+00
   7.8800000e+00   1.0000000e+00
   7.8900000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   7.9100000e+00   1.0000000e+00
   7.9200000e+00   1.0000000e+00
   7.9300000e+00   1.0000000e+00
   7.9400000e+00   1.0000000e+00
   7.9500000e+00   1.0000000e+00
   7.9600000e+00   1.0000000e+00
   7.9700000e+00   1.0000000e+00
   7.9800000e+00   1.0000000e+00
   7.9900000e+00   1.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.0100000e+00   0.0000000e+00
   8.0200000e+00   0.0000000e+00
   8.0300000e+00   0.0000000e+00
   8.0400000e+00   0.0000000e+00
   8.0500000e+00   0.0000000e+00
   8.0600000e+00   0.0000000e+00
   8.0700000e+00   0.0000000e+00
   8.0800000e+00   0.0000000e+00
   8.0900000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.1100000e+00   0.0000000e+00
   8.1200000e+00   0.0000000e+00
   8.1300000e+00   0.0000000e+00
   8.1400000e+00   0.0000000e+00
   8.1500000e+00   0.0000000e+00
   8.1600000e+00   0.0000000e+00
   8.1700000e+00   0.0000000e+00
   8.1800000e+00   0.0000000e+00
   8.1900000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.2100000e+00   0.0000000e+00
   8.2200000e+00   0.0000000e+00
   8.2300000e+00   0.0000000e+00
   8.2400000e+00   0.0000000e+00
   8.2500000e+00   0.0000000e+00
   8.2600000e+00   0.0000000e+00
   8.2700000e+00   0.0000000e+00
   8.2800000e+00   0.0000000e+00
   8.2900000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.3100000e+00   0.0000000e+00
   8.3200000e+00   0.0000000e+00
   8.3300000e+00   0.0000000e+00
   8.3400000e+00   0.0000000e+00
   8.3500000e+00   0.0000000e+00
   8.3600000e+00   0.0000000e+00
   8.3700000e+00   0.0000000e+00
   8.3800000e+00   0.0000000e+00
   8.3900000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.4100000e+00   0.0000000e+00
   8.4200000e+00   0.0000000e+00
   8.4300000e+00   0.0000000e+00
   8.4400000e+00   0.0000000e+00
   8.4500000e+00   0.0000000e+00
   8.4600000e+00   0.0000000e+00
   8.4700000e+00   0.0000000e+00
   8.4800000e+00   0.0000000e+00
   8.4900000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.5100000e+00   0.0000000e+00
   8.5200000e+00   0.0000000e+00
   8.5300000e+00   0.0000000e+00
   8.5400000e+00   0.0000000e+00
   8.5500000e+00   0.0000000e+00
   8.5600000e+00   0.0000000e+00
   8.5700000e+00   0.0000000e+00
   8.5800000e+00   0.0000000e+00
   8.5900000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.6100000e+00   0.0000000e+00
   8.6200000e+00   0.0000000e+00
   8.6300000e+00   0.0000000e+00
   8.6400000e+00   0.0000000e+00
   8.6500000e+00   0.0000000e+00
   8.6600000e+00   0.0000000e+00
   8.6700000e+00   0.0000000e+00
   8.6800000e+00   0.0000000e+00
   8.6900000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.7100000e+00   0.0000000e+00
   8.7200000e+00   0.0000000e+00
   8.7300000e+00   0.0000000e+00
   8.7400000e+00   0.0000000e+00
   8.7500000e+00   0.0000000e+00
   8.7600000e+00   0.0000000e+00
   8.7700000e+00   0.0000000e+00
   8.7800000e+00   0.0000000e+00
   8.7900000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.8100000e+00   0.0000000e+00
   8.8200000e+00   0.0000000e+00
   8.8300000e+00   0.0000000e+00
   8.8400000e+00   0.0000000e+00
   8.8500000e+00   0.0000000e+00
   8.8600000e+00   0.0000000e+00
   8.8700000e+00   0.0000000e+00
   8.8800000e+00   0.0000000e+00
   8.8900000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   8.9100000e+00   0.0000000e+00
   8.9200000e+00   0.0000000e+00
   8.9300000e+00   0.0000000e+00
   8.9400000e+00   0.0000000e+00
   8.9500000e+00   0.0000000e+00
   8.9600000e+00   0.0000000e+00
   8.9700000e+00   0.0000000e+00
   8.9800000e+00   0.0000000e+00
   8.9900000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.0100000e+00   0.0000000e+00
   9.0200000e+00   0.0000000e+00
   9.0300000e+00   0.0000000e+00
   9.0400000e+00   0.0000000e+00
   9.0500000e+00   0.0000000e+00
   9.0600000e+00   0.0000000e+00
   9.0700000e+00   0.0000000e+00
   9.0800000e+00   0.0000000e+00
   9.0900000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.1100000e+00   0.0000000e+00
   9.1200000e+00   0.0000000e+00
   9.1300000e+00   0.0000000e+00
   9.1400000e+00   0.0000000e+00
   9.1500000e+00   0.0000000e+00
   9.1600000e+00   0.0000000e+00
   9.1700000e+00   0.0000000e+00
   9.1800000e+00   0.0000000e+00
   9.1900000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.2100000e+00   0.0000000e+00
   9.2200000e+00   0.0000000e+00
   9.2300000e+00   0.0000000e+00
   9.2400000e+00   0.0000000e+00
   9.2500000e+00   0.0000000e+00
   9.2600000e+00   0.0000000e+00
   9.2700000e+00   0.0000000e+00
   9.2800000e+00   0.0000000e+00
   9.2900000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.3100000e+00   0.0000000e+00
   9.3200000e+00   0.0000000e+00
   9.3300000e+00   0.0000000e+00
   9.3400000e+00   0.0000000e+00
   9.3500000e+00   0.0000000e+00
   9.3600000e+00   0.0000000e+00
   9.3700000e+00   1.0000000e+00
   9.3800000e+00   1.0000000e+00
   9.3900000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.4100000e+00   1.0000000e+00
   9.4200000e+00   1.0000000e+00
   9.4300000e+00   1.0000000e+00
   9.4400000e+00   1.0000000e+00
   9.4500000e+00   1.0000000e+00
   9.4600000e+00   1.0000000e+00
   9.4700000e+00   1.0000000e+00
   9.4800000e+00   1.0000000e+00
   9.4900000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.5100000e+00   1.0000000e+00
   9.5200000e+00   1.0000000e+00
   9.5300000e+00   1.0000000e+00
   9.5400000e+00   1.0000000e+00
   9.5500000e+00   1.0000000e+00
   9.5600000e+00   1.0000000e+00
   9.5700000e+00   1.0000000e+00
   9.5800000e+00   1.0000000e+00
   9.5900000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.6100000e+00   1.0000000e+00
   9.6200000e+00   1.0000000e+00
   9.6300000e+00   1.0000000e+00
   9.6400000e+00   1.0000000e+00
   9.6500000e+00   1.0000000e+00
   9.6600000e+00   1.0000000e+00
   9.6700000e+00   1.0000000e+00
   9.6800000e+00   1.0000000e+00
   9.6900000e+00   1.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.7100000e+00   0.0000000e+00
   9.7200000e+00   0.0000000e+00
   9.7300000e+00   0.0000000e+00
   9.7400000e+00   0.0000000e+00
   9.7500000e+00   0.0000000e+00
   9.7600000e+00   0.0000000e+00
   9.7700000e+00   0.0000000e+00
   9.7800000e+00   0.0000000e+00
   9.7900000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.8100000e+00   0.0000000e+00
   9.8200000e+00   0.0000000e+00
   9.8300000e+00   0.0000000e+00
   9.8400000e+00   0.0000000e+00
   9.8500000e+00   0.0000000e+00
   9.8600000e+00   0.0000000e+00
   9.8700000e+00   0.0000000e+00
   9.8800000e+00   0.0000000e+00
   9.8900000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   9.9100000e+00   0.0000000e+00
   9.9200000e+00   0.0000000e+00
   9.9300000e+00   0.0000000e+00
   9.9400000e+00   0.0000000e+00
   9.9500000e+00   1.0000000e+00
   9.9600000e+00   1.0000000e+00
   9.9700000e+00   1.0000000e+00
   9.9800000e+00   1.0000000e+00
   9.9900000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0010000e+01   1.0000000e+00
   1.0020000e+01   1.0000000e+00
   1.0030000e+01   1.0000000e+00
   1.0040000e+01   1.0000000e+00
   1.0050000e+01   1.0000000e+00
   1.0060000e+01   1.0000000e+00
   1.0070000e+01   1.0000000e+00
   1.0080000e+01   0.0000000e+00
   1.0090000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0110000e+01   0.0000000e+00
   1.0120000e+01   0.0000000e+00
   1.0130000e+01   0.0000000e+00
   1.0140000e+01   0.0000000e+00
   1.0150000e+01   0.0000000e+00
   1.0160000e+01   0.0000000e+00
   1.0170000e+01   0.0000000e+00
   1.0180000e+01   0.0000000e+00
   1.0190000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0210000e+01   0.0000000e+00
   1.0220000e+01   0.0000000e+00
   1.0230000e+01   0.0000000e+00
   1.0240000e+01   0.0000000e+00
   1.0250000e+01   0.0000000e+00
   1.0260000e+01   0.0000000e+00
   1.0270000e+01   0.0000000e+00
   1.0280000e+01   0.0000000e+00
   1.0290000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0310000e+01   0.0000000e+00
   1.0320000e+01   0.0000000e+00
   1.0330000e+01   0.0000000e+00
   1.0340000e+01   0.0000000e+00
   1.0350000e+01   0.0000000e+00
   1.0360000e+01   0.0000000e+00
   1.0370000e+01   0.0000000e+00
   1.0380000e+01   0.0000000e+00
   1.0390000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0410000e+01   0.0000000e+00
   1.0420000e+01   0.0000000e+00
   1.0430000e+01   0.0000000e+00
   1.0440000e+01   0.0000000e+00
   1.0450000e+01   0.0000000e+00
   1.0460000e+01   0.0000000e+00
   1.0470000e+01   0.0000000e+00
   1.0480000e+01   0.0000000e+00
   1.0490000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0510000e+01   0.0000000e+00
   1.0520000e+01   0.0000000e+00
   1.0530000e+01   0.0000000e+00
   1.0540000e+01   0.0000000e+00
   1.0550000e+01   0.0000000e+00
   1.0560000e+01   0.0000000e+00
   1.0570000e+01   0.0000000e+00
   1.0580000e+01   0.0000000e+00
   1.0590000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0610000e+01   0.0000000e+00
   1.0620000e+01   0.0000000e+00
   1.0630000e+01   0.0000000e+00
   1.0640000e+01   0.0000000e+00
   1.0650000e+01   0.0000000e+00
   1.0660000e+01   0.0000000e+00
   1.0670000e+01   0.0000000e+00
   1.0680000e+01   0.0000000e+00
   1.0690000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0710000e+01   0.0000000e+00
   1.0720000e+01   0.0000000e+00
   1.0730000e+01   0.0000000e+00
   1.0740000e+01   0.0000000e+00
   1.0750000e+01   0.0000000e+00
   1.0760000e+01   0.0000000e+00
   1.0770000e+01   0.0000000e+00
   1.0780000e+01   0.0000000e+00
   1.0790000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0810000e+01   0.0000000e+00
   1.0820000e+01   0.0000000e+00
   1.0830000e+01   0.0000000e+00
   1.0840000e+01   0.0000000e+00
   1.0850000e+01   0.0000000e+00
   1.0860000e+01   0.0000000e+00
   1.0870000e+01   0.0000000e+00
   1.0880000e+01   0.0000000e+00
   1.0890000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.0910000e+01   0.0000000e+00
   1.0920000e+01   0.0000000e+00
   1.0930000e+01   0.0000000e+00
   1.0940000e+01   0.0000000e+00
   1.0950000e+01   0.0000000e+00
   1.0960000e+01   0.0000000e+00
   1.0970000e+01   0.0000000e+00
   1.0980000e+01   0.0000000e+00
   1.0990000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1010000e+01   0.0000000e+00
   1.1020000e+01   0.0000000e+00
   1.1030000e+01   0.0000000e+00
   1.1040000e+01   0.0000000e+00
   1.1050000e+01   0.0000000e+00
   1.1060000e+01   0.0000000e+00
   1.1070000e+01   0.0000000e+00
   1.1080000e+01   0.0000000e+00
   1.1090000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1110000e+01   0.0000000e+00
   1.1120000e+01   0.0000000e+00
   1.1130000e+01   0.0000000e+00
   1.1140000e+01   0.0000000e+00
   1.1150000e+01   0.0000000e+00
   1.1160000e+01   0.0000000e+00
   1.1170000e+01   0.0000000e+00
   1.1180000e+01   0.0000000e+00
   1.1190000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1210000e+01   0.0000000e+00
   1.1220000e+01   0.0000000e+00
   1.1230000e+01   0.0000000e+00
   1.1240000e+01   0.0000000e+00
   1.1250000e+01   0.0000000e+00
   1.1260000e+01   0.0000000e+00
   1.1270000e+01   0.0000000e+00
   1.1280000e+01   0.0000000e+00
   1.1290000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1310000e+01   0.0000000e+00
   1.1320000e+01   0.0000000e+00
   1.1330000e+01   0.0000000e+00
   1.1340000e+01   0.0000000e+00
   1.1350000e+01   0.0000000e+00
   1.1360000e+01   0.0000000e+00
   1.1370000e+01   1.0000000e+00
   1.1380000e+01   1.0000000e+00
   1.1390000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1410000e+01   1.0000000e+00
   1.1420000e+01   1.0000000e+00
   1.1430000e+01   1.0000000e+00
   1.1440000e+01   1.0000000e+00
   1.1450000e+01   0.0000000e+00
   1.1460000e+01   0.0000000e+00
   1.1470000e+01   0.0000000e+00
   1.1480000e+01   0.0000000e+00
   1.1490000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1510000e+01   0.0000000e+00
   1.1520000e+01   0.0000000e+00
   1.1530000e+01   0.0000000e+00
   1.1540000e+01   0.0000000e+00
   1.1550000e+01   0.0000000e+00
   1.1560000e+01   0.0000000e+00
   1.1570000e+01   0.0000000e+00
   1.1580000e+01   0.0000000e+00
   1.1590000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1610000e+01   0.0000000e+00
   1.1620000e+01   1.0000000e+00
   1.1630000e+01   1.0000000e+00
   1.1640000e+01   1.0000000e+00
   1.1650000e+01   1.0000000e+00
   1.1660000e+01   1.0000000e+00
   1.1670000e+01   1.0000000e+00
   1.1680000e+01   1.0000000e+00
   1.1690000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1710000e+01   1.0000000e+00
   1.1720000e+01   1.0000000e+00
   1.1730000e+01   1.0000000e+00
   1.1740000e+01   1.0000000e+00
   1.1750000e+01   1.0000000e+00
   1.1760000e+01   1.0000000e+00
   1.1770000e+01   1.0000000e+00
   1.1780000e+01   1.0000000e+00
   1.1790000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1810000e+01   1.0000000e+00
   1.1820000e+01   1.0000000e+00
   1.1830000e+01   1.0000000e+00
   1.1840000e+01   1.0000000e+00
   1.1850000e+01   1.0000000e+00
   1.1860000e+01   1.0000000e+00
   1.1870000e+01   1.0000000e+00
   1.1880000e+01   1.0000000e+00
   1.1890000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.1910000e+01   1.0000000e+00
   1.1920000e+01   1.0000000e+00
   1.1930000e+01   1.0000000e+00
   1.1940000e+01   1.0000000e+00
   1.1950000e+01   1.0000000e+00
   1.1960000e+01   1.0000000e+00
   1.1970000e+01   1.0000000e+00
   1.1980000e+01   1.0000000e+00
   1.1990000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2010000e+01   1.0000000e+00
   1.2020000e+01   1.0000000e+00
   1.2030000e+01   1.0000000e+00
   1.2040000e+01   1.0000000e+00
   1.2050000e+01   1.0000000e+00
   1.2060000e+01   1.0000000e+00
   1.2070000e+01   1.0000000e+00
   1.2080000e+01   0.0000000e+00
   1.2090000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2110000e+01   0.0000000e+00
   1.2120000e+01   0.0000000e+00
   1.2130000e+01   0.0000000e+00
   1.2140000e+01   0.0000000e+00
   1.2150000e+01   0.0000000e+00
   1.2160000e+01   0.0000000e+00
   1.2170000e+01   0.0000000e+00
   1.2180000e+01   0.0000000e+00
   1.2190000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2210000e+01   0.0000000e+00
   1.2220000e+01   0.0000000e+00
   1.2230000e+01   0.0000000e+00
   1.2240000e+01   0.0000000e+00
   1.2250000e+01   0.0000000e+00
   1.2260000e+01   0.0000000e+00
   1.2270000e+01   0.0000000e+00
   1.2280000e+01   0.0000000e+00
   1.2290000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2310000e+01   0.0000000e+00
   1.2320000e+01   0.0000000e+00
   1.2330000e+01   0.0000000e+00
   1.2340000e+01   0.0000000e+00
   1.2350000e+01   0.0000000e+00
   1.2360000e+01   0.0000000e+00
   1.2370000e+01   0.0000000e+00
   1.2380000e+01   0.0000000e+00
   1.2390000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2410000e+01   0.0000000e+00
   1.2420000e+01   0.0000000e+00
   1.2430000e+01   0.0000000e+00
   1.2440000e+01   0.0000000e+00
   1.2450000e+01   0.0000000e+00
   1.2460000e+01   0.0000000e+00
   1.2470000e+01   0.0000000e+00
   1.2480000e+01   0.0000000e+00
   1.2490000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2510000e+01   0.0000000e+00
   1.2520000e+01   0.0000000e+00
   1.2530000e+01   0.0000000e+00
   1.2540000e+01   0.0000000e+00
   1.2550000e+01   0.0000000e+00
   1.2560000e+01   0.0000000e+00
   1.2570000e+01   0.0000000e+00
   1.2580000e+01   0.0000000e+00
   1.2590000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2610000e+01   0.0000000e+00
   1.2620000e+01   0.0000000e+00
   1.2630000e+01   0.0000000e+00
   1.2640000e+01   0.0000000e+00
   1.2650000e+01   0.0000000e+00
   1.2660000e+01   0.0000000e+00
   1.2670000e+01   0.0000000e+00
   1.2680000e+01   0.0000000e+00
   1.2690000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2710000e+01   0.0000000e+00
   1.2720000e+01   0.0000000e+00
   1.2730000e+01   0.0000000e+00
   1.2740000e+01   0.0000000e+00
   1.2750000e+01   0.0000000e+00
   1.2760000e+01   0.0000000e+00
   1.2770000e+01   0.0000000e+00
   1.2780000e+01   0.0000000e+00
   1.2790000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2810000e+01   0.0000000e+00
   1.2820000e+01   0.0000000e+00
   1.2830000e+01   0.0000000e+00
   1.2840000e+01   0.0000000e+00
   1.2850000e+01   0.0000000e+00
   1.2860000e+01   0.0000000e+00
   1.2870000e+01   0.0000000e+00
   1.2880000e+01   0.0000000e+00
   1.2890000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.2910000e+01   0.0000000e+00
   1.2920000e+01   0.0000000e+00
   1.2930000e+01   0.0000000e+00
   1.2940000e+01   0.0000000e+00
   1.2950000e+01   0.0000000e+00
   1.2960000e+01   0.0000000e+00
   1.2970000e+01   0.0000000e+00
   1.2980000e+01   0.0000000e+00
   1.2990000e+01   0.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3010000e+01   1.0000000e+00
   1.3020000e+01   1.0000000e+00
   1.3030000e+01   1.0000000e+00
   1.3040000e+01   1.0000000e+00
   1.3050000e+01   1.0000000e+00
   1.3060000e+01   1.0000000e+00
   1.3070000e+01   1.0000000e+00
   1.3080000e+01   0.0000000e+00
   1.3090000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3110000e+01   0.0000000e+00
   1.3120000e+01   0.0000000e+00
   1.3130000e+01   0.0000000e+00
   1.3140000e+01   0.0000000e+00
   1.3150000e+01   0.0000000e+00
   1.3160000e+01   0.0000000e+00
   1.3170000e+01   0.0000000e+00
   1.3180000e+01   0.0000000e+00
   1.3190000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3210000e+01   0.0000000e+00
   1.3220000e+01   0.0000000e+00
   1.3230000e+01   0.0000000e+00
   1.3240000e+01   0.0000000e+00
   1.3250000e+01   0.0000000e+00
   1.3260000e+01   0.0000000e+00
   1.3270000e+01   0.0000000e+00
   1.3280000e+01   0.0000000e+00
   1.3290000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3310000e+01   0.0000000e+00
   1.3320000e+01   0.0000000e+00
   1.3330000e+01   0.0000000e+00
   1.3340000e+01   0.0000000e+00
   1.3350000e+01   0.0000000e+00
   1.3360000e+01   0.0000000e+00
   1.3370000e+01   1.0000000e+00
   1.3380000e+01   1.0000000e+00
   1.3390000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3410000e+01   1.0000000e+00
   1.3420000e+01   1.0000000e+00
   1.3430000e+01   1.0000000e+00
   1.3440000e+01   1.0000000e+00
   1.3450000e+01   1.0000000e+00
   1.3460000e+01   1.0000000e+00
   1.3470000e+01   1.0000000e+00
   1.3480000e+01   1.0000000e+00
   1.3490000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3510000e+01   1.0000000e+00
   1.3520000e+01   1.0000000e+00
   1.3530000e+01   1.0000000e+00
   1.3540000e+01   1.0000000e+00
   1.3550000e+01   1.0000000e+00
   1.3560000e+01   1.0000000e+00
   1.3570000e+01   1.0000000e+00
   1.3580000e+01   1.0000000e+00
   1.3590000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3610000e+01   1.0000000e+00
   1.3620000e+01   1.0000000e+00
   1.3630000e+01   1.0000000e+00
   1.3640000e+01   1.0000000e+00
   1.3650000e+01   1.0000000e+00
   1.3660000e+01   1.0000000e+00
   1.3670000e+01   1.0000000e+00
   1.3680000e+01   1.0000000e+00
   1.3690000e+01   1.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3710000e+01   0.0000000e+00
   1.3720000e+01   0.0000000e+00
   1.3730000e+01   0.0000000e+00
   1.3740000e+01   0.0000000e+00
   1.3750000e+01   0.0000000e+00
   1.3760000e+01   0.0000000e+00
   1.3770000e+01   0.0000000e+00
   1.3780000e+01   0.0000000e+00
   1.3790000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3810000e+01   0.0000000e+00
   1.3820000e+01   0.0000000e+00
   1.3830000e+01   0.0000000e+00
   1.3840000e+01   0.0000000e+00
   1.3850000e+01   0.0000000e+00
   1.3860000e+01   0.0000000e+00
   1.3870000e+01   0.0000000e+00
   1.3880000e+01   0.0000000e+00
   1.3890000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.3910000e+01   0.0000000e+00
   1.3920000e+01   0.0000000e+00
   1.3930000e+01   0.0000000e+00
   1.3940000e+01   0.0000000e+00
   1.3950000e+01   0.0000000e+00
   1.3960000e+01   0.0000000e+00
   1.3970000e+01   0.0000000e+00
   1.3980000e+01   0.0000000e+00
   1.3990000e+01   0.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4010000e+01   1.0000000e+00
   1.4020000e+01   1.0000000e+00
   1.4030000e+01   0.0000000e+00
   1.4040000e+01   0.0000000e+00
   1.4050000e+01   0.0000000e+00
   1.4060000e+01   0.0000000e+00
   1.4070000e+01   0.0000000e+00
   1.4080000e+01   0.0000000e+00
   1.4090000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4110000e+01   0.0000000e+00
   1.4120000e+01   0.0000000e+00
   1.4130000e+01   0.0000000e+00
   1.4140000e+01   0.0000000e+00
   1.4150000e+01   0.0000000e+00
   1.4160000e+01   0.0000000e+00
   1.4170000e+01   0.0000000e+00
   1.4180000e+01   0.0000000e+00
   1.4190000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4210000e+01   0.0000000e+00
   1.4220000e+01   0.0000000e+00
   1.4230000e+01   0.0000000e+00
   1.4240000e+01   0.0000000e+00
   1.4250000e+01   0.0000000e+00
   1.4260000e+01   0.0000000e+00
   1.4270000e+01   0.0000000e+00
   1.4280000e+01   0.0000000e+00
   1.4290000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4310000e+01   0.0000000e+00
   1.4320000e+01   0.0000000e+00
   1.4330000e+01   0.0000000e+00
   1.4340000e+01   0.0000000e+00
   1.4350000e+01   0.0000000e+00
   1.4360000e+01   0.0000000e+00
   1.4370000e+01   0.0000000e+00
   1.4380000e+01   0.0000000e+00
   1.4390000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4410000e+01   0.0000000e+00
   1.4420000e+01   0.0000000e+00
   1.4430000e+01   0.0000000e+00
   1.4440000e+01   0.0000000e+00
   1.4450000e+01   0.0000000e+00
   1.4460000e+01   0.0000000e+00
   1.4470000e+01   0.0000000e+00
   1.4480000e+01   0.0000000e+00
   1.4490000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4510000e+01   0.0000000e+00
   1.4520000e+01   0.0000000e+00
   1.4530000e+01   0.0000000e+00
   1.4540000e+01   0.0000000e+00
   1.4550000e+01   0.0000000e+00
   1.4560000e+01   0.0000000e+00
   1.4570000e+01   0.0000000e+00
   1.4580000e+01   0.0000000e+00
   1.4590000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4610000e+01   0.0000000e+00
   1.4620000e+01   0.0000000e+00
   1.4630000e+01   0.0000000e+00
   1.4640000e+01   0.0000000e+00
   1.4650000e+01   0.0000000e+00
   1.4660000e+01   0.0000000e+00
   1.4670000e+01   0.0000000e+00
   1.4680000e+01   0.0000000e+00
   1.4690000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4710000e+01   0.0000000e+00
   1.4720000e+01   0.0000000e+00
   1.4730000e+01   0.0000000e+00
   1.4740000e+01   0.0000000e+00
   1.4750000e+01   0.0000000e+00
   1.4760000e+01   0.0000000e+00
   1.4770000e+01   0.0000000e+00
   1.4780000e+01   0.0000000e+00
   1.4790000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4810000e+01   0.0000000e+00
   1.4820000e+01   0.0000000e+00
   1.4830000e+01   0.0000000e+00
   1.4840000e+01   0.0000000e+00
   1.4850000e+01   0.0000000e+00
   1.4860000e+01   0.0000000e+00
   1.4870000e+01   0.0000000e+00
   1.4880000e+01   0.0000000e+00
   1.4890000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.4910000e+01   0.0000000e+00
   1.4920000e+01   0.0000000e+00
   1.4930000e+01   0.0000000e+00
   1.4940000e+01   0.0000000e+00
   1.4950000e+01   0.0000000e+00
   1.4960000e+01   0.0000000e+00
   1.4970000e+01   0.0000000e+00
   1.4980000e+01   0.0000000e+00
   1.4990000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5010000e+01   0.0000000e+00
   1.5020000e+01   0.0000000e+00
   1.5030000e+01   0.0000000e+00
   1.5040000e+01   0.0000000e+00
   1.5050000e+01   0.0000000e+00
   1.5060000e+01   0.0000000e+00
   1.5070000e+01   0.0000000e+00
   1.5080000e+01   0.0000000e+00
   1.5090000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5110000e+01   0.0000000e+00
   1.5120000e+01   0.0000000e+00
   1.5130000e+01   0.0000000e+00
   1.5140000e+01   0.0000000e+00
   1.5150000e+01   0.0000000e+00
   1.5160000e+01   0.0000000e+00
   1.5170000e+01   0.0000000e+00
   1.5180000e+01   0.0000000e+00
   1.5190000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5210000e+01   0.0000000e+00
   1.5220000e+01   0.0000000e+00
   1.5230000e+01   0.0000000e+00
   1.5240000e+01   0.0000000e+00
   1.5250000e+01   0.0000000e+00
   1.5260000e+01   0.0000000e+00
   1.5270000e+01   0.0000000e+00
   1.5280000e+01   0.0000000e+00
   1.5290000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5310000e+01   0.0000000e+00
   1.5320000e+01   0.0000000e+00
   1.5330000e+01   0.0000000e+00
   1.5340000e+01   0.0000000e+00
   1.5350000e+01   0.0000000e+00
   1.5360000e+01   0.0000000e+00
   1.5370000e+01   1.0000000e+00
   1.5380000e+01   1.0000000e+00
   1.5390000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5410000e+01   1.0000000e+00
   1.5420000e+01   1.0000000e+00
   1.5430000e+01   1.0000000e+00
   1.5440000e+01   1.0000000e+00
   1.5450000e+01   1.0000000e+00
   1.5460000e+01   1.0000000e+00
   1.5470000e+01   1.0000000e+00
   1.5480000e+01   1.0000000e+00
   1.5490000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5510000e+01   1.0000000e+00
   1.5520000e+01   1.0000000e+00
   1.5530000e+01   1.0000000e+00
   1.5540000e+01   1.0000000e+00
   1.5550000e+01   1.0000000e+00
   1.5560000e+01   1.0000000e+00
   1.5570000e+01   1.0000000e+00
   1.5580000e+01   1.0000000e+00
   1.5590000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5610000e+01   1.0000000e+00
   1.5620000e+01   1.0000000e+00
   1.5630000e+01   1.0000000e+00
   1.5640000e+01   1.0000000e+00
   1.5650000e+01   1.0000000e+00
   1.5660000e+01   1.0000000e+00
   1.5670000e+01   1.0000000e+00
   1.5680000e+01   1.0000000e+00
   1.5690000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5710000e+01   1.0000000e+00
   1.5720000e+01   1.0000000e+00
   1.5730000e+01   1.0000000e+00
   1.5740000e+01   1.0000000e+00
   1.5750000e+01   1.0000000e+00
   1.5760000e+01   1.0000000e+00
   1.5770000e+01   1.0000000e+00
   1.5780000e+01   1.0000000e+00
   1.5790000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5810000e+01   1.0000000e+00
   1.5820000e+01   1.0000000e+00
   1.5830000e+01   1.0000000e+00
   1.5840000e+01   1.0000000e+00
   1.5850000e+01   1.0000000e+00
   1.5860000e+01   1.0000000e+00
   1.5870000e+01   1.0000000e+00
   1.5880000e+01   1.0000000e+00
   1.5890000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.5910000e+01   1.0000000e+00
   1.5920000e+01   1.0000000e+00
   1.5930000e+01   1.0000000e+00
   1.5940000e+01   1.0000000e+00
   1.5950000e+01   1.0000000e+00
   1.5960000e+01   1.0000000e+00
   1.5970000e+01   1.0000000e+00
   1.5980000e+01   1.0000000e+00
   1.5990000e+01   1.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6010000e+01   0.0000000e+00
   1.6020000e+01   0.0000000e+00
   1.6030000e+01   0.0000000e+00
   1.6040000e+01   0.0000000e+00
   1.6050000e+01   0.0000000e+00
   1.6060000e+01   0.0000000e+00
   1.6070000e+01   0.0000000e+00
   1.6080000e+01   0.0000000e+00
   1.6090000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6110000e+01   0.0000000e+00
   1.6120000e+01   0.0000000e+00
   1.6130000e+01   0.0000000e+00
   1.6140000e+01   0.0000000e+00
   1.6150000e+01   0.0000000e+00
   1.6160000e+01   0.0000000e+00
   1.6170000e+01   0.0000000e+00
   1.6180000e+01   0.0000000e+00
   1.6190000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6210000e+01   0.0000000e+00
   1.6220000e+01   0.0000000e+00
   1.6230000e+01   0.0000000e+00
   1.6240000e+01   0.0000000e+00
   1.6250000e+01   0.0000000e+00
   1.6260000e+01   0.0000000e+00
   1.6270000e+01   0.0000000e+00
   1.6280000e+01   0.0000000e+00
   1.6290000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6310000e+01   0.0000000e+00
   1.6320000e+01   0.0000000e+00
   1.6330000e+01   0.0000000e+00
   1.6340000e+01   0.0000000e+00
   1.6350000e+01   0.0000000e+00
   1.6360000e+01   0.0000000e+00
   1.6370000e+01   0.0000000e+00
   1.6380000e+01   0.0000000e+00
   1.6390000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6410000e+01   0.0000000e+00
   1.6420000e+01   0.0000000e+00
   1.6430000e+01   0.0000000e+00
   1.6440000e+01   0.0000000e+00
   1.6450000e+01   0.0000000e+00
   1.6460000e+01   0.0000000e+00
   1.6470000e+01   0.0000000e+00
   1.6480000e+01   0.0000000e+00
   1.6490000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6510000e+01   0.0000000e+00
   1.6520000e+01   0.0000000e+00
   1.6530000e+01   0.0000000e+00
   1.6540000e+01   0.0000000e+00
   1.6550000e+01   0.0000000e+00
   1.6560000e+01   0.0000000e+00
   1.6570000e+01   0.0000000e+00
   1.6580000e+01   0.0000000e+00
   1.6590000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6610000e+01   0.0000000e+00
   1.6620000e+01   0.0000000e+00
   1.6630000e+01   0.0000000e+00
   1.6640000e+01   0.0000000e+00
   1.6650000e+01   0.0000000e+00
   1.6660000e+01   0.0000000e+00
   1.6670000e+01   0.0000000e+00
   1.6680000e+01   0.0000000e+00
   1.6690000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6710000e+01   0.0000000e+00
   1.6720000e+01   0.0000000e+00
   1.6730000e+01   0.0000000e+00
   1.6740000e+01   0.0000000e+00
   1.6750000e+01   0.0000000e+00
   1.6760000e+01   0.0000000e+00
   1.6770000e+01   0.0000000e+00
   1.6780000e+01   0.0000000e+00
   1.6790000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6810000e+01   0.0000000e+00
   1.6820000e+01   0.0000000e+00
   1.6830000e+01   0.0000000e+00
   1.6840000e+01   0.0000000e+00
   1.6850000e+01   0.0000000e+00
   1.6860000e+01   0.0000000e+00
   1.6870000e+01   0.0000000e+00
   1.6880000e+01   0.0000000e+00
   1.6890000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.6910000e+01   0.0000000e+00
   1.6920000e+01   0.0000000e+00
   1.6930000e+01   0.0000000e+00
   1.6940000e+01   0.0000000e+00
   1.6950000e+01   0.0000000e+00
   1.6960000e+01   0.0000000e+00
   1.6970000e+01   0.0000000e+00
   1.6980000e+01   0.0000000e+00
   1.6990000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7010000e+01   0.0000000e+00
   1.7020000e+01   0.0000000e+00
   1.7030000e+01   0.0000000e+00
   1.7040000e+01   0.0000000e+00
   1.7050000e+01   0.0000000e+00
   1.7060000e+01   0.0000000e+00
   1.7070000e+01   0.0000000e+00
   1.7080000e+01   0.0000000e+00
   1.7090000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7110000e+01   0.0000000e+00
   1.7120000e+01   0.0000000e+00
   1.7130000e+01   0.0000000e+00
   1.7140000e+01   0.0000000e+00
   1.7150000e+01   0.0000000e+00
   1.7160000e+01   0.0000000e+00
   1.7170000e+01   0.0000000e+00
   1.7180000e+01   0.0000000e+00
   1.7190000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7210000e+01   0.0000000e+00
   1.7220000e+01   0.0000000e+00
   1.7230000e+01   0.0000000e+00
   1.7240000e+01   0.0000000e+00
   1.7250000e+01   0.0000000e+00
   1.7260000e+01   0.0000000e+00
   1.7270000e+01   0.0000000e+00
   1.7280000e+01   0.0000000e+00
   1.7290000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7310000e+01   0.0000000e+00
   1.7320000e+01   0.0000000e+00
   1.7330000e+01   0.0000000e+00
   1.7340000e+01   0.0000000e+00
   1.7350000e+01   0.0000000e+00
   1.7360000e+01   0.0000000e+00
   1.7370000e+01   0.0000000e+00
   1.7380000e+01   0.0000000e+00
   1.7390000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7410000e+01   0.0000000e+00
   1.7420000e+01   0.0000000e+00
   1.7430000e+01   0.0000000e+00
   1.7440000e+01   0.0000000e+00
   1.7450000e+01   0.0000000e+00
   1.7460000e+01   0.0000000e+00
   1.7470000e+01   0.0000000e+00
   1.7480000e+01   0.0000000e+00
   1.7490000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7510000e+01   0.0000000e+00
   1.7520000e+01   0.0000000e+00
   1.7530000e+01   0.0000000e+00
   1.7540000e+01   0.0000000e+00
   1.7550000e+01   0.0000000e+00
   1.7560000e+01   0.0000000e+00
   1.7570000e+01   0.0000000e+00
   1.7580000e+01   0.0000000e+00
   1.7590000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7610000e+01   0.0000000e+00
   1.7620000e+01   0.0000000e+00
   1.7630000e+01   0.0000000e+00
   1.7640000e+01   0.0000000e+00
   1.7650000e+01   0.0000000e+00
   1.7660000e+01   0.0000000e+00
   1.7670000e+01   0.0000000e+00
   1.7680000e+01   0.0000000e+00
   1.7690000e+01   0.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7710000e+01   1.0000000e+00
   1.7720000e+01   1.0000000e+00
   1.7730000e+01   1.0000000e+00
   1.7740000e+01   1.0000000e+00
   1.7750000e+01   1.0000000e+00
   1.7760000e+01   1.0000000e+00
   1.7770000e+01   1.0000000e+00
   1.7780000e+01   1.0000000e+00
   1.7790000e+01   1.0000000e+00
   1.7800000e+01   1.0000000e+00
   1.7810000e+01   1.0000000e+00
   1.7820000e+01   1.0000000e+00
   1.7830000e+01   1.0000000e+00
   1.7840000e+01   1.0000000e+00
   1.7850000e+01   1.0000000e+00
   1.7860000e+01   1.0000000e+00
   1.7870000e+01   1.0000000e+00
   1.7880000e+01   1.0000000e+00
   1.7890000e+01   1.0000000e+00
   1.7900000e+01   1.0000000e+00
   1.7910000e+01   1.0000000e+00
   1.7920000e+01   1.0000000e+00
   1.7930000e+01   1.0000000e+00
   1.7940000e+01   1.0000000e+00
   1.7950000e+01   1.0000000e+00
   1.7960000e+01   1.0000000e+00
   1.7970000e+01   1.0000000e+00
   1.7980000e+01   1.0000000e+00
   1.7990000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.8010000e+01   1.0000000e+00
   1.8020000e+01   1.0000000e+00
   1.8030000e+01   1.0000000e+00
   1.8040000e+01   1.0000000e+00
   1.8050000e+01   1.0000000e+00
   1.8060000e+01   1.0000000e+00
   1.8070000e+01   1.0000000e+00
   1.8080000e+01   1.0000000e+00
   1.8090000e+01   1.0000000e+00
   1.8100000e+01   1.0000000e+00
   1.8110000e+01   1.0000000e+00
   1.8120000e+01   1.0000000e+00
   1.8130000e+01   1.0000000e+00
   1.8140000e+01   1.0000000e+00
   1.8150000e+01   1.0000000e+00
   1.8160000e+01   1.0000000e+00
   1.8170000e+01   1.0000000e+00
   1.8180000e+01   1.0000000e+00
   1.8190000e+01   1.0000000e+00
   1.8200000e+01   1.0000000e+00
   1.8210000e+01   1.0000000e+00
   1.8220000e+01   1.0000000e+00
   1.8230000e+01   1.0000000e+00
   1.8240000e+01   1.0000000e+00
   1.8250000e+01   0.0000000e+00
   1.8260000e+01   0.0000000e+00
   1.8270000e+01   0.0000000e+00
   1.8280000e+01   0.0000000e+00
   1.8290000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8310000e+01   0.0000000e+00
   1.8320000e+01   0.0000000e+00
   1.8330000e+01   0.0000000e+00
   1.8340000e+01   0.0000000e+00
   1.8350000e+01   0.0000000e+00
   1.8360000e+01   0.0000000e+00
   1.8370000e+01   0.0000000e+00
   1.8380000e+01   0.0000000e+00
   1.8390000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8410000e+01   0.0000000e+00
   1.8420000e+01   0.0000000e+00
   1.8430000e+01   0.0000000e+00
   1.8440000e+01   0.0000000e+00
   1.8450000e+01   0.0000000e+00
   1.8460000e+01   0.0000000e+00
   1.8470000e+01   0.0000000e+00
   1.8480000e+01   0.0000000e+00
   1.8490000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8510000e+01   0.0000000e+00
   1.8520000e+01   0.0000000e+00
   1.8530000e+01   0.0000000e+00
   1.8540000e+01   0.0000000e+00
   1.8550000e+01   0.0000000e+00
   1.8560000e+01   0.0000000e+00
   1.8570000e+01   0.0000000e+00
   1.8580000e+01   0.0000000e+00
   1.8590000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8610000e+01   0.0000000e+00
   1.8620000e+01   0.0000000e+00
   1.8630000e+01   0.0000000e+00
   1.8640000e+01   0.0000000e+00
   1.8650000e+01   0.0000000e+00
   1.8660000e+01   0.0000000e+00
   1.8670000e+01   0.0000000e+00
   1.8680000e+01   0.0000000e+00
   1.8690000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8710000e+01   0.0000000e+00
   1.8720000e+01   0.0000000e+00
   1.8730000e+01   0.0000000e+00
   1.8740000e+01   0.0000000e+00
   1.8750000e+01   0.0000000e+00
   1.8760000e+01   0.0000000e+00
   1.8770000e+01   0.0000000e+00
   1.8780000e+01   0.0000000e+00
   1.8790000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8810000e+01   0.0000000e+00
   1.8820000e+01   0.0000000e+00
   1.8830000e+01   0.0000000e+00
   1.8840000e+01   0.0000000e+00
   1.8850000e+01   0.0000000e+00
   1.8860000e+01   0.0000000e+00
   1.8870000e+01   0.0000000e+00
   1.8880000e+01   0.0000000e+00
   1.8890000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8910000e+01   0.0000000e+00
   1.8920000e+01   0.0000000e+00
   1.8930000e+01   0.0000000e+00
   1.8940000e+01   0.0000000e+00
   1.8950000e+01   0.0000000e+00
   1.8960000e+01   0.0000000e+00
   1.8970000e+01   0.0000000e+00
   1.8980000e+01   0.0000000e+00
   1.8990000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9010000e+01   0.0000000e+00
   1.9020000e+01   0.0000000e+00
   1.9030000e+01   0.0000000e+00
   1.9040000e+01   0.0000000e+00
   1.9050000e+01   0.0000000e+00
   1.9060000e+01   0.0000000e+00
   1.9070000e+01   0.0000000e+00
   1.9080000e+01   0.0000000e+00
   1.9090000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9110000e+01   0.0000000e+00
   1.9120000e+01   0.0000000e+00
   1.9130000e+01   0.0000000e+00
   1.9140000e+01   0.0000000e+00
   1.9150000e+01   0.0000000e+00
   1.9160000e+01   0.0000000e+00
   1.9170000e+01   0.0000000e+00
   1.9180000e+01   0.0000000e+00
   1.9190000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9210000e+01   0.0000000e+00
   1.9220000e+01   0.0000000e+00
   1.9230000e+01   0.0000000e+00
   1.9240000e+01   0.0000000e+00
   1.9250000e+01   0.0000000e+00
   1.9260000e+01   0.0000000e+00
   1.9270000e+01   0.0000000e+00
   1.9280000e+01   0.0000000e+00
   1.9290000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9310000e+01   0.0000000e+00
   1.9320000e+01   0.0000000e+00
   1.9330000e+01   0.0000000e+00
   1.9340000e+01   0.0000000e+00
   1.9350000e+01   0.0000000e+00
   1.9360000e+01   0.0000000e+00
   1.9370000e+01   0.0000000e+00
   1.9380000e+01   0.0000000e+00
   1.9390000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9410000e+01   0.0000000e+00
   1.9420000e+01   0.0000000e+00
   1.9430000e+01   0.0000000e+00
   1.9440000e+01   0.0000000e+00
   1.9450000e+01   0.0000000e+00
   1.9460000e+01   0.0000000e+00
   1.9470000e+01   0.0000000e+00
   1.9480000e+01   0.0000000e+00
   1.9490000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9510000e+01   0.0000000e+00
   1.9520000e+01   0.0000000e+00
   1.9530000e+01   0.0000000e+00
   1.9540000e+01   0.0000000e+00
   1.9550000e+01   0.0000000e+00
   1.9560000e+01   0.0000000e+00
   1.9570000e+01   0.0000000e+00
   1.9580000e+01   0.0000000e+00
   1.9590000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9610000e+01   0.0000000e+00
   1.9620000e+01   0.0000000e+00
   1.9630000e+01   0.0000000e+00
   1.9640000e+01   0.0000000e+00
   1.9650000e+01   0.0000000e+00
   1.9660000e+01   0.0000000e+00
   1.9670000e+01   0.0000000e+00
   1.9680000e+01   0.0000000e+00
   1.9690000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9710000e+01   0.0000000e+00
   1.9720000e+01   0.0000000e+00
   1.9730000e+01   0.0000000e+00
   1.9740000e+01   0.0000000e+00
   1.9750000e+01   0.0000000e+00
   1.9760000e+01   0.0000000e+00
   1.9770000e+01   0.0000000e+00
   1.9780000e+01   0.0000000e+00
   1.9790000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9810000e+01   0.0000000e+00
   1.9820000e+01   0.0000000e+00
   1.9830000e+01   0.0000000e+00
   1.9840000e+01   0.0000000e+00
   1.9850000e+01   0.0000000e+00
   1.9860000e+01   0.0000000e+00
   1.9870000e+01   0.0000000e+00
   1.9880000e+01   0.0000000e+00
   1.9890000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9910000e+01   0.0000000e+00
   1.9920000e+01   0.0000000e+00
   1.9930000e+01   0.0000000e+00
   1.9940000e+01   0.0000000e+00
   1.9950000e+01   0.0000000e+00
   1.9960000e+01   0.0000000e+00
   1.9970000e+01   0.0000000e+00
   1.9980000e+01   0.0000000e+00
   1.9990000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> Data/Figs/V_filter0.2.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0100000e+00   1.0000000e+00
   1.0200000e+00   1.0000000e+00
   1.0300000e+00   1.0000000e+00
   1.0400000e+00   1.0000000e+00
   1.0500000e+00   1.0000000e+00
   1.0600000e+00   1.0000000e+00
   1.0700000e+00   1.0000000e+00
   1.0800000e+00   1.0000000e+00
   1.0900000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.1100000e+00   1.0000000e+00
   1.1200000e+00   1.0000000e+00
   1.1300000e+00   1.0000000e+00
   1.1400000e+00   1.0000000e+00
   1.1500000e+00   1.0000000e+00
   1.1600000e+00   1.0000000e+00
   1.1700000e+00   1.0000000e+00
   1.1800000e+00   1.0000000e+00
   1.1900000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.2100000e+00   1.0000000e+00
   1.2200000e+00   1.0000000e+00
   1.2300000e+00   1.0000000e+00
   1.2400000e+00   1.0000000e+00
   1.2500000e+00   1.0000000e+00
   1.2600000e+00   1.0000000e+00
   1.2700000e+00   1.0000000e+00
   1.2800000e+00   1.0000000e+00
   1.2900000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.3100000e+00   1.0000000e+00
   1.3200000e+00   1.0000000e+00
   1.3300000e+00   1.0000000e+00
   1.3400000e+00   1.0000000e+00
   1.3500000e+00   1.0000000e+00
   1.3600000e+00   1.0000000e+00
   1.3700000e+00   1.0000000e+00
   1.3800000e+00   1.0000000e+00
   1.3900000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.4100000e+00   1.0000000e+00
   1.4200000e+00   1.0000000e+00
   1.4300000e+00   1.0000000e+00
   1.4400000e+00   1.0000000e+00
   1.4500000e+00   1.0000000e+00
   1.4600000e+00   1.0000000e+00
   1.4700000e+00   1.0000000e+00
   1.4800000e+00   1.0000000e+00
   1.4900000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.5100000e+00   1.0000000e+00
   1.5200000e+00   1.0000000e+00
   1.5300000e+00   1.0000000e+00
   1.5400000e+00   1.0000000e+00
   1.5500000e+00   1.0000000e+00
   1.5600000e+00   1.0000000e+00
   1.5700000e+00   1.0000000e+00
   1.5800000e+00   2.0000000e+00
   1.5900000e+00   2.0000000e+00
   1.6000000e+00   2.0000000e+00
   1.6100000e+00   2.0000000e+00
   1.6200000e+00   2.0000000e+00
   1.6300000e+00   2.0000000e+00
   1.6400000e+00   2.0000000e+00
   1.6500000e+00   2.0000000e+00
   1.6600000e+00   2.0000000e+00
   1.6700000e+00   2.0000000e+00
   1.6800000e+00   2.0000000e+00
   1.6900000e+00   2.0000000e+00
   1.7000000e+00   2.0000000e+00
   1.7100000e+00   2.0000000e+00
   1.7200000e+00   2.0000000e+00
   1.7300000e+00   2.0000000e+00
   1.7400000e+00   2.0000000e+00
   1.7500000e+00   2.0000000e+00
   1.7600000e+00   2.0000000e+00
   1.7700000e+00   2.0000000e+00
   1.7800000e+00   2.0000000e+00
   1.7900000e+00   2.0000000e+00
   1.8000000e+00   2.0000000e+00
   1.8100000e+00   2.0000000e+00
   1.8200000e+00   2.0000000e+00
   1.8300000e+00   2.0000000e+00
   1.8400000e+00   2.0000000e+00
   1.8500000e+00   2.0000000e+00
   1.8600000e+00   2.0000000e+00
   1.8700000e+00   2.0000000e+00
   1.8800000e+00   2.0000000e+00
   1.8900000e+00   2.0000000e+00
   1.9000000e+00   2.0000000e+00
   1.9100000e+00   2.0000000e+00
   1.9200000e+00   2.0000000e+00
   1.9300000e+00   2.0000000e+00
   1.9400000e+00   2.0000000e+00
   1.9500000e+00   2.0000000e+00
   1.9600000e+00   2.0000000e+00
   1.9700000e+00   2.0000000e+00
   1.9800000e+00   2.0000000e+00
   1.9900000e+00   2.0000000e+00
   2.0000000e+00   2.0000000e+00
   2.0100000e+00   2.0000000e+00
   2.0200000e+00   2.0000000e+00
   2.0300000e+00   2.0000000e+00
   2.0400000e+00   2.0000000e+00
   2.0500000e+00   2.0000000e+00
   2.0600000e+00   2.0000000e+00
   2.0700000e+00   2.0000000e+00
   2.0800000e+00   2.0000000e+00
   2.0900000e+00   2.0000000e+00
   2.1000000e+00   2.0000000e+00
   2.1100000e+00   2.0000000e+00
   2.1200000e+00   2.0000000e+00
   2.1300000e+00   2.0000000e+00
   2.1400000e+00   2.0000000e+00
   2.1500000e+00   2.0000000e+00
   2.1600000e+00   2.0000000e+00
   2.1700000e+00   2.0000000e+00
   2.1800000e+00   2.0000000e+00
   2.1900000e+00   2.0000000e+00
   2.2000000e+00   2.0000000e+00
   2.2100000e+00   2.0000000e+00
   2.2200000e+00   2.0000000e+00
   2.2300000e+00   2.0000000e+00
   2.2400000e+00   2.0000000e+00
   2.2500000e+00   2.0000000e+00
   2.2600000e+00   2.0000000e+00
   2.2700000e+00   2.0000000e+00
   2.2800000e+00   2.0000000e+00
   2.2900000e+00   2.0000000e+00
   2.3000000e+00   2.0000000e+00
   2.3100000e+00   2.0000000e+00
   2.3200000e+00   2.0000000e+00
   2.3300000e+00   2.0000000e+00
   2.3400000e+00   2.0000000e+00
   2.3500000e+00   2.0000000e+00
   2.3600000e+00   2.0000000e+00
   2.3700000e+00   2.0000000e+00
   2.3800000e+00   2.0000000e+00
   2.3900000e+00   2.0000000e+00
   2.4000000e+00   2.0000000e+00
   2.4100000e+00   2.0000000e+00
   2.4200000e+00   2.0000000e+00
   2.4300000e+00   2.0000000e+00
   2.4400000e+00   2.0000000e+00
   2.4500000e+00   2.0000000e+00
   2.4600000e+00   2.0000000e+00
   2.4700000e+00   2.0000000e+00
   2.4800000e+00   2.0000000e+00
   2.4900000e+00   2.0000000e+00
   2.5000000e+00   2.0000000e+00
   2.5100000e+00   2.0000000e+00
   2.5200000e+00   2.0000000e+00
   2.5300000e+00   2.0000000e+00
   2.5400000e+00   2.0000000e+00
   2.5500000e+00   2.0000000e+00
   2.5600000e+00   2.0000000e+00
   2.5700000e+00   2.0000000e+00
   2.5800000e+00   2.0000000e+00
   2.5900000e+00   2.0000000e+00
   2.6000000e+00   2.0000000e+00
   2.6100000e+00   2.0000000e+00
   2.6200000e+00   2.0000000e+00
   2.6300000e+00   2.0000000e+00
   2.6400000e+00   2.0000000e+00
   2.6500000e+00   2.0000000e+00
   2.6600000e+00   2.0000000e+00
   2.6700000e+00   2.0000000e+00
   2.6800000e+00   2.0000000e+00
   2.6900000e+00   2.0000000e+00
   2.7000000e+00   2.0000000e+00
   2.7100000e+00   2.0000000e+00
   2.7200000e+00   2.0000000e+00
   2.7300000e+00   2.0000000e+00
   2.7400000e+00   2.0000000e+00
   2.7500000e+00   2.0000000e+00
   2.7600000e+00   2.0000000e+00
   2.7700000e+00   2.0000000e+00
   2.7800000e+00   2.0000000e+00
   2.7900000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.8100000e+00   2.0000000e+00
   2.8200000e+00   2.0000000e+00
   2.8300000e+00   2.0000000e+00
   2.8400000e+00   2.0000000e+00
   2.8500000e+00   2.0000000e+00
   2.8600000e+00   2.0000000e+00
   2.8700000e+00   2.0000000e+00
   2.8800000e+00   2.0000000e+00
   2.8900000e+00   2.0000000e+00
   2.9000000e+00   2.0000000e+00
   2.9100000e+00   2.0000000e+00
   2.9200000e+00   2.0000000e+00
   2.9300000e+00   2.0000000e+00
   2.9400000e+00   2.0000000e+00
   2.9500000e+00   2.0000000e+00
   2.9600000e+00   2.0000000e+00
   2.9700000e+00   2.0000000e+00
   2.9800000e+00   2.0000000e+00
   2.9900000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   3.0100000e+00   2.0000000e+00
   3.0200000e+00   2.0000000e+00
   3.0300000e+00   2.0000000e+00
   3.0400000e+00   2.0000000e+00
   3.0500000e+00   2.0000000e+00
   3.0600000e+00   2.0000000e+00
   3.0700000e+00   2.0000000e+00
   3.0800000e+00   2.0000000e+00
   3.0900000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.1100000e+00   1.0000000e+00
   3.1200000e+00   1.0000000e+00
   3.1300000e+00   1.0000000e+00
   3.1400000e+00   1.0000000e+00
   3.1500000e+00   1.0000000e+00
   3.1600000e+00   1.0000000e+00
   3.1700000e+00   1.0000000e+00
   3.1800000e+00   1.0000000e+00
   3.1900000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.2100000e+00   1.0000000e+00
   3.2200000e+00   1.0000000e+00
   3.2300000e+00   1.0000000e+00
   3.2400000e+00   1.0000000e+00
   3.2500000e+00   1.0000000e+00
   3.2600000e+00   1.0000000e+00
   3.2700000e+00   1.0000000e+00
   3.2800000e+00   1.0000000e+00
   3.2900000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.3100000e+00   1.0000000e+00
   3.3200000e+00   1.0000000e+00
   3.3300000e+00   1.0000000e+00
   3.3400000e+00   1.0000000e+00
   3.3500000e+00   1.0000000e+00
   3.3600000e+00   1.0000000e+00
   3.3700000e+00   1.0000000e+00
   3.3800000e+00   1.0000000e+00
   3.3900000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.4100000e+00   1.0000000e+00
   3.4200000e+00   1.0000000e+00
   3.4300000e+00   1.0000000e+00
   3.4400000e+00   1.0000000e+00
   3.4500000e+00   1.0000000e+00
   3.4600000e+00   1.0000000e+00
   3.4700000e+00   1.0000000e+00
   3.4800000e+00   1.0000000e+00
   3.4900000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.5100000e+00   1.0000000e+00
   3.5200000e+00   1.0000000e+00
   3.5300000e+00   1.0000000e+00
   3.5400000e+00   1.0000000e+00
   3.5500000e+00   1.0000000e+00
   3.5600000e+00   1.0000000e+00
   3.5700000e+00   1.0000000e+00
   3.5800000e+00   1.0000000e+00
   3.5900000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.6100000e+00   1.0000000e+00
   3.6200000e+00   1.0000000e+00
   3.6300000e+00   1.0000000e+00
   3.6400000e+00   1.0000000e+00
   3.6500000e+00   1.0000000e+00
   3.6600000e+00   1.0000000e+00
   3.6700000e+00   1.0000000e+00
   3.6800000e+00   1.0000000e+00
   3.6900000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.7100000e+00   1.0000000e+00
   3.7200000e+00   1.0000000e+00
   3.7300000e+00   1.0000000e+00
   3.7400000e+00   1.0000000e+00
   3.7500000e+00   1.0000000e+00
   3.7600000e+00   1.0000000e+00
   3.7700000e+00   1.0000000e+00
   3.7800000e+00   1.0000000e+00
   3.7900000e+00   2.0000000e+00
   3.8000000e+00   2.0000000e+00
   3.8100000e+00   2.0000000e+00
   3.8200000e+00   2.0000000e+00
   3.8300000e+00   2.0000000e+00
   3.8400000e+00   2.0000000e+00
   3.8500000e+00   2.0000000e+00
   3.8600000e+00   2.0000000e+00
   3.8700000e+00   2.0000000e+00
   3.8800000e+00   2.0000000e+00
   3.8900000e+00   2.0000000e+00
   3.9000000e+00   2.0000000e+00
   3.9100000e+00   2.0000000e+00
   3.9200000e+00   2.0000000e+00
   3.9300000e+00   2.0000000e+00
   3.9400000e+00   2.0000000e+00
   3.9500000e+00   2.0000000e+00
   3.9600000e+00   2.0000000e+00
   3.9700000e+00   2.0000000e+00
   3.9800000e+00   2.0000000e+00
   3.9900000e+00   2.0000000e+00
   4.0000000e+00   2.0000000e+00
   4.0100000e+00   2.0000000e+00
   4.0200000e+00   2.0000000e+00
   4.0300000e+00   2.0000000e+00
   4.0400000e+00   2.0000000e+00
   4.0500000e+00   2.0000000e+00
   4.0600000e+00   2.0000000e+00
   4.0700000e+00   2.0000000e+00
   4.0800000e+00   2.0000000e+00
   4.0900000e+00   2.0000000e+00
   4.1000000e+00   2.0000000e+00
   4.1100000e+00   2.0000000e+00
   4.1200000e+00   2.0000000e+00
   4.1300000e+00   2.0000000e+00
   4.1400000e+00   2.0000000e+00
   4.1500000e+00   2.0000000e+00
   4.1600000e+00   2.0000000e+00
   4.1700000e+00   2.0000000e+00
   4.1800000e+00   2.0000000e+00
   4.1900000e+00   2.0000000e+00
   4.2000000e+00   2.0000000e+00
   4.2100000e+00   2.0000000e+00
   4.2200000e+00   2.0000000e+00
   4.2300000e+00   2.0000000e+00
   4.2400000e+00   2.0000000e+00
   4.2500000e+00   2.0000000e+00
   4.2600000e+00   2.0000000e+00
   4.2700000e+00   2.0000000e+00
   4.2800000e+00   2.0000000e+00
   4.2900000e+00   2.0000000e+00
   4.3000000e+00   2.0000000e+00
   4.3100000e+00   2.0000000e+00
   4.3200000e+00   2.0000000e+00
   4.3300000e+00   2.0000000e+00
   4.3400000e+00   2.0000000e+00
   4.3500000e+00   2.0000000e+00
   4.3600000e+00   2.0000000e+00
   4.3700000e+00   2.0000000e+00
   4.3800000e+00   2.0000000e+00
   4.3900000e+00   2.0000000e+00
   4.4000000e+00   2.0000000e+00
   4.4100000e+00   2.0000000e+00
   4.4200000e+00   2.0000000e+00
   4.4300000e+00   2.0000000e+00
   4.4400000e+00   2.0000000e+00
   4.4500000e+00   1.0000000e+00
   4.4600000e+00   1.0000000e+00
   4.4700000e+00   1.0000000e+00
   4.4800000e+00   1.0000000e+00
   4.4900000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.5100000e+00   1.0000000e+00
   4.5200000e+00   1.0000000e+00
   4.5300000e+00   1.0000000e+00
   4.5400000e+00   1.0000000e+00
   4.5500000e+00   1.0000000e+00
   4.5600000e+00   1.0000000e+00
   4.5700000e+00   1.0000000e+00
   4.5800000e+00   1.0000000e+00
   4.5900000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.6100000e+00   1.0000000e+00
   4.6200000e+00   1.0000000e+00
   4.6300000e+00   1.0000000e+00
   4.6400000e+00   1.0000000e+00
   4.6500000e+00   1.0000000e+00
   4.6600000e+00   1.0000000e+00
   4.6700000e+00   1.0000000e+00
   4.6800000e+00   1.0000000e+00
   4.6900000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.7100000e+00   1.0000000e+00
   4.7200000e+00   1.0000000e+00
   4.7300000e+00   1.0000000e+00
   4.7400000e+00   1.0000000e+00
   4.7500000e+00   1.0000000e+00
   4.7600000e+00   1.0000000e+00
   4.7700000e+00   1.0000000e+00
   4.7800000e+00   1.0000000e+00
   4.7900000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.8100000e+00   1.0000000e+00
   4.8200000e+00   1.0000000e+00
   4.8300000e+00   1.0000000e+00
   4.8400000e+00   1.0000000e+00
   4.8500000e+00   1.0000000e+00
   4.8600000e+00   1.0000000e+00
   4.8700000e+00   1.0000000e+00
   4.8800000e+00   1.0000000e+00
   4.8900000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   4.9100000e+00   1.0000000e+00
   4.9200000e+00   1.0000000e+00
   4.9300000e+00   1.0000000e+00
   4.9400000e+00   1.0000000e+00
   4.9500000e+00   1.0000000e+00
   4.9600000e+00   1.0000000e+00
   4.9700000e+00   1.0000000e+00
   4.9800000e+00   1.0000000e+00
   4.9900000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.0100000e+00   1.0000000e+00
   5.0200000e+00   1.0000000e+00
   5.0300000e+00   1.0000000e+00
   5.0400000e+00   1.0000000e+00
   5.0500000e+00   1.0000000e+00
   5.0600000e+00   1.0000000e+00
   5.0700000e+00   1.0000000e+00
   5.0800000e+00   1.0000000e+00
   5.0900000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.1100000e+00   1.0000000e+00
   5.1200000e+00   1.0000000e+00
   5.1300000e+00   1.0000000e+00
   5.1400000e+00   1.0000000e+00
   5.1500000e+00   1.0000000e+00
   5.1600000e+00   1.0000000e+00
   5.1700000e+00   1.0000000e+00
   5.1800000e+00   1.0000000e+00
   5.1900000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.2100000e+00   1.0000000e+00
   5.2200000e+00   1.0000000e+00
   5.2300000e+00   1.0000000e+00
   5.2400000e+00   1.0000000e+00
   5.2500000e+00   1.0000000e+00
   5.2600000e+00   1.0000000e+00
   5.2700000e+00   1.0000000e+00
   5.2800000e+00   1.0000000e+00
   5.2900000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.3100000e+00   1.0000000e+00
   5.3200000e+00   1.0000000e+00
   5.3300000e+00   1.0000000e+00
   5.3400000e+00   2.0000000e+00
   5.3500000e+00   2.0000000e+00
   5.3600000e+00   2.0000000e+00
   5.3700000e+00   2.0000000e+00
   5.3800000e+00   2.0000000e+00
   5.3900000e+00   2.0000000e+00
   5.4000000e+00   2.0000000e+00
   5.4100000e+00   2.0000000e+00
   5.4200000e+00   2.0000000e+00
   5.4300000e+00   2.0000000e+00
   5.4400000e+00   2.0000000e+00
   5.4500000e+00   2.0000000e+00
   5.4600000e+00   2.0000000e+00
   5.4700000e+00   2.0000000e+00
   5.4800000e+00   2.0000000e+00
   5.4900000e+00   2.0000000e+00
   5.5000000e+00   2.0000000e+00
   5.5100000e+00   2.0000000e+00
   5.5200000e+00   2.0000000e+00
   5.5300000e+00   2.0000000e+00
   5.5400000e+00   2.0000000e+00
   5.5500000e+00   2.0000000e+00
   5.5600000e+00   2.0000000e+00
   5.5700000e+00   2.0000000e+00
   5.5800000e+00   2.0000000e+00
   5.5900000e+00   2.0000000e+00
   5.6000000e+00   2.0000000e+00
   5.6100000e+00   2.0000000e+00
   5.6200000e+00   2.0000000e+00
   5.6300000e+00   2.0000000e+00
   5.6400000e+00   2.0000000e+00
   5.6500000e+00   2.0000000e+00
   5.6600000e+00   2.0000000e+00
   5.6700000e+00   2.0000000e+00
   5.6800000e+00   2.0000000e+00
   5.6900000e+00   2.0000000e+00
   5.7000000e+00   2.0000000e+00
   5.7100000e+00   2.0000000e+00
   5.7200000e+00   2.0000000e+00
   5.7300000e+00   2.0000000e+00
   5.7400000e+00   2.0000000e+00
   5.7500000e+00   2.0000000e+00
   5.7600000e+00   2.0000000e+00
   5.7700000e+00   2.0000000e+00
   5.7800000e+00   2.0000000e+00
   5.7900000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.8100000e+00   1.0000000e+00
   5.8200000e+00   1.0000000e+00
   5.8300000e+00   1.0000000e+00
   5.8400000e+00   1.0000000e+00
   5.8500000e+00   1.0000000e+00
   5.8600000e+00   1.0000000e+00
   5.8700000e+00   1.0000000e+00
   5.8800000e+00   1.0000000e+00
   5.8900000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   5.9100000e+00   1.0000000e+00
   5.9200000e+00   1.0000000e+00
   5.9300000e+00   1.0000000e+00
   5.9400000e+00   1.0000000e+00
   5.9500000e+00   1.0000000e+00
   5.9600000e+00   1.0000000e+00
   5.9700000e+00   1.0000000e+00
   5.9800000e+00   1.0000000e+00
   5.9900000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.0100000e+00   1.0000000e+00
   6.0200000e+00   1.0000000e+00
   6.0300000e+00   1.0000000e+00
   6.0400000e+00   1.0000000e+00
   6.0500000e+00   1.0000000e+00
   6.0600000e+00   1.0000000e+00
   6.0700000e+00   1.0000000e+00
   6.0800000e+00   1.0000000e+00
   6.0900000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.1100000e+00   1.0000000e+00
   6.1200000e+00   1.0000000e+00
   6.1300000e+00   1.0000000e+00
   6.1400000e+00   1.0000000e+00
   6.1500000e+00   1.0000000e+00
   6.1600000e+00   1.0000000e+00
   6.1700000e+00   1.0000000e+00
   6.1800000e+00   1.0000000e+00
   6.1900000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.2100000e+00   1.0000000e+00
   6.2200000e+00   1.0000000e+00
   6.2300000e+00   1.0000000e+00
   6.2400000e+00   1.0000000e+00
   6.2500000e+00   2.0000000e+00
   6.2600000e+00   2.0000000e+00
   6.2700000e+00   2.0000000e+00
   6.2800000e+00   2.0000000e+00
   6.2900000e+00   2.0000000e+00
   6.3000000e+00   2.0000000e+00
   6.3100000e+00   2.0000000e+00
   6.3200000e+00   2.0000000e+00
   6.3300000e+00   2.0000000e+00
   6.3400000e+00   2.0000000e+00
   6.3500000e+00   2.0000000e+00
   6.3600000e+00   2.0000000e+00
   6.3700000e+00   2.0000000e+00
   6.3800000e+00   2.0000000e+00
   6.3900000e+00   2.0000000e+00
   6.4000000e+00   2.0000000e+00
   6.4100000e+00   2.0000000e+00
   6.4200000e+00   2.0000000e+00
   6.4300000e+00   2.0000000e+00
   6.4400000e+00   2.0000000e+00
   6.4500000e+00   2.0000000e+00
   6.4600000e+00   2.0000000e+00
   6.4700000e+00   2.0000000e+00
   6.4800000e+00   2.0000000e+00
   6.4900000e+00   2.0000000e+00
   6.5000000e+00   2.0000000e+00
   6.5100000e+00   2.0000000e+00
   6.5200000e+00   2.0000000e+00
   6.5300000e+00   2.0000000e+00
   6.5400000e+00   2.0000000e+00
   6.5500000e+00   2.0000000e+00
   6.5600000e+00   2.0000000e+00
   6.5700000e+00   2.0000000e+00
   6.5800000e+00   2.0000000e+00
   6.5900000e+00   2.0000000e+00
   6.6000000e+00   2.0000000e+00
   6.6100000e+00   2.0000000e+00
   6.6200000e+00   2.0000000e+00
   6.6300000e+00   2.0000000e+00
   6.6400000e+00   2.0000000e+00
   6.6500000e+00   2.0000000e+00
   6.6600000e+00   2.0000000e+00
   6.6700000e+00   2.0000000e+00
   6.6800000e+00   2.0000000e+00
   6.6900000e+00   2.0000000e+00
   6.7000000e+00   2.0000000e+00
   6.7100000e+00   2.0000000e+00
   6.7200000e+00   2.0000000e+00
   6.7300000e+00   2.0000000e+00
   6.7400000e+00   2.0000000e+00
   6.7500000e+00   2.0000000e+00
   6.7600000e+00   2.0000000e+00
   6.7700000e+00   2.0000000e+00
   6.7800000e+00   2.0000000e+00
   6.7900000e+00   2.0000000e+00
   6.8000000e+00   2.0000000e+00
   6.8100000e+00   2.0000000e+00
   6.8200000e+00   2.0000000e+00
   6.8300000e+00   2.0000000e+00
   6.8400000e+00   2.0000000e+00
   6.8500000e+00   2.0000000e+00
   6.8600000e+00   2.0000000e+00
   6.8700000e+00   2.0000000e+00
   6.8800000e+00   2.0000000e+00
   6.8900000e+00   2.0000000e+00
   6.9000000e+00   2.0000000e+00
   6.9100000e+00   1.0000000e+00
   6.9200000e+00   1.0000000e+00
   6.9300000e+00   1.0000000e+00
   6.9400000e+00   1.0000000e+00
   6.9500000e+00   1.0000000e+00
   6.9600000e+00   1.0000000e+00
   6.9700000e+00   1.0000000e+00
   6.9800000e+00   1.0000000e+00
   6.9900000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.0100000e+00   1.0000000e+00
   7.0200000e+00   1.0000000e+00
   7.0300000e+00   1.0000000e+00
   7.0400000e+00   1.0000000e+00
   7.0500000e+00   1.0000000e+00
   7.0600000e+00   1.0000000e+00
   7.0700000e+00   1.0000000e+00
   7.0800000e+00   1.0000000e+00
   7.0900000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.1100000e+00   1.0000000e+00
   7.1200000e+00   1.0000000e+00
   7.1300000e+00   1.0000000e+00
   7.1400000e+00   1.0000000e+00
   7.1500000e+00   1.0000000e+00
   7.1600000e+00   1.0000000e+00
   7.1700000e+00   1.0000000e+00
   7.1800000e+00   1.0000000e+00
   7.1900000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.2100000e+00   1.0000000e+00
   7.2200000e+00   1.0000000e+00
   7.2300000e+00   1.0000000e+00
   7.2400000e+00   1.0000000e+00
   7.2500000e+00   1.0000000e+00
   7.2600000e+00   1.0000000e+00
   7.2700000e+00   1.0000000e+00
   7.2800000e+00   1.0000000e+00
   7.2900000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.3100000e+00   1.0000000e+00
   7.3200000e+00   1.0000000e+00
   7.3300000e+00   1.0000000e+00
   7.3400000e+00   1.0000000e+00
   7.3500000e+00   1.0000000e+00
   7.3600000e+00   1.0000000e+00
   7.3700000e+00   1.0000000e+00
   7.3800000e+00   1.0000000e+00
   7.3900000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.4100000e+00   1.0000000e+00
   7.4200000e+00   1.0000000e+00
   7.4300000e+00   1.0000000e+00
   7.4400000e+00   1.0000000e+00
   7.4500000e+00   1.0000000e+00
   7.4600000e+00   1.0000000e+00
   7.4700000e+00   1.0000000e+00
   7.4800000e+00   1.0000000e+00
   7.4900000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.5100000e+00   1.0000000e+00
   7.5200000e+00   1.0000000e+00
   7.5300000e+00   1.0000000e+00
   7.5400000e+00   1.0000000e+00
   7.5500000e+00   1.0000000e+00
   7.5600000e+00   2.0000000e+00
   7.5700000e+00   2.0000000e+00
   7.5800000e+00   2.0000000e+00
   7.5900000e+00   2.0000000e+00
   7.6000000e+00   2.0000000e+00
   7.6100000e+00   2.0000000e+00
   7.6200000e+00   2.0000000e+00
   7.6300000e+00   2.0000000e+00
   7.6400000e+00   2.0000000e+00
   7.6500000e+00   2.0000000e+00
   7.6600000e+00   2.0000000e+00
   7.6700000e+00   2.0000000e+00
   7.6800000e+00   2.0000000e+00
   7.6900000e+00   2.0000000e+00
   7.7000000e+00   2.0000000e+00
   7.7100000e+00   2.0000000e+00
   7.7200000e+00   2.0000000e+00
   7.7300000e+00   2.0000000e+00
   7.7400000e+00   2.0000000e+00
   7.7500000e+00   2.0000000e+00
   7.7600000e+00   2.0000000e+00
   7.7700000e+00   2.0000000e+00
   7.7800000e+00   2.0000000e+00
   7.7900000e+00   2.0000000e+00
   7.8000000e+00   2.0000000e+00
   7.8100000e+00   2.0000000e+00
   7.8200000e+00   2.0000000e+00
   7.8300000e+00   2.0000000e+00
   7.8400000e+00   2.0000000e+00
   7.8500000e+00   2.0000000e+00
   7.8600000e+00   2.0000000e+00
   7.8700000e+00   1.0000000e+00
   7.8800000e+00   1.0000000e+00
   7.8900000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   7.9100000e+00   1.0000000e+00
   7.9200000e+00   1.0000000e+00
   7.9300000e+00   1.0000000e+00
   7.9400000e+00   1.0000000e+00
   7.9500000e+00   1.0000000e+00
   7.9600000e+00   1.0000000e+00
   7.9700000e+00   1.0000000e+00
   7.9800000e+00   1.0000000e+00
   7.9900000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.0100000e+00   1.0000000e+00
   8.0200000e+00   1.0000000e+00
   8.0300000e+00   1.0000000e+00
   8.0400000e+00   1.0000000e+00
   8.0500000e+00   1.0000000e+00
   8.0600000e+00   1.0000000e+00
   8.0700000e+00   1.0000000e+00
   8.0800000e+00   1.0000000e+00
   8.0900000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.1100000e+00   1.0000000e+00
   8.1200000e+00   1.0000000e+00
   8.1300000e+00   1.0000000e+00
   8.1400000e+00   1.0000000e+00
   8.1500000e+00   1.0000000e+00
   8.1600000e+00   1.0000000e+00
   8.1700000e+00   1.0000000e+00
   8.1800000e+00   1.0000000e+00
   8.1900000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.2100000e+00   1.0000000e+00
   8.2200000e+00   1.0000000e+00
   8.2300000e+00   1.0000000e+00
   8.2400000e+00   1.0000000e+00
   8.2500000e+00   2.0000000e+00
   8.2600000e+00   2.0000000e+00
   8.2700000e+00   2.0000000e+00
   8.2800000e+00   2.0000000e+00
   8.2900000e+00   2.0000000e+00
   8.3000000e+00   2.0000000e+00
   8.3100000e+00   2.0000000e+00
   8.3200000e+00   2.0000000e+00
   8.3300000e+00   2.0000000e+00
   8.3400000e+00   2.0000000e+00
   8.3500000e+00   2.0000000e+00
   8.3600000e+00   2.0000000e+00
   8.3700000e+00   2.0000000e+00
   8.3800000e+00   2.0000000e+00
   8.3900000e+00   2.0000000e+00
   8.4000000e+00   2.0000000e+00
   8.4100000e+00   2.0000000e+00
   8.4200000e+00   2.0000000e+00
   8.4300000e+00   2.0000000e+00
   8.4400000e+00   2.0000000e+00
   8.4500000e+00   2.0000000e+00
   8.4600000e+00   2.0000000e+00
   8.4700000e+00   2.0000000e+00
   8.4800000e+00   2.0000000e+00
   8.4900000e+00   2.0000000e+00
   8.5000000e+00   2.0000000e+00
   8.5100000e+00   2.0000000e+00
   8.5200000e+00   2.0000000e+00
   8.5300000e+00   2.0000000e+00
   8.5400000e+00   2.0000000e+00
   8.5500000e+00   2.0000000e+00
   8.5600000e+00   2.0000000e+00
   8.5700000e+00   2.0000000e+00
   8.5800000e+00   2.0000000e+00
   8.5900000e+00   2.0000000e+00
   8.6000000e+00   2.0000000e+00
   8.6100000e+00   2.0000000e+00
   8.6200000e+00   2.0000000e+00
   8.6300000e+00   2.0000000e+00
   8.6400000e+00   2.0000000e+00
   8.6500000e+00   2.0000000e+00
   8.6600000e+00   2.0000000e+00
   8.6700000e+00   2.0000000e+00
   8.6800000e+00   2.0000000e+00
   8.6900000e+00   2.0000000e+00
   8.7000000e+00   2.0000000e+00
   8.7100000e+00   2.0000000e+00
   8.7200000e+00   2.0000000e+00
   8.7300000e+00   2.0000000e+00
   8.7400000e+00   2.0000000e+00
   8.7500000e+00   2.0000000e+00
   8.7600000e+00   2.0000000e+00
   8.7700000e+00   2.0000000e+00
   8.7800000e+00   2.0000000e+00
   8.7900000e+00   2.0000000e+00
   8.8000000e+00   2.0000000e+00
   8.8100000e+00   2.0000000e+00
   8.8200000e+00   2.0000000e+00
   8.8300000e+00   2.0000000e+00
   8.8400000e+00   2.0000000e+00
   8.8500000e+00   2.0000000e+00
   8.8600000e+00   2.0000000e+00
   8.8700000e+00   2.0000000e+00
   8.8800000e+00   2.0000000e+00
   8.8900000e+00   2.0000000e+00
   8.9000000e+00   2.0000000e+00
   8.9100000e+00   1.0000000e+00
   8.9200000e+00   1.0000000e+00
   8.9300000e+00   1.0000000e+00
   8.9400000e+00   1.0000000e+00
   8.9500000e+00   1.0000000e+00
   8.9600000e+00   1.0000000e+00
   8.9700000e+00   1.0000000e+00
   8.9800000e+00   1.0000000e+00
   8.9900000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.0100000e+00   1.0000000e+00
   9.0200000e+00   1.0000000e+00
   9.0300000e+00   1.0000000e+00
   9.0400000e+00   1.0000000e+00
   9.0500000e+00   1.0000000e+00
   9.0600000e+00   1.0000000e+00
   9.0700000e+00   1.0000000e+00
   9.0800000e+00   1.0000000e+00
   9.0900000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.1100000e+00   1.0000000e+00
   9.1200000e+00   1.0000000e+00
   9.1300000e+00   1.0000000e+00
   9.1400000e+00   1.0000000e+00
   9.1500000e+00   1.0000000e+00
   9.1600000e+00   1.0000000e+00
   9.1700000e+00   1.0000000e+00
   9.1800000e+00   1.0000000e+00
   9.1900000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.2100000e+00   1.0000000e+00
   9.2200000e+00   1.0000000e+00
   9.2300000e+00   1.0000000e+00
   9.2400000e+00   1.0000000e+00
   9.2500000e+00   1.0000000e+00
   9.2600000e+00   1.0000000e+00
   9.2700000e+00   1.0000000e+00
   9.2800000e+00   1.0000000e+00
   9.2900000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.3100000e+00   1.0000000e+00
   9.3200000e+00   1.0000000e+00
   9.3300000e+00   1.0000000e+00
   9.3400000e+00   1.0000000e+00
   9.3500000e+00   1.0000000e+00
   9.3600000e+00   1.0000000e+00
   9.3700000e+00   1.0000000e+00
   9.3800000e+00   1.0000000e+00
   9.3900000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.4100000e+00   1.0000000e+00
   9.4200000e+00   1.0000000e+00
   9.4300000e+00   1.0000000e+00
   9.4400000e+00   1.0000000e+00
   9.4500000e+00   1.0000000e+00
   9.4600000e+00   1.0000000e+00
   9.4700000e+00   1.0000000e+00
   9.4800000e+00   1.0000000e+00
   9.4900000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.5100000e+00   1.0000000e+00
   9.5200000e+00   1.0000000e+00
   9.5300000e+00   1.0000000e+00
   9.5400000e+00   1.0000000e+00
   9.5500000e+00   1.0000000e+00
   9.5600000e+00   1.0000000e+00
   9.5700000e+00   1.0000000e+00
   9.5800000e+00   1.0000000e+00
   9.5900000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.6100000e+00   1.0000000e+00
   9.6200000e+00   1.0000000e+00
   9.6300000e+00   1.0000000e+00
   9.6400000e+00   1.0000000e+00
   9.6500000e+00   1.0000000e+00
   9.6600000e+00   1.0000000e+00
   9.6700000e+00   1.0000000e+00
   9.6800000e+00   1.0000000e+00
   9.6900000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.7100000e+00   1.0000000e+00
   9.7200000e+00   1.0000000e+00
   9.7300000e+00   1.0000000e+00
   9.7400000e+00   1.0000000e+00
   9.7500000e+00   1.0000000e+00
   9.7600000e+00   1.0000000e+00
   9.7700000e+00   1.0000000e+00
   9.7800000e+00   1.0000000e+00
   9.7900000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.8100000e+00   1.0000000e+00
   9.8200000e+00   1.0000000e+00
   9.8300000e+00   1.0000000e+00
   9.8400000e+00   1.0000000e+00
   9.8500000e+00   1.0000000e+00
   9.8600000e+00   1.0000000e+00
   9.8700000e+00   1.0000000e+00
   9.8800000e+00   1.0000000e+00
   9.8900000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   9.9100000e+00   1.0000000e+00
   9.9200000e+00   1.0000000e+00
   9.9300000e+00   1.0000000e+00
   9.9400000e+00   1.0000000e+00
   9.9500000e+00   1.0000000e+00
   9.9600000e+00   1.0000000e+00
   9.9700000e+00   1.0000000e+00
   9.9800000e+00   1.0000000e+00
   9.9900000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0010000e+01   1.0000000e+00
   1.0020000e+01   1.0000000e+00
   1.0030000e+01   1.0000000e+00
   1.0040000e+01   1.0000000e+00
   1.0050000e+01   1.0000000e+00
   1.0060000e+01   1.0000000e+00
   1.0070000e+01   1.0000000e+00
   1.0080000e+01   1.0000000e+00
   1.0090000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0110000e+01   1.0000000e+00
   1.0120000e+01   1.0000000e+00
   1.0130000e+01   1.0000000e+00
   1.0140000e+01   1.0000000e+00
   1.0150000e+01   1.0000000e+00
   1.0160000e+01   1.0000000e+00
   1.0170000e+01   1.0000000e+00
   1.0180000e+01   1.0000000e+00
   1.0190000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0210000e+01   1.0000000e+00
   1.0220000e+01   1.0000000e+00
   1.0230000e+01   1.0000000e+00
   1.0240000e+01   1.0000000e+00
   1.0250000e+01   2.0000000e+00
   1.0260000e+01   2.0000000e+00
   1.0270000e+01   2.0000000e+00
   1.0280000e+01   2.0000000e+00
   1.0290000e+01   2.0000000e+00
   1.0300000e+01   2.0000000e+00
   1.0310000e+01   2.0000000e+00
   1.0320000e+01   2.0000000e+00
   1.0330000e+01   2.0000000e+00
   1.0340000e+01   2.0000000e+00
   1.0350000e+01   2.0000000e+00
   1.0360000e+01   2.0000000e+00
   1.0370000e+01   2.0000000e+00
   1.0380000e+01   2.0000000e+00
   1.0390000e+01   2.0000000e+00
   1.0400000e+01   2.0000000e+00
   1.0410000e+01   2.0000000e+00
   1.0420000e+01   2.0000000e+00
   1.0430000e+01   2.0000000e+00
   1.0440000e+01   2.0000000e+00
   1.0450000e+01   2.0000000e+00
   1.0460000e+01   2.0000000e+00
   1.0470000e+01   2.0000000e+00
   1.0480000e+01   2.0000000e+00
   1.0490000e+01   2.0000000e+00
   1.0500000e+01   2.0000000e+00
   1.0510000e+01   2.0000000e+00
   1.0520000e+01   2.0000000e+00
   1.0530000e+01   2.0000000e+00
   1.0540000e+01   2.0000000e+00
   1.0550000e+01   2.0000000e+00
   1.0560000e+01   2.0000000e+00
   1.0570000e+01   2.0000000e+00
   1.0580000e+01   2.0000000e+00
   1.0590000e+01   2.0000000e+00
   1.0600000e+01   2.0000000e+00
   1.0610000e+01   2.0000000e+00
   1.0620000e+01   2.0000000e+00
   1.0630000e+01   2.0000000e+00
   1.0640000e+01   2.0000000e+00
   1.0650000e+01   2.0000000e+00
   1.0660000e+01   2.0000000e+00
   1.0670000e+01   2.0000000e+00
   1.0680000e+01   2.0000000e+00
   1.0690000e+01   2.0000000e+00
   1.0700000e+01   2.0000000e+00
   1.0710000e+01   2.0000000e+00
   1.0720000e+01   2.0000000e+00
   1.0730000e+01   2.0000000e+00
   1.0740000e+01   2.0000000e+00
   1.0750000e+01   2.0000000e+00
   1.0760000e+01   2.0000000e+00
   1.0770000e+01   2.0000000e+00
   1.0780000e+01   2.0000000e+00
   1.0790000e+01   2.0000000e+00
   1.0800000e+01   2.0000000e+00
   1.0810000e+01   2.0000000e+00
   1.0820000e+01   2.0000000e+00
   1.0830000e+01   2.0000000e+00
   1.0840000e+01   2.0000000e+00
   1.0850000e+01   2.0000000e+00
   1.0860000e+01   2.0000000e+00
   1.0870000e+01   2.0000000e+00
   1.0880000e+01   2.0000000e+00
   1.0890000e+01   2.0000000e+00
   1.0900000e+01   2.0000000e+00
   1.0910000e+01   2.0000000e+00
   1.0920000e+01   2.0000000e+00
   1.0930000e+01   2.0000000e+00
   1.0940000e+01   2.0000000e+00
   1.0950000e+01   2.0000000e+00
   1.0960000e+01   2.0000000e+00
   1.0970000e+01   2.0000000e+00
   1.0980000e+01   2.0000000e+00
   1.0990000e+01   2.0000000e+00
   1.1000000e+01   2.0000000e+00
   1.1010000e+01   2.0000000e+00
   1.1020000e+01   2.0000000e+00
   1.1030000e+01   2.0000000e+00
   1.1040000e+01   2.0000000e+00
   1.1050000e+01   2.0000000e+00
   1.1060000e+01   2.0000000e+00
   1.1070000e+01   2.0000000e+00
   1.1080000e+01   2.0000000e+00
   1.1090000e+01   2.0000000e+00
   1.1100000e+01   2.0000000e+00
   1.1110000e+01   2.0000000e+00
   1.1120000e+01   2.0000000e+00
   1.1130000e+01   2.0000000e+00
   1.1140000e+01   2.0000000e+00
   1.1150000e+01   2.0000000e+00
   1.1160000e+01   2.0000000e+00
   1.1170000e+01   2.0000000e+00
   1.1180000e+01   2.0000000e+00
   1.1190000e+01   2.0000000e+00
   1.1200000e+01   2.0000000e+00
   1.1210000e+01   2.0000000e+00
   1.1220000e+01   2.0000000e+00
   1.1230000e+01   2.0000000e+00
   1.1240000e+01   2.0000000e+00
   1.1250000e+01   2.0000000e+00
   1.1260000e+01   2.0000000e+00
   1.1270000e+01   2.0000000e+00
   1.1280000e+01   2.0000000e+00
   1.1290000e+01   2.0000000e+00
   1.1300000e+01   2.0000000e+00
   1.1310000e+01   2.0000000e+00
   1.1320000e+01   2.0000000e+00
   1.1330000e+01   2.0000000e+00
   1.1340000e+01   1.0000000e+00
   1.1350000e+01   1.0000000e+00
   1.1360000e+01   1.0000000e+00
   1.1370000e+01   1.0000000e+00
   1.1380000e+01   1.0000000e+00
   1.1390000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1410000e+01   1.0000000e+00
   1.1420000e+01   1.0000000e+00
   1.1430000e+01   1.0000000e+00
   1.1440000e+01   1.0000000e+00
   1.1450000e+01   1.0000000e+00
   1.1460000e+01   1.0000000e+00
   1.1470000e+01   1.0000000e+00
   1.1480000e+01   1.0000000e+00
   1.1490000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1510000e+01   1.0000000e+00
   1.1520000e+01   1.0000000e+00
   1.1530000e+01   1.0000000e+00
   1.1540000e+01   1.0000000e+00
   1.1550000e+01   1.0000000e+00
   1.1560000e+01   1.0000000e+00
   1.1570000e+01   1.0000000e+00
   1.1580000e+01   1.0000000e+00
   1.1590000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1610000e+01   1.0000000e+00
   1.1620000e+01   1.0000000e+00
   1.1630000e+01   1.0000000e+00
   1.1640000e+01   1.0000000e+00
   1.1650000e+01   1.0000000e+00
   1.1660000e+01   1.0000000e+00
   1.1670000e+01   1.0000000e+00
   1.1680000e+01   1.0000000e+00
   1.1690000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1710000e+01   1.0000000e+00
   1.1720000e+01   1.0000000e+00
   1.1730000e+01   1.0000000e+00
   1.1740000e+01   1.0000000e+00
   1.1750000e+01   1.0000000e+00
   1.1760000e+01   1.0000000e+00
   1.1770000e+01   1.0000000e+00
   1.1780000e+01   1.0000000e+00
   1.1790000e+01   2.0000000e+00
   1.1800000e+01   2.0000000e+00
   1.1810000e+01   2.0000000e+00
   1.1820000e+01   2.0000000e+00
   1.1830000e+01   2.0000000e+00
   1.1840000e+01   2.0000000e+00
   1.1850000e+01   2.0000000e+00
   1.1860000e+01   2.0000000e+00
   1.1870000e+01   2.0000000e+00
   1.1880000e+01   2.0000000e+00
   1.1890000e+01   2.0000000e+00
   1.1900000e+01   2.0000000e+00
   1.1910000e+01   2.0000000e+00
   1.1920000e+01   2.0000000e+00
   1.1930000e+01   2.0000000e+00
   1.1940000e+01   2.0000000e+00
   1.1950000e+01   2.0000000e+00
   1.1960000e+01   2.0000000e+00
   1.1970000e+01   2.0000000e+00
   1.1980000e+01   2.0000000e+00
   1.1990000e+01   2.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2010000e+01   1.0000000e+00
   1.2020000e+01   1.0000000e+00
   1.2030000e+01   1.0000000e+00
   1.2040000e+01   1.0000000e+00
   1.2050000e+01   1.0000000e+00
   1.2060000e+01   1.0000000e+00
   1.2070000e+01   1.0000000e+00
   1.2080000e+01   1.0000000e+00
   1.2090000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2110000e+01   1.0000000e+00
   1.2120000e+01   1.0000000e+00
   1.2130000e+01   1.0000000e+00
   1.2140000e+01   1.0000000e+00
   1.2150000e+01   1.0000000e+00
   1.2160000e+01   1.0000000e+00
   1.2170000e+01   1.0000000e+00
   1.2180000e+01   1.0000000e+00
   1.2190000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2210000e+01   1.0000000e+00
   1.2220000e+01   1.0000000e+00
   1.2230000e+01   1.0000000e+00
   1.2240000e+01   1.0000000e+00
   1.2250000e+01   1.0000000e+00
   1.2260000e+01   1.0000000e+00
   1.2270000e+01   1.0000000e+00
   1.2280000e+01   1.0000000e+00
   1.2290000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2310000e+01   1.0000000e+00
   1.2320000e+01   1.0000000e+00
   1.2330000e+01   1.0000000e+00
   1.2340000e+01   1.0000000e+00
   1.2350000e+01   1.0000000e+00
   1.2360000e+01   1.0000000e+00
   1.2370000e+01   1.0000000e+00
   1.2380000e+01   1.0000000e+00
   1.2390000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2410000e+01   1.0000000e+00
   1.2420000e+01   1.0000000e+00
   1.2430000e+01   1.0000000e+00
   1.2440000e+01   1.0000000e+00
   1.2450000e+01   1.0000000e+00
   1.2460000e+01   1.0000000e+00
   1.2470000e+01   1.0000000e+00
   1.2480000e+01   1.0000000e+00
   1.2490000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2510000e+01   1.0000000e+00
   1.2520000e+01   1.0000000e+00
   1.2530000e+01   1.0000000e+00
   1.2540000e+01   1.0000000e+00
   1.2550000e+01   1.0000000e+00
   1.2560000e+01   1.0000000e+00
   1.2570000e+01   1.0000000e+00
   1.2580000e+01   1.0000000e+00
   1.2590000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2610000e+01   1.0000000e+00
   1.2620000e+01   1.0000000e+00
   1.2630000e+01   1.0000000e+00
   1.2640000e+01   1.0000000e+00
   1.2650000e+01   1.0000000e+00
   1.2660000e+01   1.0000000e+00
   1.2670000e+01   1.0000000e+00
   1.2680000e+01   1.0000000e+00
   1.2690000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2710000e+01   1.0000000e+00
   1.2720000e+01   1.0000000e+00
   1.2730000e+01   1.0000000e+00
   1.2740000e+01   1.0000000e+00
   1.2750000e+01   1.0000000e+00
   1.2760000e+01   1.0000000e+00
   1.2770000e+01   1.0000000e+00
   1.2780000e+01   1.0000000e+00
   1.2790000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2810000e+01   1.0000000e+00
   1.2820000e+01   1.0000000e+00
   1.2830000e+01   1.0000000e+00
   1.2840000e+01   1.0000000e+00
   1.2850000e+01   1.0000000e+00
   1.2860000e+01   1.0000000e+00
   1.2870000e+01   1.0000000e+00
   1.2880000e+01   1.0000000e+00
   1.2890000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.2910000e+01   1.0000000e+00
   1.2920000e+01   1.0000000e+00
   1.2930000e+01   1.0000000e+00
   1.2940000e+01   1.0000000e+00
   1.2950000e+01   1.0000000e+00
   1.2960000e+01   1.0000000e+00
   1.2970000e+01   1.0000000e+00
   1.2980000e+01   1.0000000e+00
   1.2990000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3010000e+01   1.0000000e+00
   1.3020000e+01   1.0000000e+00
   1.3030000e+01   1.0000000e+00
   1.3040000e+01   1.0000000e+00
   1.3050000e+01   1.0000000e+00
   1.3060000e+01   1.0000000e+00
   1.3070000e+01   1.0000000e+00
   1.3080000e+01   1.0000000e+00
   1.3090000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3110000e+01   1.0000000e+00
   1.3120000e+01   1.0000000e+00
   1.3130000e+01   1.0000000e+00
   1.3140000e+01   1.0000000e+00
   1.3150000e+01   1.0000000e+00
   1.3160000e+01   1.0000000e+00
   1.3170000e+01   1.0000000e+00
   1.3180000e+01   1.0000000e+00
   1.3190000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3210000e+01   1.0000000e+00
   1.3220000e+01   1.0000000e+00
   1.3230000e+01   1.0000000e+00
   1.3240000e+01   1.0000000e+00
   1.3250000e+01   1.0000000e+00
   1.3260000e+01   1.0000000e+00
   1.3270000e+01   1.0000000e+00
   1.3280000e+01   1.0000000e+00
   1.3290000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3310000e+01   1.0000000e+00
   1.3320000e+01   1.0000000e+00
   1.3330000e+01   1.0000000e+00
   1.3340000e+01   1.0000000e+00
   1.3350000e+01   2.0000000e+00
   1.3360000e+01   2.0000000e+00
   1.3370000e+01   2.0000000e+00
   1.3380000e+01   2.0000000e+00
   1.3390000e+01   2.0000000e+00
   1.3400000e+01   2.0000000e+00
   1.3410000e+01   2.0000000e+00
   1.3420000e+01   2.0000000e+00
   1.3430000e+01   2.0000000e+00
   1.3440000e+01   2.0000000e+00
   1.3450000e+01   2.0000000e+00
   1.3460000e+01   2.0000000e+00
   1.3470000e+01   2.0000000e+00
   1.3480000e+01   2.0000000e+00
   1.3490000e+01   2.0000000e+00
   1.3500000e+01   2.0000000e+00
   1.3510000e+01   2.0000000e+00
   1.3520000e+01   2.0000000e+00
   1.3530000e+01   2.0000000e+00
   1.3540000e+01   2.0000000e+00
   1.3550000e+01   2.0000000e+00
   1.3560000e+01   2.0000000e+00
   1.3570000e+01   2.0000000e+00
   1.3580000e+01   2.0000000e+00
   1.3590000e+01   2.0000000e+00
   1.3600000e+01   2.0000000e+00
   1.3610000e+01   2.0000000e+00
   1.3620000e+01   2.0000000e+00
   1.3630000e+01   2.0000000e+00
   1.3640000e+01   2.0000000e+00
   1.3650000e+01   2.0000000e+00
   1.3660000e+01   2.0000000e+00
   1.3670000e+01   2.0000000e+00
   1.3680000e+01   2.0000000e+00
   1.3690000e+01   2.0000000e+00
   1.3700000e+01   2.0000000e+00
   1.3710000e+01   2.0000000e+00
   1.3720000e+01   2.0000000e+00
   1.3730000e+01   2.0000000e+00
   1.3740000e+01   2.0000000e+00
   1.3750000e+01   2.0000000e+00
   1.3760000e+01   2.0000000e+00
   1.3770000e+01   2.0000000e+00
   1.3780000e+01   2.0000000e+00
   1.3790000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3810000e+01   1.0000000e+00
   1.3820000e+01   1.0000000e+00
   1.3830000e+01   1.0000000e+00
   1.3840000e+01   1.0000000e+00
   1.3850000e+01   1.0000000e+00
   1.3860000e+01   1.0000000e+00
   1.3870000e+01   1.0000000e+00
   1.3880000e+01   1.0000000e+00
   1.3890000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.3910000e+01   1.0000000e+00
   1.3920000e+01   1.0000000e+00
   1.3930000e+01   1.0000000e+00
   1.3940000e+01   1.0000000e+00
   1.3950000e+01   1.0000000e+00
   1.3960000e+01   1.0000000e+00
   1.3970000e+01   1.0000000e+00
   1.3980000e+01   1.0000000e+00
   1.3990000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4010000e+01   1.0000000e+00
   1.4020000e+01   1.0000000e+00
   1.4030000e+01   1.0000000e+00
   1.4040000e+01   1.0000000e+00
   1.4050000e+01   1.0000000e+00
   1.4060000e+01   1.0000000e+00
   1.4070000e+01   1.0000000e+00
   1.4080000e+01   1.0000000e+00
   1.4090000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4110000e+01   1.0000000e+00
   1.4120000e+01   1.0000000e+00
   1.4130000e+01   1.0000000e+00
   1.4140000e+01   1.0000000e+00
   1.4150000e+01   1.0000000e+00
   1.4160000e+01   1.0000000e+00
   1.4170000e+01   1.0000000e+00
   1.4180000e+01   1.0000000e+00
   1.4190000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4210000e+01   1.0000000e+00
   1.4220000e+01   1.0000000e+00
   1.4230000e+01   1.0000000e+00
   1.4240000e+01   1.0000000e+00
   1.4250000e+01   2.0000000e+00
   1.4260000e+01   2.0000000e+00
   1.4270000e+01   2.0000000e+00
   1.4280000e+01   2.0000000e+00
   1.4290000e+01   2.0000000e+00
   1.4300000e+01   2.0000000e+00
   1.4310000e+01   2.0000000e+00
   1.4320000e+01   2.0000000e+00
   1.4330000e+01   2.0000000e+00
   1.4340000e+01   2.0000000e+00
   1.4350000e+01   2.0000000e+00
   1.4360000e+01   2.0000000e+00
   1.4370000e+01   2.0000000e+00
   1.4380000e+01   2.0000000e+00
   1.4390000e+01   2.0000000e+00
   1.4400000e+01   2.0000000e+00
   1.4410000e+01   2.0000000e+00
   1.4420000e+01   2.0000000e+00
   1.4430000e+01   2.0000000e+00
   1.4440000e+01   2.0000000e+00
   1.4450000e+01   2.0000000e+00
   1.4460000e+01   2.0000000e+00
   1.4470000e+01   2.0000000e+00
   1.4480000e+01   2.0000000e+00
   1.4490000e+01   2.0000000e+00
   1.4500000e+01   2.0000000e+00
   1.4510000e+01   2.0000000e+00
   1.4520000e+01   2.0000000e+00
   1.4530000e+01   2.0000000e+00
   1.4540000e+01   2.0000000e+00
   1.4550000e+01   2.0000000e+00
   1.4560000e+01   2.0000000e+00
   1.4570000e+01   2.0000000e+00
   1.4580000e+01   2.0000000e+00
   1.4590000e+01   2.0000000e+00
   1.4600000e+01   2.0000000e+00
   1.4610000e+01   2.0000000e+00
   1.4620000e+01   2.0000000e+00
   1.4630000e+01   2.0000000e+00
   1.4640000e+01   2.0000000e+00
   1.4650000e+01   2.0000000e+00
   1.4660000e+01   2.0000000e+00
   1.4670000e+01   2.0000000e+00
   1.4680000e+01   2.0000000e+00
   1.4690000e+01   2.0000000e+00
   1.4700000e+01   2.0000000e+00
   1.4710000e+01   2.0000000e+00
   1.4720000e+01   2.0000000e+00
   1.4730000e+01   2.0000000e+00
   1.4740000e+01   2.0000000e+00
   1.4750000e+01   2.0000000e+00
   1.4760000e+01   2.0000000e+00
   1.4770000e+01   2.0000000e+00
   1.4780000e+01   2.0000000e+00
   1.4790000e+01   2.0000000e+00
   1.4800000e+01   2.0000000e+00
   1.4810000e+01   2.0000000e+00
   1.4820000e+01   2.0000000e+00
   1.4830000e+01   2.0000000e+00
   1.4840000e+01   2.0000000e+00
   1.4850000e+01   2.0000000e+00
   1.4860000e+01   2.0000000e+00
   1.4870000e+01   2.0000000e+00
   1.4880000e+01   2.0000000e+00
   1.4890000e+01   2.0000000e+00
   1.4900000e+01   2.0000000e+00
   1.4910000e+01   1.0000000e+00
   1.4920000e+01   1.0000000e+00
   1.4930000e+01   1.0000000e+00
   1.4940000e+01   1.0000000e+00
   1.4950000e+01   1.0000000e+00
   1.4960000e+01   1.0000000e+00
   1.4970000e+01   1.0000000e+00
   1.4980000e+01   1.0000000e+00
   1.4990000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5010000e+01   1.0000000e+00
   1.5020000e+01   1.0000000e+00
   1.5030000e+01   1.0000000e+00
   1.5040000e+01   1.0000000e+00
   1.5050000e+01   1.0000000e+00
   1.5060000e+01   1.0000000e+00
   1.5070000e+01   1.0000000e+00
   1.5080000e+01   1.0000000e+00
   1.5090000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5110000e+01   1.0000000e+00
   1.5120000e+01   1.0000000e+00
   1.5130000e+01   1.0000000e+00
   1.5140000e+01   1.0000000e+00
   1.5150000e+01   1.0000000e+00
   1.5160000e+01   1.0000000e+00
   1.5170000e+01   1.0000000e+00
   1.5180000e+01   1.0000000e+00
   1.5190000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5210000e+01   1.0000000e+00
   1.5220000e+01   1.0000000e+00
   1.5230000e+01   1.0000000e+00
   1.5240000e+01   1.0000000e+00
   1.5250000e+01   1.0000000e+00
   1.5260000e+01   1.0000000e+00
   1.5270000e+01   1.0000000e+00
   1.5280000e+01   1.0000000e+00
   1.5290000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5310000e+01   1.0000000e+00
   1.5320000e+01   1.0000000e+00
   1.5330000e+01   1.0000000e+00
   1.5340000e+01   1.0000000e+00
   1.5350000e+01   1.0000000e+00
   1.5360000e+01   1.0000000e+00
   1.5370000e+01   1.0000000e+00
   1.5380000e+01   1.0000000e+00
   1.5390000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5410000e+01   1.0000000e+00
   1.5420000e+01   1.0000000e+00
   1.5430000e+01   1.0000000e+00
   1.5440000e+01   1.0000000e+00
   1.5450000e+01   1.0000000e+00
   1.5460000e+01   1.0000000e+00
   1.5470000e+01   1.0000000e+00
   1.5480000e+01   1.0000000e+00
   1.5490000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5510000e+01   1.0000000e+00
   1.5520000e+01   1.0000000e+00
   1.5530000e+01   1.0000000e+00
   1.5540000e+01   1.0000000e+00
   1.5550000e+01   1.0000000e+00
   1.5560000e+01   1.0000000e+00
   1.5570000e+01   1.0000000e+00
   1.5580000e+01   1.0000000e+00
   1.5590000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5610000e+01   2.0000000e+00
   1.5620000e+01   2.0000000e+00
   1.5630000e+01   2.0000000e+00
   1.5640000e+01   2.0000000e+00
   1.5650000e+01   2.0000000e+00
   1.5660000e+01   2.0000000e+00
   1.5670000e+01   2.0000000e+00
   1.5680000e+01   2.0000000e+00
   1.5690000e+01   2.0000000e+00
   1.5700000e+01   2.0000000e+00
   1.5710000e+01   2.0000000e+00
   1.5720000e+01   2.0000000e+00
   1.5730000e+01   2.0000000e+00
   1.5740000e+01   2.0000000e+00
   1.5750000e+01   2.0000000e+00
   1.5760000e+01   2.0000000e+00
   1.5770000e+01   2.0000000e+00
   1.5780000e+01   2.0000000e+00
   1.5790000e+01   2.0000000e+00
   1.5800000e+01   2.0000000e+00
   1.5810000e+01   2.0000000e+00
   1.5820000e+01   2.0000000e+00
   1.5830000e+01   2.0000000e+00
   1.5840000e+01   2.0000000e+00
   1.5850000e+01   2.0000000e+00
   1.5860000e+01   2.0000000e+00
   1.5870000e+01   1.0000000e+00
   1.5880000e+01   1.0000000e+00
   1.5890000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.5910000e+01   1.0000000e+00
   1.5920000e+01   1.0000000e+00
   1.5930000e+01   1.0000000e+00
   1.5940000e+01   1.0000000e+00
   1.5950000e+01   1.0000000e+00
   1.5960000e+01   1.0000000e+00
   1.5970000e+01   1.0000000e+00
   1.5980000e+01   1.0000000e+00
   1.5990000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6010000e+01   1.0000000e+00
   1.6020000e+01   1.0000000e+00
   1.6030000e+01   1.0000000e+00
   1.6040000e+01   1.0000000e+00
   1.6050000e+01   1.0000000e+00
   1.6060000e+01   1.0000000e+00
   1.6070000e+01   1.0000000e+00
   1.6080000e+01   1.0000000e+00
   1.6090000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6110000e+01   1.0000000e+00
   1.6120000e+01   1.0000000e+00
   1.6130000e+01   1.0000000e+00
   1.6140000e+01   1.0000000e+00
   1.6150000e+01   1.0000000e+00
   1.6160000e+01   1.0000000e+00
   1.6170000e+01   1.0000000e+00
   1.6180000e+01   1.0000000e+00
   1.6190000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6210000e+01   1.0000000e+00
   1.6220000e+01   1.0000000e+00
   1.6230000e+01   1.0000000e+00
   1.6240000e+01   1.0000000e+00
   1.6250000e+01   2.0000000e+00
   1.6260000e+01   2.0000000e+00
   1.6270000e+01   2.0000000e+00
   1.6280000e+01   2.0000000e+00
   1.6290000e+01   2.0000000e+00
   1.6300000e+01   2.0000000e+00
   1.6310000e+01   2.0000000e+00
   1.6320000e+01   2.0000000e+00
   1.6330000e+01   2.0000000e+00
   1.6340000e+01   2.0000000e+00
   1.6350000e+01   2.0000000e+00
   1.6360000e+01   2.0000000e+00
   1.6370000e+01   2.0000000e+00
   1.6380000e+01   2.0000000e+00
   1.6390000e+01   2.0000000e+00
   1.6400000e+01   2.0000000e+00
   1.6410000e+01   2.0000000e+00
   1.6420000e+01   2.0000000e+00
   1.6430000e+01   2.0000000e+00
   1.6440000e+01   2.0000000e+00
   1.6450000e+01   2.0000000e+00
   1.6460000e+01   2.0000000e+00
   1.6470000e+01   2.0000000e+00
   1.6480000e+01   2.0000000e+00
   1.6490000e+01   2.0000000e+00
   1.6500000e+01   2.0000000e+00
   1.6510000e+01   2.0000000e+00
   1.6520000e+01   2.0000000e+00
   1.6530000e+01   2.0000000e+00
   1.6540000e+01   2.0000000e+00
   1.6550000e+01   2.0000000e+00
   1.6560000e+01   2.0000000e+00
   1.6570000e+01   2.0000000e+00
   1.6580000e+01   2.0000000e+00
   1.6590000e+01   2.0000000e+00
   1.6600000e+01   2.0000000e+00
   1.6610000e+01   2.0000000e+00
   1.6620000e+01   2.0000000e+00
   1.6630000e+01   2.0000000e+00
   1.6640000e+01   2.0000000e+00
   1.6650000e+01   2.0000000e+00
   1.6660000e+01   2.0000000e+00
   1.6670000e+01   2.0000000e+00
   1.6680000e+01   2.0000000e+00
   1.6690000e+01   2.0000000e+00
   1.6700000e+01   2.0000000e+00
   1.6710000e+01   2.0000000e+00
   1.6720000e+01   2.0000000e+00
   1.6730000e+01   2.0000000e+00
   1.6740000e+01   2.0000000e+00
   1.6750000e+01   2.0000000e+00
   1.6760000e+01   2.0000000e+00
   1.6770000e+01   2.0000000e+00
   1.6780000e+01   2.0000000e+00
   1.6790000e+01   2.0000000e+00
   1.6800000e+01   2.0000000e+00
   1.6810000e+01   2.0000000e+00
   1.6820000e+01   2.0000000e+00
   1.6830000e+01   2.0000000e+00
   1.6840000e+01   2.0000000e+00
   1.6850000e+01   2.0000000e+00
   1.6860000e+01   2.0000000e+00
   1.6870000e+01   2.0000000e+00
   1.6880000e+01   2.0000000e+00
   1.6890000e+01   2.0000000e+00
   1.6900000e+01   2.0000000e+00
   1.6910000e+01   1.0000000e+00
   1.6920000e+01   1.0000000e+00
   1.6930000e+01   1.0000000e+00
   1.6940000e+01   1.0000000e+00
   1.6950000e+01   1.0000000e+00
   1.6960000e+01   1.0000000e+00
   1.6970000e+01   1.0000000e+00
   1.6980000e+01   1.0000000e+00
   1.6990000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7010000e+01   1.0000000e+00
   1.7020000e+01   1.0000000e+00
   1.7030000e+01   1.0000000e+00
   1.7040000e+01   1.0000000e+00
   1.7050000e+01   1.0000000e+00
   1.7060000e+01   1.0000000e+00
   1.7070000e+01   1.0000000e+00
   1.7080000e+01   1.0000000e+00
   1.7090000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7110000e+01   1.0000000e+00
   1.7120000e+01   1.0000000e+00
   1.7130000e+01   1.0000000e+00
   1.7140000e+01   1.0000000e+00
   1.7150000e+01   1.0000000e+00
   1.7160000e+01   1.0000000e+00
   1.7170000e+01   1.0000000e+00
   1.7180000e+01   1.0000000e+00
   1.7190000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7210000e+01   1.0000000e+00
   1.7220000e+01   1.0000000e+00
   1.7230000e+01   1.0000000e+00
   1.7240000e+01   1.0000000e+00
   1.7250000e+01   1.0000000e+00
   1.7260000e+01   1.0000000e+00
   1.7270000e+01   1.0000000e+00
   1.7280000e+01   1.0000000e+00
   1.7290000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7310000e+01   1.0000000e+00
   1.7320000e+01   1.0000000e+00
   1.7330000e+01   1.0000000e+00
   1.7340000e+01   1.0000000e+00
   1.7350000e+01   1.0000000e+00
   1.7360000e+01   1.0000000e+00
   1.7370000e+01   1.0000000e+00
   1.7380000e+01   1.0000000e+00
   1.7390000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7410000e+01   1.0000000e+00
   1.7420000e+01   1.0000000e+00
   1.7430000e+01   1.0000000e+00
   1.7440000e+01   1.0000000e+00
   1.7450000e+01   1.0000000e+00
   1.7460000e+01   1.0000000e+00
   1.7470000e+01   1.0000000e+00
   1.7480000e+01   1.0000000e+00
   1.7490000e+01   1.0000000e+00
   1.7500000e+01   1.0000000e+00
   1.7510000e+01   1.0000000e+00
   1.7520000e+01   1.0000000e+00
   1.7530000e+01   1.0000000e+00
   1.7540000e+01   1.0000000e+00
   1.7550000e+01   1.0000000e+00
   1.7560000e+01   1.0000000e+00
   1.7570000e+01   1.0000000e+00
   1.7580000e+01   1.0000000e+00
   1.7590000e+01   1.0000000e+00
   1.7600000e+01   1.0000000e+00
   1.7610000e+01   1.0000000e+00
   1.7620000e+01   1.0000000e+00
   1.7630000e+01   1.0000000e+00
   1.7640000e+01   1.0000000e+00
   1.7650000e+01   1.0000000e+00
   1.7660000e+01   1.0000000e+00
   1.7670000e+01   1.0000000e+00
   1.7680000e+01   1.0000000e+00
   1.7690000e+01   1.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7710000e+01   2.0000000e+00
   1.7720000e+01   2.0000000e+00
   1.7730000e+01   2.0000000e+00
   1.7740000e+01   2.0000000e+00
   1.7750000e+01   2.0000000e+00
   1.7760000e+01   2.0000000e+00
   1.7770000e+01   2.0000000e+00
   1.7780000e+01   2.0000000e+00
   1.7790000e+01   2.0000000e+00
   1.7800000e+01   2.0000000e+00
   1.7810000e+01   2.0000000e+00
   1.7820000e+01   2.0000000e+00
   1.7830000e+01   2.0000000e+00
   1.7840000e+01   2.0000000e+00
   1.7850000e+01   2.0000000e+00
   1.7860000e+01   2.0000000e+00
   1.7870000e+01   2.0000000e+00
   1.7880000e+01   2.0000000e+00
   1.7890000e+01   2.0000000e+00
   1.7900000e+01   2.0000000e+00
   1.7910000e+01   2.0000000e+00
   1.7920000e+01   2.0000000e+00
   1.7930000e+01   2.0000000e+00
   1.7940000e+01   2.0000000e+00
   1.7950000e+01   2.0000000e+00
   1.7960000e+01   2.0000000e+00
   1.7970000e+01   2.0000000e+00
   1.7980000e+01   2.0000000e+00
   1.7990000e+01   2.0000000e+00
   1.8000000e+01   2.0000000e+00
   1.8010000e+01   2.0000000e+00
   1.8020000e+01   2.0000000e+00
   1.8030000e+01   2.0000000e+00
   1.8040000e+01   2.0000000e+00
   1.8050000e+01   2.0000000e+00
   1.8060000e+01   2.0000000e+00
   1.8070000e+01   2.0000000e+00
   1.8080000e+01   2.0000000e+00
   1.8090000e+01   2.0000000e+00
   1.8100000e+01   2.0000000e+00
   1.8110000e+01   2.0000000e+00
   1.8120000e+01   2.0000000e+00
   1.8130000e+01   2.0000000e+00
   1.8140000e+01   2.0000000e+00
   1.8150000e+01   2.0000000e+00
   1.8160000e+01   2.0000000e+00
   1.8170000e+01   2.0000000e+00
   1.8180000e+01   2.0000000e+00
   1.8190000e+01   2.0000000e+00
   1.8200000e+01   2.0000000e+00
   1.8210000e+01   2.0000000e+00
   1.8220000e+01   2.0000000e+00
   1.8230000e+01   2.0000000e+00
   1.8240000e+01   2.0000000e+00
   1.8250000e+01   2.0000000e+00
   1.8260000e+01   2.0000000e+00
   1.8270000e+01   2.0000000e+00
   1.8280000e+01   2.0000000e+00
   1.8290000e+01   2.0000000e+00
   1.8300000e+01   2.0000000e+00
   1.8310000e+01   2.0000000e+00
   1.8320000e+01   2.0000000e+00
   1.8330000e+01   2.0000000e+00
   1.8340000e+01   1.0000000e+00
   1.8350000e+01   1.0000000e+00
   1.8360000e+01   1.0000000e+00
   1.8370000e+01   1.0000000e+00
   1.8380000e+01   1.0000000e+00
   1.8390000e+01   1.0000000e+00
   1.8400000e+01   1.0000000e+00
   1.8410000e+01   1.0000000e+00
   1.8420000e+01   1.0000000e+00
   1.8430000e+01   1.0000000e+00
   1.8440000e+01   1.0000000e+00
   1.8450000e+01   1.0000000e+00
   1.8460000e+01   1.0000000e+00
   1.8470000e+01   1.0000000e+00
   1.8480000e+01   1.0000000e+00
   1.8490000e+01   1.0000000e+00
   1.8500000e+01   1.0000000e+00
   1.8510000e+01   1.0000000e+00
   1.8520000e+01   1.0000000e+00
   1.8530000e+01   1.0000000e+00
   1.8540000e+01   1.0000000e+00
   1.8550000e+01   1.0000000e+00
   1.8560000e+01   1.0000000e+00
   1.8570000e+01   1.0000000e+00
   1.8580000e+01   1.0000000e+00
   1.8590000e+01   1.0000000e+00
   1.8600000e+01   1.0000000e+00
   1.8610000e+01   1.0000000e+00
   1.8620000e+01   1.0000000e+00
   1.8630000e+01   1.0000000e+00
   1.8640000e+01   1.0000000e+00
   1.8650000e+01   1.0000000e+00
   1.8660000e+01   1.0000000e+00
   1.8670000e+01   1.0000000e+00
   1.8680000e+01   1.0000000e+00
   1.8690000e+01   1.0000000e+00
   1.8700000e+01   1.0000000e+00
   1.8710000e+01   1.0000000e+00
   1.8720000e+01   1.0000000e+00
   1.8730000e+01   1.0000000e+00
   1.8740000e+01   1.0000000e+00
   1.8750000e+01   1.0000000e+00
   1.8760000e+01   1.0000000e+00
   1.8770000e+01   1.0000000e+00
   1.8780000e+01   1.0000000e+00
   1.8790000e+01   1.0000000e+00
   1.8800000e+01   1.0000000e+00
   1.8810000e+01   1.0000000e+00
   1.8820000e+01   1.0000000e+00
   1.8830000e+01   1.0000000e+00
   1.8840000e+01   1.0000000e+00
   1.8850000e+01   1.0000000e+00
   1.8860000e+01   1.0000000e+00
   1.8870000e+01   1.0000000e+00
   1.8880000e+01   1.0000000e+00
   1.8890000e+01   1.0000000e+00
   1.8900000e+01   1.0000000e+00
   1.8910000e+01   1.0000000e+00
   1.8920000e+01   1.0000000e+00
   1.8930000e+01   1.0000000e+00
   1.8940000e+01   1.0000000e+00
   1.8950000e+01   1.0000000e+00
   1.8960000e+01   1.0000000e+00
   1.8970000e+01   1.0000000e+00
   1.8980000e+01   1.0000000e+00
   1.8990000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9010000e+01   1.0000000e+00
   1.9020000e+01   1.0000000e+00
   1.9030000e+01   1.0000000e+00
   1.9040000e+01   1.0000000e+00
   1.9050000e+01   1.0000000e+00
   1.9060000e+01   1.0000000e+00
   1.9070000e+01   1.0000000e+00
   1.9080000e+01   1.0000000e+00
   1.9090000e+01   1.0000000e+00
   1.9100000e+01   1.0000000e+00
   1.9110000e+01   1.0000000e+00
   1.9120000e+01   1.0000000e+00
   1.9130000e+01   1.0000000e+00
   1.9140000e+01   1.0000000e+00
   1.9150000e+01   1.0000000e+00
   1.9160000e+01   1.0000000e+00
   1.9170000e+01   1.0000000e+00
   1.9180000e+01   1.0000000e+00
   1.9190000e+01   1.0000000e+00
   1.9200000e+01   1.0000000e+00
   1.9210000e+01   1.0000000e+00
   1.9220000e+01   1.0000000e+00
   1.9230000e+01   1.0000000e+00
   1.9240000e+01   1.0000000e+00
   1.9250000e+01   1.0000000e+00
   1.9260000e+01   1.0000000e+00
   1.9270000e+01   1.0000000e+00
   1.9280000e+01   1.0000000e+00
   1.9290000e+01   1.0000000e+00
   1.9300000e+01   1.0000000e+00
   1.9310000e+01   1.0000000e+00
   1.9320000e+01   1.0000000e+00
   1.9330000e+01   1.0000000e+00
   1.9340000e+01   1.0000000e+00
   1.9350000e+01   1.0000000e+00
   1.9360000e+01   1.0000000e+00
   1.9370000e+01   1.0000000e+00
   1.9380000e+01   1.0000000e+00
   1.9390000e+01   1.0000000e+00
   1.9400000e+01   1.0000000e+00
   1.9410000e+01   1.0000000e+00
   1.9420000e+01   1.0000000e+00
   1.9430000e+01   1.0000000e+00
   1.9440000e+01   1.0000000e+00
   1.9450000e+01   1.0000000e+00
   1.9460000e+01   1.0000000e+00
   1.9470000e+01   1.0000000e+00
   1.9480000e+01   1.0000000e+00
   1.9490000e+01   1.0000000e+00
   1.9500000e+01   1.0000000e+00
   1.9510000e+01   1.0000000e+00
   1.9520000e+01   1.0000000e+00
   1.9530000e+01   1.0000000e+00
   1.9540000e+01   1.0000000e+00
   1.9550000e+01   1.0000000e+00
   1.9560000e+01   1.0000000e+00
   1.9570000e+01   1.0000000e+00
   1.9580000e+01   1.0000000e+00
   1.9590000e+01   1.0000000e+00
   1.9600000e+01   1.0000000e+00
   1.9610000e+01   1.0000000e+00
   1.9620000e+01   1.0000000e+00
   1.9630000e+01   1.0000000e+00
   1.9640000e+01   1.0000000e+00
   1.9650000e+01   1.0000000e+00
   1.9660000e+01   1.0000000e+00
   1.9670000e+01   1.0000000e+00
   1.9680000e+01   1.0000000e+00
   1.9690000e+01   1.0000000e+00
   1.9700000e+01   1.0000000e+00
   1.9710000e+01   1.0000000e+00
   1.9720000e+01   1.0000000e+00
   1.9730000e+01   1.0000000e+00
   1.9740000e+01   1.0000000e+00
   1.9750000e+01   1.0000000e+00
   1.9760000e+01   1.0000000e+00
   1.9770000e+01   1.0000000e+00
   1.9780000e+01   1.0000000e+00
   1.9790000e+01   1.0000000e+00
   1.9800000e+01   1.0000000e+00
   1.9810000e+01   1.0000000e+00
   1.9820000e+01   1.0000000e+00
   1.9830000e+01   1.0000000e+00
   1.9840000e+01   1.0000000e+00
   1.9850000e+01   1.0000000e+00
   1.9860000e+01   1.0000000e+00
   1.9870000e+01   1.0000000e+00
   1.9880000e+01   1.0000000e+00
   1.9890000e+01   1.0000000e+00
   1.9900000e+01   1.0000000e+00
   1.9910000e+01   1.0000000e+00
   1.9920000e+01   1.0000000e+00
   1.9930000e+01   1.0000000e+00
   1.9940000e+01   1.0000000e+00
   1.9950000e+01   1.0000000e+00
   1.9960000e+01   1.0000000e+00
   1.9970000e+01   1.0000000e+00
   1.9980000e+01   1.0000000e+00
   1.9990000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00


==> Data/Figs/V_filter005.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0100000e+00   1.0000000e+00
   1.0200000e+00   1.0000000e+00
   1.0300000e+00   1.0000000e+00
   1.0400000e+00   1.0000000e+00
   1.0500000e+00   1.0000000e+00
   1.0600000e+00   1.0000000e+00
   1.0700000e+00   1.0000000e+00
   1.0800000e+00   1.0000000e+00
   1.0900000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.1100000e+00   1.0000000e+00
   1.1200000e+00   1.0000000e+00
   1.1300000e+00   1.0000000e+00
   1.1400000e+00   1.0000000e+00
   1.1500000e+00   1.0000000e+00
   1.1600000e+00   1.0000000e+00
   1.1700000e+00   1.0000000e+00
   1.1800000e+00   1.0000000e+00
   1.1900000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.2100000e+00   1.0000000e+00
   1.2200000e+00   1.0000000e+00
   1.2300000e+00   1.0000000e+00
   1.2400000e+00   1.0000000e+00
   1.2500000e+00   1.0000000e+00
   1.2600000e+00   1.0000000e+00
   1.2700000e+00   1.0000000e+00
   1.2800000e+00   1.0000000e+00
   1.2900000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.3100000e+00   1.0000000e+00
   1.3200000e+00   1.0000000e+00
   1.3300000e+00   1.0000000e+00
   1.3400000e+00   1.0000000e+00
   1.3500000e+00   1.0000000e+00
   1.3600000e+00   1.0000000e+00
   1.3700000e+00   1.0000000e+00
   1.3800000e+00   1.0000000e+00
   1.3900000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.4100000e+00   1.0000000e+00
   1.4200000e+00   1.0000000e+00
   1.4300000e+00   1.0000000e+00
   1.4400000e+00   1.0000000e+00
   1.4500000e+00   1.0000000e+00
   1.4600000e+00   1.0000000e+00
   1.4700000e+00   1.0000000e+00
   1.4800000e+00   1.0000000e+00
   1.4900000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.5100000e+00   1.0000000e+00
   1.5200000e+00   1.0000000e+00
   1.5300000e+00   1.0000000e+00
   1.5400000e+00   1.0000000e+00
   1.5500000e+00   1.0000000e+00
   1.5600000e+00   1.0000000e+00
   1.5700000e+00   1.0000000e+00
   1.5800000e+00   1.0000000e+00
   1.5900000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.6100000e+00   1.0000000e+00
   1.6200000e+00   1.0000000e+00
   1.6300000e+00   1.0000000e+00
   1.6400000e+00   1.0000000e+00
   1.6500000e+00   1.0000000e+00
   1.6600000e+00   1.0000000e+00
   1.6700000e+00   1.0000000e+00
   1.6800000e+00   1.0000000e+00
   1.6900000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.7100000e+00   1.0000000e+00
   1.7200000e+00   1.0000000e+00
   1.7300000e+00   1.0000000e+00
   1.7400000e+00   1.0000000e+00
   1.7500000e+00   1.0000000e+00
   1.7600000e+00   1.0000000e+00
   1.7700000e+00   1.0000000e+00
   1.7800000e+00   1.0000000e+00
   1.7900000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.8100000e+00   1.0000000e+00
   1.8200000e+00   1.0000000e+00
   1.8300000e+00   1.0000000e+00
   1.8400000e+00   1.0000000e+00
   1.8500000e+00   1.0000000e+00
   1.8600000e+00   1.0000000e+00
   1.8700000e+00   1.0000000e+00
   1.8800000e+00   1.0000000e+00
   1.8900000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   1.9100000e+00   1.0000000e+00
   1.9200000e+00   1.0000000e+00
   1.9300000e+00   1.0000000e+00
   1.9400000e+00   1.0000000e+00
   1.9500000e+00   1.0000000e+00
   1.9600000e+00   1.0000000e+00
   1.9700000e+00   1.0000000e+00
   1.9800000e+00   1.0000000e+00
   1.9900000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.0100000e+00   1.0000000e+00
   2.0200000e+00   1.0000000e+00
   2.0300000e+00   1.0000000e+00
   2.0400000e+00   1.0000000e+00
   2.0500000e+00   1.0000000e+00
   2.0600000e+00   1.0000000e+00
   2.0700000e+00   1.0000000e+00
   2.0800000e+00   1.0000000e+00
   2.0900000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.1100000e+00   1.0000000e+00
   2.1200000e+00   1.0000000e+00
   2.1300000e+00   1.0000000e+00
   2.1400000e+00   1.0000000e+00
   2.1500000e+00   1.0000000e+00
   2.1600000e+00   1.0000000e+00
   2.1700000e+00   1.0000000e+00
   2.1800000e+00   1.0000000e+00
   2.1900000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.2100000e+00   1.0000000e+00
   2.2200000e+00   1.0000000e+00
   2.2300000e+00   1.0000000e+00
   2.2400000e+00   1.0000000e+00
   2.2500000e+00   1.0000000e+00
   2.2600000e+00   1.0000000e+00
   2.2700000e+00   1.0000000e+00
   2.2800000e+00   1.0000000e+00
   2.2900000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.3100000e+00   1.0000000e+00
   2.3200000e+00   1.0000000e+00
   2.3300000e+00   1.0000000e+00
   2.3400000e+00   1.0000000e+00
   2.3500000e+00   1.0000000e+00
   2.3600000e+00   1.0000000e+00
   2.3700000e+00   1.0000000e+00
   2.3800000e+00   1.0000000e+00
   2.3900000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.4100000e+00   1.0000000e+00
   2.4200000e+00   1.0000000e+00
   2.4300000e+00   1.0000000e+00
   2.4400000e+00   1.0000000e+00
   2.4500000e+00   1.0000000e+00
   2.4600000e+00   1.0000000e+00
   2.4700000e+00   1.0000000e+00
   2.4800000e+00   1.0000000e+00
   2.4900000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.5100000e+00   1.0000000e+00
   2.5200000e+00   1.0000000e+00
   2.5300000e+00   1.0000000e+00
   2.5400000e+00   1.0000000e+00
   2.5500000e+00   1.0000000e+00
   2.5600000e+00   1.0000000e+00
   2.5700000e+00   1.0000000e+00
   2.5800000e+00   1.0000000e+00
   2.5900000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.6100000e+00   1.0000000e+00
   2.6200000e+00   1.0000000e+00
   2.6300000e+00   1.0000000e+00
   2.6400000e+00   1.0000000e+00
   2.6500000e+00   1.0000000e+00
   2.6600000e+00   1.0000000e+00
   2.6700000e+00   1.0000000e+00
   2.6800000e+00   1.0000000e+00
   2.6900000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.7100000e+00   1.0000000e+00
   2.7200000e+00   1.0000000e+00
   2.7300000e+00   1.0000000e+00
   2.7400000e+00   1.0000000e+00
   2.7500000e+00   2.0000000e+00
   2.7600000e+00   2.0000000e+00
   2.7700000e+00   2.0000000e+00
   2.7800000e+00   2.0000000e+00
   2.7900000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.8100000e+00   2.0000000e+00
   2.8200000e+00   2.0000000e+00
   2.8300000e+00   2.0000000e+00
   2.8400000e+00   2.0000000e+00
   2.8500000e+00   2.0000000e+00
   2.8600000e+00   2.0000000e+00
   2.8700000e+00   2.0000000e+00
   2.8800000e+00   2.0000000e+00
   2.8900000e+00   2.0000000e+00
   2.9000000e+00   2.0000000e+00
   2.9100000e+00   2.0000000e+00
   2.9200000e+00   2.0000000e+00
   2.9300000e+00   2.0000000e+00
   2.9400000e+00   2.0000000e+00
   2.9500000e+00   2.0000000e+00
   2.9600000e+00   2.0000000e+00
   2.9700000e+00   2.0000000e+00
   2.9800000e+00   2.0000000e+00
   2.9900000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   3.0100000e+00   2.0000000e+00
   3.0200000e+00   2.0000000e+00
   3.0300000e+00   2.0000000e+00
   3.0400000e+00   2.0000000e+00
   3.0500000e+00   2.0000000e+00
   3.0600000e+00   2.0000000e+00
   3.0700000e+00   2.0000000e+00
   3.0800000e+00   2.0000000e+00
   3.0900000e+00   2.0000000e+00
   3.1000000e+00   2.0000000e+00
   3.1100000e+00   2.0000000e+00
   3.1200000e+00   2.0000000e+00
   3.1300000e+00   2.0000000e+00
   3.1400000e+00   2.0000000e+00
   3.1500000e+00   2.0000000e+00
   3.1600000e+00   2.0000000e+00
   3.1700000e+00   2.0000000e+00
   3.1800000e+00   2.0000000e+00
   3.1900000e+00   2.0000000e+00
   3.2000000e+00   2.0000000e+00
   3.2100000e+00   2.0000000e+00
   3.2200000e+00   2.0000000e+00
   3.2300000e+00   2.0000000e+00
   3.2400000e+00   2.0000000e+00
   3.2500000e+00   2.0000000e+00
   3.2600000e+00   2.0000000e+00
   3.2700000e+00   2.0000000e+00
   3.2800000e+00   2.0000000e+00
   3.2900000e+00   2.0000000e+00
   3.3000000e+00   2.0000000e+00
   3.3100000e+00   2.0000000e+00
   3.3200000e+00   2.0000000e+00
   3.3300000e+00   2.0000000e+00
   3.3400000e+00   2.0000000e+00
   3.3500000e+00   2.0000000e+00
   3.3600000e+00   2.0000000e+00
   3.3700000e+00   2.0000000e+00
   3.3800000e+00   2.0000000e+00
   3.3900000e+00   2.0000000e+00
   3.4000000e+00   2.0000000e+00
   3.4100000e+00   2.0000000e+00
   3.4200000e+00   2.0000000e+00
   3.4300000e+00   2.0000000e+00
   3.4400000e+00   2.0000000e+00
   3.4500000e+00   2.0000000e+00
   3.4600000e+00   2.0000000e+00
   3.4700000e+00   2.0000000e+00
   3.4800000e+00   2.0000000e+00
   3.4900000e+00   2.0000000e+00
   3.5000000e+00   2.0000000e+00
   3.5100000e+00   2.0000000e+00
   3.5200000e+00   2.0000000e+00
   3.5300000e+00   2.0000000e+00
   3.5400000e+00   2.0000000e+00
   3.5500000e+00   2.0000000e+00
   3.5600000e+00   2.0000000e+00
   3.5700000e+00   2.0000000e+00
   3.5800000e+00   2.0000000e+00
   3.5900000e+00   2.0000000e+00
   3.6000000e+00   2.0000000e+00
   3.6100000e+00   2.0000000e+00
   3.6200000e+00   2.0000000e+00
   3.6300000e+00   2.0000000e+00
   3.6400000e+00   2.0000000e+00
   3.6500000e+00   2.0000000e+00
   3.6600000e+00   2.0000000e+00
   3.6700000e+00   2.0000000e+00
   3.6800000e+00   2.0000000e+00
   3.6900000e+00   2.0000000e+00
   3.7000000e+00   2.0000000e+00
   3.7100000e+00   2.0000000e+00
   3.7200000e+00   2.0000000e+00
   3.7300000e+00   2.0000000e+00
   3.7400000e+00   2.0000000e+00
   3.7500000e+00   2.0000000e+00
   3.7600000e+00   2.0000000e+00
   3.7700000e+00   2.0000000e+00
   3.7800000e+00   2.0000000e+00
   3.7900000e+00   2.0000000e+00
   3.8000000e+00   2.0000000e+00
   3.8100000e+00   2.0000000e+00
   3.8200000e+00   1.0000000e+00
   3.8300000e+00   1.0000000e+00
   3.8400000e+00   1.0000000e+00
   3.8500000e+00   1.0000000e+00
   3.8600000e+00   1.0000000e+00
   3.8700000e+00   1.0000000e+00
   3.8800000e+00   1.0000000e+00
   3.8900000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   3.9100000e+00   1.0000000e+00
   3.9200000e+00   1.0000000e+00
   3.9300000e+00   1.0000000e+00
   3.9400000e+00   1.0000000e+00
   3.9500000e+00   1.0000000e+00
   3.9600000e+00   1.0000000e+00
   3.9700000e+00   1.0000000e+00
   3.9800000e+00   1.0000000e+00
   3.9900000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.0100000e+00   1.0000000e+00
   4.0200000e+00   1.0000000e+00
   4.0300000e+00   1.0000000e+00
   4.0400000e+00   1.0000000e+00
   4.0500000e+00   1.0000000e+00
   4.0600000e+00   1.0000000e+00
   4.0700000e+00   1.0000000e+00
   4.0800000e+00   1.0000000e+00
   4.0900000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.1100000e+00   1.0000000e+00
   4.1200000e+00   1.0000000e+00
   4.1300000e+00   1.0000000e+00
   4.1400000e+00   1.0000000e+00
   4.1500000e+00   1.0000000e+00
   4.1600000e+00   1.0000000e+00
   4.1700000e+00   1.0000000e+00
   4.1800000e+00   1.0000000e+00
   4.1900000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.2100000e+00   1.0000000e+00
   4.2200000e+00   1.0000000e+00
   4.2300000e+00   1.0000000e+00
   4.2400000e+00   1.0000000e+00
   4.2500000e+00   2.0000000e+00
   4.2600000e+00   2.0000000e+00
   4.2700000e+00   2.0000000e+00
   4.2800000e+00   2.0000000e+00
   4.2900000e+00   2.0000000e+00
   4.3000000e+00   2.0000000e+00
   4.3100000e+00   2.0000000e+00
   4.3200000e+00   2.0000000e+00
   4.3300000e+00   2.0000000e+00
   4.3400000e+00   2.0000000e+00
   4.3500000e+00   2.0000000e+00
   4.3600000e+00   2.0000000e+00
   4.3700000e+00   2.0000000e+00
   4.3800000e+00   2.0000000e+00
   4.3900000e+00   2.0000000e+00
   4.4000000e+00   2.0000000e+00
   4.4100000e+00   2.0000000e+00
   4.4200000e+00   2.0000000e+00
   4.4300000e+00   2.0000000e+00
   4.4400000e+00   2.0000000e+00
   4.4500000e+00   2.0000000e+00
   4.4600000e+00   2.0000000e+00
   4.4700000e+00   2.0000000e+00
   4.4800000e+00   2.0000000e+00
   4.4900000e+00   2.0000000e+00
   4.5000000e+00   2.0000000e+00
   4.5100000e+00   2.0000000e+00
   4.5200000e+00   2.0000000e+00
   4.5300000e+00   2.0000000e+00
   4.5400000e+00   2.0000000e+00
   4.5500000e+00   2.0000000e+00
   4.5600000e+00   2.0000000e+00
   4.5700000e+00   2.0000000e+00
   4.5800000e+00   2.0000000e+00
   4.5900000e+00   2.0000000e+00
   4.6000000e+00   2.0000000e+00
   4.6100000e+00   2.0000000e+00
   4.6200000e+00   2.0000000e+00
   4.6300000e+00   2.0000000e+00
   4.6400000e+00   2.0000000e+00
   4.6500000e+00   2.0000000e+00
   4.6600000e+00   2.0000000e+00
   4.6700000e+00   2.0000000e+00
   4.6800000e+00   2.0000000e+00
   4.6900000e+00   2.0000000e+00
   4.7000000e+00   2.0000000e+00
   4.7100000e+00   2.0000000e+00
   4.7200000e+00   2.0000000e+00
   4.7300000e+00   2.0000000e+00
   4.7400000e+00   2.0000000e+00
   4.7500000e+00   2.0000000e+00
   4.7600000e+00   2.0000000e+00
   4.7700000e+00   2.0000000e+00
   4.7800000e+00   2.0000000e+00
   4.7900000e+00   2.0000000e+00
   4.8000000e+00   2.0000000e+00
   4.8100000e+00   2.0000000e+00
   4.8200000e+00   1.0000000e+00
   4.8300000e+00   1.0000000e+00
   4.8400000e+00   1.0000000e+00
   4.8500000e+00   1.0000000e+00
   4.8600000e+00   1.0000000e+00
   4.8700000e+00   1.0000000e+00
   4.8800000e+00   1.0000000e+00
   4.8900000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   4.9100000e+00   1.0000000e+00
   4.9200000e+00   1.0000000e+00
   4.9300000e+00   1.0000000e+00
   4.9400000e+00   1.0000000e+00
   4.9500000e+00   1.0000000e+00
   4.9600000e+00   1.0000000e+00
   4.9700000e+00   1.0000000e+00
   4.9800000e+00   1.0000000e+00
   4.9900000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.0100000e+00   1.0000000e+00
   5.0200000e+00   1.0000000e+00
   5.0300000e+00   1.0000000e+00
   5.0400000e+00   1.0000000e+00
   5.0500000e+00   1.0000000e+00
   5.0600000e+00   1.0000000e+00
   5.0700000e+00   1.0000000e+00
   5.0800000e+00   1.0000000e+00
   5.0900000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.1100000e+00   1.0000000e+00
   5.1200000e+00   1.0000000e+00
   5.1300000e+00   1.0000000e+00
   5.1400000e+00   1.0000000e+00
   5.1500000e+00   1.0000000e+00
   5.1600000e+00   1.0000000e+00
   5.1700000e+00   1.0000000e+00
   5.1800000e+00   1.0000000e+00
   5.1900000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.2100000e+00   1.0000000e+00
   5.2200000e+00   1.0000000e+00
   5.2300000e+00   1.0000000e+00
   5.2400000e+00   1.0000000e+00
   5.2500000e+00   1.0000000e+00
   5.2600000e+00   1.0000000e+00
   5.2700000e+00   1.0000000e+00
   5.2800000e+00   1.0000000e+00
   5.2900000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.3100000e+00   1.0000000e+00
   5.3200000e+00   1.0000000e+00
   5.3300000e+00   1.0000000e+00
   5.3400000e+00   1.0000000e+00
   5.3500000e+00   1.0000000e+00
   5.3600000e+00   1.0000000e+00
   5.3700000e+00   1.0000000e+00
   5.3800000e+00   1.0000000e+00
   5.3900000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.4100000e+00   1.0000000e+00
   5.4200000e+00   1.0000000e+00
   5.4300000e+00   1.0000000e+00
   5.4400000e+00   1.0000000e+00
   5.4500000e+00   1.0000000e+00
   5.4600000e+00   1.0000000e+00
   5.4700000e+00   1.0000000e+00
   5.4800000e+00   1.0000000e+00
   5.4900000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.5100000e+00   1.0000000e+00
   5.5200000e+00   1.0000000e+00
   5.5300000e+00   1.0000000e+00
   5.5400000e+00   1.0000000e+00
   5.5500000e+00   1.0000000e+00
   5.5600000e+00   1.0000000e+00
   5.5700000e+00   1.0000000e+00
   5.5800000e+00   1.0000000e+00
   5.5900000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.6100000e+00   1.0000000e+00
   5.6200000e+00   1.0000000e+00
   5.6300000e+00   1.0000000e+00
   5.6400000e+00   1.0000000e+00
   5.6500000e+00   1.0000000e+00
   5.6600000e+00   1.0000000e+00
   5.6700000e+00   1.0000000e+00
   5.6800000e+00   1.0000000e+00
   5.6900000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.7100000e+00   1.0000000e+00
   5.7200000e+00   1.0000000e+00
   5.7300000e+00   1.0000000e+00
   5.7400000e+00   1.0000000e+00
   5.7500000e+00   1.0000000e+00
   5.7600000e+00   1.0000000e+00
   5.7700000e+00   1.0000000e+00
   5.7800000e+00   1.0000000e+00
   5.7900000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.8100000e+00   1.0000000e+00
   5.8200000e+00   2.0000000e+00
   5.8300000e+00   2.0000000e+00
   5.8400000e+00   2.0000000e+00
   5.8500000e+00   2.0000000e+00
   5.8600000e+00   2.0000000e+00
   5.8700000e+00   2.0000000e+00
   5.8800000e+00   2.0000000e+00
   5.8900000e+00   2.0000000e+00
   5.9000000e+00   2.0000000e+00
   5.9100000e+00   2.0000000e+00
   5.9200000e+00   2.0000000e+00
   5.9300000e+00   2.0000000e+00
   5.9400000e+00   2.0000000e+00
   5.9500000e+00   2.0000000e+00
   5.9600000e+00   2.0000000e+00
   5.9700000e+00   2.0000000e+00
   5.9800000e+00   2.0000000e+00
   5.9900000e+00   2.0000000e+00
   6.0000000e+00   2.0000000e+00
   6.0100000e+00   2.0000000e+00
   6.0200000e+00   2.0000000e+00
   6.0300000e+00   2.0000000e+00
   6.0400000e+00   2.0000000e+00
   6.0500000e+00   2.0000000e+00
   6.0600000e+00   2.0000000e+00
   6.0700000e+00   2.0000000e+00
   6.0800000e+00   2.0000000e+00
   6.0900000e+00   2.0000000e+00
   6.1000000e+00   2.0000000e+00
   6.1100000e+00   2.0000000e+00
   6.1200000e+00   2.0000000e+00
   6.1300000e+00   2.0000000e+00
   6.1400000e+00   2.0000000e+00
   6.1500000e+00   2.0000000e+00
   6.1600000e+00   2.0000000e+00
   6.1700000e+00   2.0000000e+00
   6.1800000e+00   2.0000000e+00
   6.1900000e+00   2.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.2100000e+00   1.0000000e+00
   6.2200000e+00   1.0000000e+00
   6.2300000e+00   1.0000000e+00
   6.2400000e+00   1.0000000e+00
   6.2500000e+00   1.0000000e+00
   6.2600000e+00   1.0000000e+00
   6.2700000e+00   1.0000000e+00
   6.2800000e+00   1.0000000e+00
   6.2900000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.3100000e+00   1.0000000e+00
   6.3200000e+00   1.0000000e+00
   6.3300000e+00   1.0000000e+00
   6.3400000e+00   1.0000000e+00
   6.3500000e+00   1.0000000e+00
   6.3600000e+00   1.0000000e+00
   6.3700000e+00   1.0000000e+00
   6.3800000e+00   1.0000000e+00
   6.3900000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.4100000e+00   1.0000000e+00
   6.4200000e+00   1.0000000e+00
   6.4300000e+00   1.0000000e+00
   6.4400000e+00   1.0000000e+00
   6.4500000e+00   1.0000000e+00
   6.4600000e+00   1.0000000e+00
   6.4700000e+00   1.0000000e+00
   6.4800000e+00   1.0000000e+00
   6.4900000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.5100000e+00   1.0000000e+00
   6.5200000e+00   1.0000000e+00
   6.5300000e+00   1.0000000e+00
   6.5400000e+00   1.0000000e+00
   6.5500000e+00   1.0000000e+00
   6.5600000e+00   1.0000000e+00
   6.5700000e+00   1.0000000e+00
   6.5800000e+00   1.0000000e+00
   6.5900000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.6100000e+00   1.0000000e+00
   6.6200000e+00   1.0000000e+00
   6.6300000e+00   1.0000000e+00
   6.6400000e+00   1.0000000e+00
   6.6500000e+00   1.0000000e+00
   6.6600000e+00   1.0000000e+00
   6.6700000e+00   1.0000000e+00
   6.6800000e+00   1.0000000e+00
   6.6900000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.7100000e+00   1.0000000e+00
   6.7200000e+00   1.0000000e+00
   6.7300000e+00   1.0000000e+00
   6.7400000e+00   1.0000000e+00
   6.7500000e+00   1.0000000e+00
   6.7600000e+00   1.0000000e+00
   6.7700000e+00   1.0000000e+00
   6.7800000e+00   1.0000000e+00
   6.7900000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.8100000e+00   1.0000000e+00
   6.8200000e+00   1.0000000e+00
   6.8300000e+00   1.0000000e+00
   6.8400000e+00   1.0000000e+00
   6.8500000e+00   1.0000000e+00
   6.8600000e+00   1.0000000e+00
   6.8700000e+00   1.0000000e+00
   6.8800000e+00   1.0000000e+00
   6.8900000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   6.9100000e+00   1.0000000e+00
   6.9200000e+00   1.0000000e+00
   6.9300000e+00   1.0000000e+00
   6.9400000e+00   1.0000000e+00
   6.9500000e+00   1.0000000e+00
   6.9600000e+00   1.0000000e+00
   6.9700000e+00   1.0000000e+00
   6.9800000e+00   1.0000000e+00
   6.9900000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.0100000e+00   1.0000000e+00
   7.0200000e+00   1.0000000e+00
   7.0300000e+00   1.0000000e+00
   7.0400000e+00   1.0000000e+00
   7.0500000e+00   1.0000000e+00
   7.0600000e+00   1.0000000e+00
   7.0700000e+00   1.0000000e+00
   7.0800000e+00   1.0000000e+00
   7.0900000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.1100000e+00   1.0000000e+00
   7.1200000e+00   1.0000000e+00
   7.1300000e+00   1.0000000e+00
   7.1400000e+00   1.0000000e+00
   7.1500000e+00   1.0000000e+00
   7.1600000e+00   1.0000000e+00
   7.1700000e+00   1.0000000e+00
   7.1800000e+00   1.0000000e+00
   7.1900000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.2100000e+00   1.0000000e+00
   7.2200000e+00   1.0000000e+00
   7.2300000e+00   1.0000000e+00
   7.2400000e+00   1.0000000e+00
   7.2500000e+00   1.0000000e+00
   7.2600000e+00   1.0000000e+00
   7.2700000e+00   1.0000000e+00
   7.2800000e+00   1.0000000e+00
   7.2900000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.3100000e+00   1.0000000e+00
   7.3200000e+00   1.0000000e+00
   7.3300000e+00   1.0000000e+00
   7.3400000e+00   1.0000000e+00
   7.3500000e+00   1.0000000e+00
   7.3600000e+00   1.0000000e+00
   7.3700000e+00   1.0000000e+00
   7.3800000e+00   1.0000000e+00
   7.3900000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.4100000e+00   1.0000000e+00
   7.4200000e+00   1.0000000e+00
   7.4300000e+00   1.0000000e+00
   7.4400000e+00   1.0000000e+00
   7.4500000e+00   1.0000000e+00
   7.4600000e+00   1.0000000e+00
   7.4700000e+00   1.0000000e+00
   7.4800000e+00   1.0000000e+00
   7.4900000e+00   1.0000000e+00
   7.5000000e+00   2.0000000e+00
   7.5100000e+00   2.0000000e+00
   7.5200000e+00   2.0000000e+00
   7.5300000e+00   2.0000000e+00
   7.5400000e+00   2.0000000e+00
   7.5500000e+00   2.0000000e+00
   7.5600000e+00   2.0000000e+00
   7.5700000e+00   2.0000000e+00
   7.5800000e+00   2.0000000e+00
   7.5900000e+00   2.0000000e+00
   7.6000000e+00   2.0000000e+00
   7.6100000e+00   2.0000000e+00
   7.6200000e+00   2.0000000e+00
   7.6300000e+00   2.0000000e+00
   7.6400000e+00   2.0000000e+00
   7.6500000e+00   2.0000000e+00
   7.6600000e+00   2.0000000e+00
   7.6700000e+00   2.0000000e+00
   7.6800000e+00   2.0000000e+00
   7.6900000e+00   2.0000000e+00
   7.7000000e+00   2.0000000e+00
   7.7100000e+00   2.0000000e+00
   7.7200000e+00   2.0000000e+00
   7.7300000e+00   2.0000000e+00
   7.7400000e+00   2.0000000e+00
   7.7500000e+00   2.0000000e+00
   7.7600000e+00   2.0000000e+00
   7.7700000e+00   2.0000000e+00
   7.7800000e+00   2.0000000e+00
   7.7900000e+00   2.0000000e+00
   7.8000000e+00   2.0000000e+00
   7.8100000e+00   2.0000000e+00
   7.8200000e+00   2.0000000e+00
   7.8300000e+00   2.0000000e+00
   7.8400000e+00   2.0000000e+00
   7.8500000e+00   2.0000000e+00
   7.8600000e+00   2.0000000e+00
   7.8700000e+00   2.0000000e+00
   7.8800000e+00   2.0000000e+00
   7.8900000e+00   2.0000000e+00
   7.9000000e+00   2.0000000e+00
   7.9100000e+00   2.0000000e+00
   7.9200000e+00   2.0000000e+00
   7.9300000e+00   2.0000000e+00
   7.9400000e+00   2.0000000e+00
   7.9500000e+00   2.0000000e+00
   7.9600000e+00   2.0000000e+00
   7.9700000e+00   2.0000000e+00
   7.9800000e+00   2.0000000e+00
   7.9900000e+00   2.0000000e+00
   8.0000000e+00   2.0000000e+00
   8.0100000e+00   2.0000000e+00
   8.0200000e+00   2.0000000e+00
   8.0300000e+00   2.0000000e+00
   8.0400000e+00   2.0000000e+00
   8.0500000e+00   2.0000000e+00
   8.0600000e+00   2.0000000e+00
   8.0700000e+00   2.0000000e+00
   8.0800000e+00   1.0000000e+00
   8.0900000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.1100000e+00   1.0000000e+00
   8.1200000e+00   1.0000000e+00
   8.1300000e+00   1.0000000e+00
   8.1400000e+00   1.0000000e+00
   8.1500000e+00   1.0000000e+00
   8.1600000e+00   1.0000000e+00
   8.1700000e+00   1.0000000e+00
   8.1800000e+00   1.0000000e+00
   8.1900000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.2100000e+00   1.0000000e+00
   8.2200000e+00   1.0000000e+00
   8.2300000e+00   1.0000000e+00
   8.2400000e+00   1.0000000e+00
   8.2500000e+00   1.0000000e+00
   8.2600000e+00   1.0000000e+00
   8.2700000e+00   1.0000000e+00
   8.2800000e+00   1.0000000e+00
   8.2900000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.3100000e+00   1.0000000e+00
   8.3200000e+00   1.0000000e+00
   8.3300000e+00   1.0000000e+00
   8.3400000e+00   1.0000000e+00
   8.3500000e+00   1.0000000e+00
   8.3600000e+00   1.0000000e+00
   8.3700000e+00   1.0000000e+00
   8.3800000e+00   1.0000000e+00
   8.3900000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.4100000e+00   1.0000000e+00
   8.4200000e+00   1.0000000e+00
   8.4300000e+00   1.0000000e+00
   8.4400000e+00   1.0000000e+00
   8.4500000e+00   1.0000000e+00
   8.4600000e+00   1.0000000e+00
   8.4700000e+00   1.0000000e+00
   8.4800000e+00   1.0000000e+00
   8.4900000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.5100000e+00   1.0000000e+00
   8.5200000e+00   1.0000000e+00
   8.5300000e+00   1.0000000e+00
   8.5400000e+00   1.0000000e+00
   8.5500000e+00   1.0000000e+00
   8.5600000e+00   1.0000000e+00
   8.5700000e+00   1.0000000e+00
   8.5800000e+00   1.0000000e+00
   8.5900000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.6100000e+00   1.0000000e+00
   8.6200000e+00   1.0000000e+00
   8.6300000e+00   1.0000000e+00
   8.6400000e+00   1.0000000e+00
   8.6500000e+00   1.0000000e+00
   8.6600000e+00   1.0000000e+00
   8.6700000e+00   1.0000000e+00
   8.6800000e+00   1.0000000e+00
   8.6900000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.7100000e+00   1.0000000e+00
   8.7200000e+00   1.0000000e+00
   8.7300000e+00   1.0000000e+00
   8.7400000e+00   1.0000000e+00
   8.7500000e+00   1.0000000e+00
   8.7600000e+00   1.0000000e+00
   8.7700000e+00   1.0000000e+00
   8.7800000e+00   1.0000000e+00
   8.7900000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.8100000e+00   1.0000000e+00
   8.8200000e+00   1.0000000e+00
   8.8300000e+00   1.0000000e+00
   8.8400000e+00   1.0000000e+00
   8.8500000e+00   1.0000000e+00
   8.8600000e+00   1.0000000e+00
   8.8700000e+00   1.0000000e+00
   8.8800000e+00   1.0000000e+00
   8.8900000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   8.9100000e+00   1.0000000e+00
   8.9200000e+00   1.0000000e+00
   8.9300000e+00   1.0000000e+00
   8.9400000e+00   1.0000000e+00
   8.9500000e+00   1.0000000e+00
   8.9600000e+00   1.0000000e+00
   8.9700000e+00   1.0000000e+00
   8.9800000e+00   1.0000000e+00
   8.9900000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.0100000e+00   1.0000000e+00
   9.0200000e+00   1.0000000e+00
   9.0300000e+00   1.0000000e+00
   9.0400000e+00   1.0000000e+00
   9.0500000e+00   1.0000000e+00
   9.0600000e+00   1.0000000e+00
   9.0700000e+00   1.0000000e+00
   9.0800000e+00   1.0000000e+00
   9.0900000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.1100000e+00   1.0000000e+00
   9.1200000e+00   1.0000000e+00
   9.1300000e+00   1.0000000e+00
   9.1400000e+00   1.0000000e+00
   9.1500000e+00   1.0000000e+00
   9.1600000e+00   1.0000000e+00
   9.1700000e+00   1.0000000e+00
   9.1800000e+00   1.0000000e+00
   9.1900000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.2100000e+00   1.0000000e+00
   9.2200000e+00   1.0000000e+00
   9.2300000e+00   1.0000000e+00
   9.2400000e+00   1.0000000e+00
   9.2500000e+00   1.0000000e+00
   9.2600000e+00   1.0000000e+00
   9.2700000e+00   1.0000000e+00
   9.2800000e+00   1.0000000e+00
   9.2900000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.3100000e+00   1.0000000e+00
   9.3200000e+00   1.0000000e+00
   9.3300000e+00   1.0000000e+00
   9.3400000e+00   1.0000000e+00
   9.3500000e+00   1.0000000e+00
   9.3600000e+00   1.0000000e+00
   9.3700000e+00   1.0000000e+00
   9.3800000e+00   1.0000000e+00
   9.3900000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.4100000e+00   1.0000000e+00
   9.4200000e+00   1.0000000e+00
   9.4300000e+00   1.0000000e+00
   9.4400000e+00   1.0000000e+00
   9.4500000e+00   1.0000000e+00
   9.4600000e+00   1.0000000e+00
   9.4700000e+00   1.0000000e+00
   9.4800000e+00   1.0000000e+00
   9.4900000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.5100000e+00   1.0000000e+00
   9.5200000e+00   1.0000000e+00
   9.5300000e+00   1.0000000e+00
   9.5400000e+00   1.0000000e+00
   9.5500000e+00   1.0000000e+00
   9.5600000e+00   1.0000000e+00
   9.5700000e+00   1.0000000e+00
   9.5800000e+00   1.0000000e+00
   9.5900000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.6100000e+00   1.0000000e+00
   9.6200000e+00   1.0000000e+00
   9.6300000e+00   1.0000000e+00
   9.6400000e+00   1.0000000e+00
   9.6500000e+00   1.0000000e+00
   9.6600000e+00   1.0000000e+00
   9.6700000e+00   1.0000000e+00
   9.6800000e+00   1.0000000e+00
   9.6900000e+00   1.0000000e+00
   9.7000000e+00   2.0000000e+00
   9.7100000e+00   2.0000000e+00
   9.7200000e+00   2.0000000e+00
   9.7300000e+00   2.0000000e+00
   9.7400000e+00   2.0000000e+00
   9.7500000e+00   2.0000000e+00
   9.7600000e+00   2.0000000e+00
   9.7700000e+00   2.0000000e+00
   9.7800000e+00   2.0000000e+00
   9.7900000e+00   2.0000000e+00
   9.8000000e+00   2.0000000e+00
   9.8100000e+00   2.0000000e+00
   9.8200000e+00   2.0000000e+00
   9.8300000e+00   2.0000000e+00
   9.8400000e+00   2.0000000e+00
   9.8500000e+00   2.0000000e+00
   9.8600000e+00   2.0000000e+00
   9.8700000e+00   2.0000000e+00
   9.8800000e+00   2.0000000e+00
   9.8900000e+00   2.0000000e+00
   9.9000000e+00   2.0000000e+00
   9.9100000e+00   2.0000000e+00
   9.9200000e+00   2.0000000e+00
   9.9300000e+00   2.0000000e+00
   9.9400000e+00   2.0000000e+00
   9.9500000e+00   2.0000000e+00
   9.9600000e+00   2.0000000e+00
   9.9700000e+00   2.0000000e+00
   9.9800000e+00   2.0000000e+00
   9.9900000e+00   2.0000000e+00
   1.0000000e+01   2.0000000e+00
   1.0010000e+01   2.0000000e+00
   1.0020000e+01   2.0000000e+00
   1.0030000e+01   2.0000000e+00
   1.0040000e+01   2.0000000e+00
   1.0050000e+01   2.0000000e+00
   1.0060000e+01   2.0000000e+00
   1.0070000e+01   2.0000000e+00
   1.0080000e+01   2.0000000e+00
   1.0090000e+01   2.0000000e+00
   1.0100000e+01   2.0000000e+00
   1.0110000e+01   2.0000000e+00
   1.0120000e+01   2.0000000e+00
   1.0130000e+01   2.0000000e+00
   1.0140000e+01   2.0000000e+00
   1.0150000e+01   2.0000000e+00
   1.0160000e+01   2.0000000e+00
   1.0170000e+01   2.0000000e+00
   1.0180000e+01   2.0000000e+00
   1.0190000e+01   2.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0210000e+01   1.0000000e+00
   1.0220000e+01   1.0000000e+00
   1.0230000e+01   1.0000000e+00
   1.0240000e+01   1.0000000e+00
   1.0250000e+01   1.0000000e+00
   1.0260000e+01   1.0000000e+00
   1.0270000e+01   1.0000000e+00
   1.0280000e+01   1.0000000e+00
   1.0290000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0310000e+01   1.0000000e+00
   1.0320000e+01   1.0000000e+00
   1.0330000e+01   1.0000000e+00
   1.0340000e+01   1.0000000e+00
   1.0350000e+01   1.0000000e+00
   1.0360000e+01   1.0000000e+00
   1.0370000e+01   1.0000000e+00
   1.0380000e+01   1.0000000e+00
   1.0390000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0410000e+01   1.0000000e+00
   1.0420000e+01   1.0000000e+00
   1.0430000e+01   1.0000000e+00
   1.0440000e+01   1.0000000e+00
   1.0450000e+01   1.0000000e+00
   1.0460000e+01   1.0000000e+00
   1.0470000e+01   1.0000000e+00
   1.0480000e+01   1.0000000e+00
   1.0490000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0510000e+01   1.0000000e+00
   1.0520000e+01   1.0000000e+00
   1.0530000e+01   1.0000000e+00
   1.0540000e+01   1.0000000e+00
   1.0550000e+01   1.0000000e+00
   1.0560000e+01   1.0000000e+00
   1.0570000e+01   1.0000000e+00
   1.0580000e+01   1.0000000e+00
   1.0590000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0610000e+01   1.0000000e+00
   1.0620000e+01   1.0000000e+00
   1.0630000e+01   1.0000000e+00
   1.0640000e+01   1.0000000e+00
   1.0650000e+01   1.0000000e+00
   1.0660000e+01   1.0000000e+00
   1.0670000e+01   1.0000000e+00
   1.0680000e+01   1.0000000e+00
   1.0690000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0710000e+01   1.0000000e+00
   1.0720000e+01   1.0000000e+00
   1.0730000e+01   1.0000000e+00
   1.0740000e+01   1.0000000e+00
   1.0750000e+01   1.0000000e+00
   1.0760000e+01   1.0000000e+00
   1.0770000e+01   1.0000000e+00
   1.0780000e+01   1.0000000e+00
   1.0790000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0810000e+01   1.0000000e+00
   1.0820000e+01   1.0000000e+00
   1.0830000e+01   1.0000000e+00
   1.0840000e+01   1.0000000e+00
   1.0850000e+01   1.0000000e+00
   1.0860000e+01   1.0000000e+00
   1.0870000e+01   1.0000000e+00
   1.0880000e+01   1.0000000e+00
   1.0890000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.0910000e+01   1.0000000e+00
   1.0920000e+01   1.0000000e+00
   1.0930000e+01   1.0000000e+00
   1.0940000e+01   1.0000000e+00
   1.0950000e+01   1.0000000e+00
   1.0960000e+01   1.0000000e+00
   1.0970000e+01   1.0000000e+00
   1.0980000e+01   1.0000000e+00
   1.0990000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1010000e+01   1.0000000e+00
   1.1020000e+01   1.0000000e+00
   1.1030000e+01   1.0000000e+00
   1.1040000e+01   1.0000000e+00
   1.1050000e+01   1.0000000e+00
   1.1060000e+01   1.0000000e+00
   1.1070000e+01   1.0000000e+00
   1.1080000e+01   1.0000000e+00
   1.1090000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1110000e+01   1.0000000e+00
   1.1120000e+01   1.0000000e+00
   1.1130000e+01   1.0000000e+00
   1.1140000e+01   1.0000000e+00
   1.1150000e+01   1.0000000e+00
   1.1160000e+01   1.0000000e+00
   1.1170000e+01   1.0000000e+00
   1.1180000e+01   1.0000000e+00
   1.1190000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1210000e+01   1.0000000e+00
   1.1220000e+01   1.0000000e+00
   1.1230000e+01   1.0000000e+00
   1.1240000e+01   1.0000000e+00
   1.1250000e+01   1.0000000e+00
   1.1260000e+01   1.0000000e+00
   1.1270000e+01   1.0000000e+00
   1.1280000e+01   1.0000000e+00
   1.1290000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1310000e+01   1.0000000e+00
   1.1320000e+01   1.0000000e+00
   1.1330000e+01   1.0000000e+00
   1.1340000e+01   1.0000000e+00
   1.1350000e+01   1.0000000e+00
   1.1360000e+01   1.0000000e+00
   1.1370000e+01   2.0000000e+00
   1.1380000e+01   2.0000000e+00
   1.1390000e+01   2.0000000e+00
   1.1400000e+01   2.0000000e+00
   1.1410000e+01   2.0000000e+00
   1.1420000e+01   2.0000000e+00
   1.1430000e+01   2.0000000e+00
   1.1440000e+01   2.0000000e+00
   1.1450000e+01   2.0000000e+00
   1.1460000e+01   2.0000000e+00
   1.1470000e+01   2.0000000e+00
   1.1480000e+01   2.0000000e+00
   1.1490000e+01   2.0000000e+00
   1.1500000e+01   2.0000000e+00
   1.1510000e+01   2.0000000e+00
   1.1520000e+01   2.0000000e+00
   1.1530000e+01   2.0000000e+00
   1.1540000e+01   2.0000000e+00
   1.1550000e+01   2.0000000e+00
   1.1560000e+01   2.0000000e+00
   1.1570000e+01   2.0000000e+00
   1.1580000e+01   2.0000000e+00
   1.1590000e+01   2.0000000e+00
   1.1600000e+01   2.0000000e+00
   1.1610000e+01   2.0000000e+00
   1.1620000e+01   2.0000000e+00
   1.1630000e+01   2.0000000e+00
   1.1640000e+01   2.0000000e+00
   1.1650000e+01   2.0000000e+00
   1.1660000e+01   2.0000000e+00
   1.1670000e+01   2.0000000e+00
   1.1680000e+01   2.0000000e+00
   1.1690000e+01   2.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1710000e+01   1.0000000e+00
   1.1720000e+01   1.0000000e+00
   1.1730000e+01   1.0000000e+00
   1.1740000e+01   1.0000000e+00
   1.1750000e+01   1.0000000e+00
   1.1760000e+01   1.0000000e+00
   1.1770000e+01   1.0000000e+00
   1.1780000e+01   1.0000000e+00
   1.1790000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1810000e+01   1.0000000e+00
   1.1820000e+01   1.0000000e+00
   1.1830000e+01   1.0000000e+00
   1.1840000e+01   1.0000000e+00
   1.1850000e+01   1.0000000e+00
   1.1860000e+01   1.0000000e+00
   1.1870000e+01   1.0000000e+00
   1.1880000e+01   1.0000000e+00
   1.1890000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.1910000e+01   1.0000000e+00
   1.1920000e+01   1.0000000e+00
   1.1930000e+01   1.0000000e+00
   1.1940000e+01   1.0000000e+00
   1.1950000e+01   1.0000000e+00
   1.1960000e+01   1.0000000e+00
   1.1970000e+01   1.0000000e+00
   1.1980000e+01   1.0000000e+00
   1.1990000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2010000e+01   1.0000000e+00
   1.2020000e+01   1.0000000e+00
   1.2030000e+01   1.0000000e+00
   1.2040000e+01   1.0000000e+00
   1.2050000e+01   1.0000000e+00
   1.2060000e+01   1.0000000e+00
   1.2070000e+01   1.0000000e+00
   1.2080000e+01   1.0000000e+00
   1.2090000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2110000e+01   1.0000000e+00
   1.2120000e+01   1.0000000e+00
   1.2130000e+01   1.0000000e+00
   1.2140000e+01   1.0000000e+00
   1.2150000e+01   1.0000000e+00
   1.2160000e+01   1.0000000e+00
   1.2170000e+01   1.0000000e+00
   1.2180000e+01   1.0000000e+00
   1.2190000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2210000e+01   1.0000000e+00
   1.2220000e+01   1.0000000e+00
   1.2230000e+01   1.0000000e+00
   1.2240000e+01   1.0000000e+00
   1.2250000e+01   1.0000000e+00
   1.2260000e+01   1.0000000e+00
   1.2270000e+01   1.0000000e+00
   1.2280000e+01   1.0000000e+00
   1.2290000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2310000e+01   1.0000000e+00
   1.2320000e+01   1.0000000e+00
   1.2330000e+01   1.0000000e+00
   1.2340000e+01   1.0000000e+00
   1.2350000e+01   1.0000000e+00
   1.2360000e+01   1.0000000e+00
   1.2370000e+01   1.0000000e+00
   1.2380000e+01   1.0000000e+00
   1.2390000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2410000e+01   1.0000000e+00
   1.2420000e+01   1.0000000e+00
   1.2430000e+01   1.0000000e+00
   1.2440000e+01   1.0000000e+00
   1.2450000e+01   1.0000000e+00
   1.2460000e+01   1.0000000e+00
   1.2470000e+01   1.0000000e+00
   1.2480000e+01   1.0000000e+00
   1.2490000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2510000e+01   1.0000000e+00
   1.2520000e+01   1.0000000e+00
   1.2530000e+01   1.0000000e+00
   1.2540000e+01   1.0000000e+00
   1.2550000e+01   1.0000000e+00
   1.2560000e+01   1.0000000e+00
   1.2570000e+01   1.0000000e+00
   1.2580000e+01   1.0000000e+00
   1.2590000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2610000e+01   1.0000000e+00
   1.2620000e+01   1.0000000e+00
   1.2630000e+01   1.0000000e+00
   1.2640000e+01   1.0000000e+00
   1.2650000e+01   1.0000000e+00
   1.2660000e+01   1.0000000e+00
   1.2670000e+01   1.0000000e+00
   1.2680000e+01   1.0000000e+00
   1.2690000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2710000e+01   1.0000000e+00
   1.2720000e+01   1.0000000e+00
   1.2730000e+01   1.0000000e+00
   1.2740000e+01   1.0000000e+00
   1.2750000e+01   1.0000000e+00
   1.2760000e+01   1.0000000e+00
   1.2770000e+01   1.0000000e+00
   1.2780000e+01   1.0000000e+00
   1.2790000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2810000e+01   1.0000000e+00
   1.2820000e+01   1.0000000e+00
   1.2830000e+01   1.0000000e+00
   1.2840000e+01   1.0000000e+00
   1.2850000e+01   1.0000000e+00
   1.2860000e+01   1.0000000e+00
   1.2870000e+01   1.0000000e+00
   1.2880000e+01   1.0000000e+00
   1.2890000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.2910000e+01   1.0000000e+00
   1.2920000e+01   1.0000000e+00
   1.2930000e+01   1.0000000e+00
   1.2940000e+01   1.0000000e+00
   1.2950000e+01   1.0000000e+00
   1.2960000e+01   1.0000000e+00
   1.2970000e+01   1.0000000e+00
   1.2980000e+01   1.0000000e+00
   1.2990000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3010000e+01   1.0000000e+00
   1.3020000e+01   1.0000000e+00
   1.3030000e+01   1.0000000e+00
   1.3040000e+01   1.0000000e+00
   1.3050000e+01   1.0000000e+00
   1.3060000e+01   1.0000000e+00
   1.3070000e+01   1.0000000e+00
   1.3080000e+01   1.0000000e+00
   1.3090000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3110000e+01   1.0000000e+00
   1.3120000e+01   1.0000000e+00
   1.3130000e+01   1.0000000e+00
   1.3140000e+01   1.0000000e+00
   1.3150000e+01   1.0000000e+00
   1.3160000e+01   1.0000000e+00
   1.3170000e+01   1.0000000e+00
   1.3180000e+01   1.0000000e+00
   1.3190000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3210000e+01   1.0000000e+00
   1.3220000e+01   1.0000000e+00
   1.3230000e+01   1.0000000e+00
   1.3240000e+01   1.0000000e+00
   1.3250000e+01   1.0000000e+00
   1.3260000e+01   1.0000000e+00
   1.3270000e+01   1.0000000e+00
   1.3280000e+01   1.0000000e+00
   1.3290000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3310000e+01   1.0000000e+00
   1.3320000e+01   1.0000000e+00
   1.3330000e+01   1.0000000e+00
   1.3340000e+01   1.0000000e+00
   1.3350000e+01   1.0000000e+00
   1.3360000e+01   1.0000000e+00
   1.3370000e+01   1.0000000e+00
   1.3380000e+01   1.0000000e+00
   1.3390000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3410000e+01   1.0000000e+00
   1.3420000e+01   1.0000000e+00
   1.3430000e+01   1.0000000e+00
   1.3440000e+01   1.0000000e+00
   1.3450000e+01   2.0000000e+00
   1.3460000e+01   2.0000000e+00
   1.3470000e+01   2.0000000e+00
   1.3480000e+01   2.0000000e+00
   1.3490000e+01   2.0000000e+00
   1.3500000e+01   2.0000000e+00
   1.3510000e+01   2.0000000e+00
   1.3520000e+01   2.0000000e+00
   1.3530000e+01   2.0000000e+00
   1.3540000e+01   2.0000000e+00
   1.3550000e+01   2.0000000e+00
   1.3560000e+01   2.0000000e+00
   1.3570000e+01   2.0000000e+00
   1.3580000e+01   2.0000000e+00
   1.3590000e+01   2.0000000e+00
   1.3600000e+01   2.0000000e+00
   1.3610000e+01   2.0000000e+00
   1.3620000e+01   2.0000000e+00
   1.3630000e+01   2.0000000e+00
   1.3640000e+01   2.0000000e+00
   1.3650000e+01   2.0000000e+00
   1.3660000e+01   2.0000000e+00
   1.3670000e+01   2.0000000e+00
   1.3680000e+01   2.0000000e+00
   1.3690000e+01   2.0000000e+00
   1.3700000e+01   2.0000000e+00
   1.3710000e+01   2.0000000e+00
   1.3720000e+01   2.0000000e+00
   1.3730000e+01   2.0000000e+00
   1.3740000e+01   2.0000000e+00
   1.3750000e+01   2.0000000e+00
   1.3760000e+01   2.0000000e+00
   1.3770000e+01   2.0000000e+00
   1.3780000e+01   2.0000000e+00
   1.3790000e+01   2.0000000e+00
   1.3800000e+01   2.0000000e+00
   1.3810000e+01   2.0000000e+00
   1.3820000e+01   2.0000000e+00
   1.3830000e+01   2.0000000e+00
   1.3840000e+01   2.0000000e+00
   1.3850000e+01   2.0000000e+00
   1.3860000e+01   2.0000000e+00
   1.3870000e+01   2.0000000e+00
   1.3880000e+01   2.0000000e+00
   1.3890000e+01   2.0000000e+00
   1.3900000e+01   2.0000000e+00
   1.3910000e+01   2.0000000e+00
   1.3920000e+01   2.0000000e+00
   1.3930000e+01   2.0000000e+00
   1.3940000e+01   2.0000000e+00
   1.3950000e+01   2.0000000e+00
   1.3960000e+01   2.0000000e+00
   1.3970000e+01   2.0000000e+00
   1.3980000e+01   2.0000000e+00
   1.3990000e+01   2.0000000e+00
   1.4000000e+01   2.0000000e+00
   1.4010000e+01   2.0000000e+00
   1.4020000e+01   2.0000000e+00
   1.4030000e+01   2.0000000e+00
   1.4040000e+01   2.0000000e+00
   1.4050000e+01   2.0000000e+00
   1.4060000e+01   2.0000000e+00
   1.4070000e+01   2.0000000e+00
   1.4080000e+01   2.0000000e+00
   1.4090000e+01   2.0000000e+00
   1.4100000e+01   2.0000000e+00
   1.4110000e+01   2.0000000e+00
   1.4120000e+01   1.0000000e+00
   1.4130000e+01   1.0000000e+00
   1.4140000e+01   1.0000000e+00
   1.4150000e+01   1.0000000e+00
   1.4160000e+01   1.0000000e+00
   1.4170000e+01   1.0000000e+00
   1.4180000e+01   1.0000000e+00
   1.4190000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4210000e+01   1.0000000e+00
   1.4220000e+01   1.0000000e+00
   1.4230000e+01   1.0000000e+00
   1.4240000e+01   1.0000000e+00
   1.4250000e+01   1.0000000e+00
   1.4260000e+01   1.0000000e+00
   1.4270000e+01   1.0000000e+00
   1.4280000e+01   1.0000000e+00
   1.4290000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4310000e+01   1.0000000e+00
   1.4320000e+01   1.0000000e+00
   1.4330000e+01   1.0000000e+00
   1.4340000e+01   1.0000000e+00
   1.4350000e+01   1.0000000e+00
   1.4360000e+01   1.0000000e+00
   1.4370000e+01   1.0000000e+00
   1.4380000e+01   1.0000000e+00
   1.4390000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4410000e+01   1.0000000e+00
   1.4420000e+01   1.0000000e+00
   1.4430000e+01   1.0000000e+00
   1.4440000e+01   1.0000000e+00
   1.4450000e+01   1.0000000e+00
   1.4460000e+01   1.0000000e+00
   1.4470000e+01   1.0000000e+00
   1.4480000e+01   1.0000000e+00
   1.4490000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4510000e+01   1.0000000e+00
   1.4520000e+01   1.0000000e+00
   1.4530000e+01   1.0000000e+00
   1.4540000e+01   1.0000000e+00
   1.4550000e+01   1.0000000e+00
   1.4560000e+01   1.0000000e+00
   1.4570000e+01   1.0000000e+00
   1.4580000e+01   1.0000000e+00
   1.4590000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4610000e+01   1.0000000e+00
   1.4620000e+01   1.0000000e+00
   1.4630000e+01   1.0000000e+00
   1.4640000e+01   1.0000000e+00
   1.4650000e+01   1.0000000e+00
   1.4660000e+01   1.0000000e+00
   1.4670000e+01   1.0000000e+00
   1.4680000e+01   1.0000000e+00
   1.4690000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4710000e+01   1.0000000e+00
   1.4720000e+01   1.0000000e+00
   1.4730000e+01   1.0000000e+00
   1.4740000e+01   1.0000000e+00
   1.4750000e+01   1.0000000e+00
   1.4760000e+01   1.0000000e+00
   1.4770000e+01   1.0000000e+00
   1.4780000e+01   1.0000000e+00
   1.4790000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4810000e+01   1.0000000e+00
   1.4820000e+01   1.0000000e+00
   1.4830000e+01   1.0000000e+00
   1.4840000e+01   1.0000000e+00
   1.4850000e+01   1.0000000e+00
   1.4860000e+01   1.0000000e+00
   1.4870000e+01   1.0000000e+00
   1.4880000e+01   1.0000000e+00
   1.4890000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.4910000e+01   1.0000000e+00
   1.4920000e+01   1.0000000e+00
   1.4930000e+01   1.0000000e+00
   1.4940000e+01   1.0000000e+00
   1.4950000e+01   1.0000000e+00
   1.4960000e+01   1.0000000e+00
   1.4970000e+01   1.0000000e+00
   1.4980000e+01   1.0000000e+00
   1.4990000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5010000e+01   1.0000000e+00
   1.5020000e+01   1.0000000e+00
   1.5030000e+01   1.0000000e+00
   1.5040000e+01   1.0000000e+00
   1.5050000e+01   1.0000000e+00
   1.5060000e+01   1.0000000e+00
   1.5070000e+01   1.0000000e+00
   1.5080000e+01   1.0000000e+00
   1.5090000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5110000e+01   1.0000000e+00
   1.5120000e+01   1.0000000e+00
   1.5130000e+01   1.0000000e+00
   1.5140000e+01   1.0000000e+00
   1.5150000e+01   1.0000000e+00
   1.5160000e+01   1.0000000e+00
   1.5170000e+01   1.0000000e+00
   1.5180000e+01   1.0000000e+00
   1.5190000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5210000e+01   1.0000000e+00
   1.5220000e+01   1.0000000e+00
   1.5230000e+01   1.0000000e+00
   1.5240000e+01   1.0000000e+00
   1.5250000e+01   1.0000000e+00
   1.5260000e+01   1.0000000e+00
   1.5270000e+01   1.0000000e+00
   1.5280000e+01   1.0000000e+00
   1.5290000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5310000e+01   1.0000000e+00
   1.5320000e+01   1.0000000e+00
   1.5330000e+01   1.0000000e+00
   1.5340000e+01   1.0000000e+00
   1.5350000e+01   1.0000000e+00
   1.5360000e+01   1.0000000e+00
   1.5370000e+01   2.0000000e+00
   1.5380000e+01   2.0000000e+00
   1.5390000e+01   2.0000000e+00
   1.5400000e+01   2.0000000e+00
   1.5410000e+01   2.0000000e+00
   1.5420000e+01   2.0000000e+00
   1.5430000e+01   2.0000000e+00
   1.5440000e+01   2.0000000e+00
   1.5450000e+01   2.0000000e+00
   1.5460000e+01   2.0000000e+00
   1.5470000e+01   2.0000000e+00
   1.5480000e+01   2.0000000e+00
   1.5490000e+01   2.0000000e+00
   1.5500000e+01   2.0000000e+00
   1.5510000e+01   2.0000000e+00
   1.5520000e+01   2.0000000e+00
   1.5530000e+01   2.0000000e+00
   1.5540000e+01   2.0000000e+00
   1.5550000e+01   2.0000000e+00
   1.5560000e+01   2.0000000e+00
   1.5570000e+01   2.0000000e+00
   1.5580000e+01   2.0000000e+00
   1.5590000e+01   2.0000000e+00
   1.5600000e+01   2.0000000e+00
   1.5610000e+01   2.0000000e+00
   1.5620000e+01   2.0000000e+00
   1.5630000e+01   2.0000000e+00
   1.5640000e+01   2.0000000e+00
   1.5650000e+01   2.0000000e+00
   1.5660000e+01   2.0000000e+00
   1.5670000e+01   2.0000000e+00
   1.5680000e+01   2.0000000e+00
   1.5690000e+01   2.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5710000e+01   1.0000000e+00
   1.5720000e+01   1.0000000e+00
   1.5730000e+01   1.0000000e+00
   1.5740000e+01   1.0000000e+00
   1.5750000e+01   1.0000000e+00
   1.5760000e+01   1.0000000e+00
   1.5770000e+01   1.0000000e+00
   1.5780000e+01   1.0000000e+00
   1.5790000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5810000e+01   1.0000000e+00
   1.5820000e+01   1.0000000e+00
   1.5830000e+01   1.0000000e+00
   1.5840000e+01   1.0000000e+00
   1.5850000e+01   1.0000000e+00
   1.5860000e+01   1.0000000e+00
   1.5870000e+01   1.0000000e+00
   1.5880000e+01   1.0000000e+00
   1.5890000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.5910000e+01   1.0000000e+00
   1.5920000e+01   1.0000000e+00
   1.5930000e+01   1.0000000e+00
   1.5940000e+01   1.0000000e+00
   1.5950000e+01   1.0000000e+00
   1.5960000e+01   1.0000000e+00
   1.5970000e+01   1.0000000e+00
   1.5980000e+01   1.0000000e+00
   1.5990000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6010000e+01   1.0000000e+00
   1.6020000e+01   1.0000000e+00
   1.6030000e+01   1.0000000e+00
   1.6040000e+01   1.0000000e+00
   1.6050000e+01   1.0000000e+00
   1.6060000e+01   1.0000000e+00
   1.6070000e+01   1.0000000e+00
   1.6080000e+01   1.0000000e+00
   1.6090000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6110000e+01   1.0000000e+00
   1.6120000e+01   1.0000000e+00
   1.6130000e+01   1.0000000e+00
   1.6140000e+01   1.0000000e+00
   1.6150000e+01   1.0000000e+00
   1.6160000e+01   1.0000000e+00
   1.6170000e+01   1.0000000e+00
   1.6180000e+01   1.0000000e+00
   1.6190000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6210000e+01   1.0000000e+00
   1.6220000e+01   1.0000000e+00
   1.6230000e+01   1.0000000e+00
   1.6240000e+01   1.0000000e+00
   1.6250000e+01   1.0000000e+00
   1.6260000e+01   1.0000000e+00
   1.6270000e+01   1.0000000e+00
   1.6280000e+01   1.0000000e+00
   1.6290000e+01   1.0000000e+00
   1.6300000e+01   1.0000000e+00
   1.6310000e+01   1.0000000e+00
   1.6320000e+01   1.0000000e+00
   1.6330000e+01   1.0000000e+00
   1.6340000e+01   1.0000000e+00
   1.6350000e+01   1.0000000e+00
   1.6360000e+01   1.0000000e+00
   1.6370000e+01   1.0000000e+00
   1.6380000e+01   1.0000000e+00
   1.6390000e+01   1.0000000e+00
   1.6400000e+01   1.0000000e+00
   1.6410000e+01   1.0000000e+00
   1.6420000e+01   1.0000000e+00
   1.6430000e+01   1.0000000e+00
   1.6440000e+01   1.0000000e+00
   1.6450000e+01   1.0000000e+00
   1.6460000e+01   1.0000000e+00
   1.6470000e+01   1.0000000e+00
   1.6480000e+01   1.0000000e+00
   1.6490000e+01   1.0000000e+00
   1.6500000e+01   1.0000000e+00
   1.6510000e+01   1.0000000e+00
   1.6520000e+01   1.0000000e+00
   1.6530000e+01   1.0000000e+00
   1.6540000e+01   1.0000000e+00
   1.6550000e+01   1.0000000e+00
   1.6560000e+01   1.0000000e+00
   1.6570000e+01   1.0000000e+00
   1.6580000e+01   1.0000000e+00
   1.6590000e+01   1.0000000e+00
   1.6600000e+01   1.0000000e+00
   1.6610000e+01   1.0000000e+00
   1.6620000e+01   1.0000000e+00
   1.6630000e+01   1.0000000e+00
   1.6640000e+01   1.0000000e+00
   1.6650000e+01   1.0000000e+00
   1.6660000e+01   1.0000000e+00
   1.6670000e+01   1.0000000e+00
   1.6680000e+01   1.0000000e+00
   1.6690000e+01   1.0000000e+00
   1.6700000e+01   1.0000000e+00
   1.6710000e+01   1.0000000e+00
   1.6720000e+01   1.0000000e+00
   1.6730000e+01   1.0000000e+00
   1.6740000e+01   1.0000000e+00
   1.6750000e+01   1.0000000e+00
   1.6760000e+01   1.0000000e+00
   1.6770000e+01   1.0000000e+00
   1.6780000e+01   1.0000000e+00
   1.6790000e+01   1.0000000e+00
   1.6800000e+01   1.0000000e+00
   1.6810000e+01   1.0000000e+00
   1.6820000e+01   1.0000000e+00
   1.6830000e+01   1.0000000e+00
   1.6840000e+01   1.0000000e+00
   1.6850000e+01   1.0000000e+00
   1.6860000e+01   1.0000000e+00
   1.6870000e+01   1.0000000e+00
   1.6880000e+01   1.0000000e+00
   1.6890000e+01   1.0000000e+00
   1.6900000e+01   1.0000000e+00
   1.6910000e+01   1.0000000e+00
   1.6920000e+01   1.0000000e+00
   1.6930000e+01   1.0000000e+00
   1.6940000e+01   1.0000000e+00
   1.6950000e+01   1.0000000e+00
   1.6960000e+01   1.0000000e+00
   1.6970000e+01   1.0000000e+00
   1.6980000e+01   1.0000000e+00
   1.6990000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7010000e+01   1.0000000e+00
   1.7020000e+01   1.0000000e+00
   1.7030000e+01   1.0000000e+00
   1.7040000e+01   1.0000000e+00
   1.7050000e+01   1.0000000e+00
   1.7060000e+01   1.0000000e+00
   1.7070000e+01   1.0000000e+00
   1.7080000e+01   1.0000000e+00
   1.7090000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7110000e+01   1.0000000e+00
   1.7120000e+01   1.0000000e+00
   1.7130000e+01   1.0000000e+00
   1.7140000e+01   1.0000000e+00
   1.7150000e+01   1.0000000e+00
   1.7160000e+01   1.0000000e+00
   1.7170000e+01   1.0000000e+00
   1.7180000e+01   1.0000000e+00
   1.7190000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7210000e+01   1.0000000e+00
   1.7220000e+01   1.0000000e+00
   1.7230000e+01   1.0000000e+00
   1.7240000e+01   1.0000000e+00
   1.7250000e+01   1.0000000e+00
   1.7260000e+01   1.0000000e+00
   1.7270000e+01   1.0000000e+00
   1.7280000e+01   1.0000000e+00
   1.7290000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7310000e+01   1.0000000e+00
   1.7320000e+01   1.0000000e+00
   1.7330000e+01   1.0000000e+00
   1.7340000e+01   1.0000000e+00
   1.7350000e+01   1.0000000e+00
   1.7360000e+01   1.0000000e+00
   1.7370000e+01   1.0000000e+00
   1.7380000e+01   1.0000000e+00
   1.7390000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7410000e+01   1.0000000e+00
   1.7420000e+01   1.0000000e+00
   1.7430000e+01   1.0000000e+00
   1.7440000e+01   1.0000000e+00
   1.7450000e+01   1.0000000e+00
   1.7460000e+01   1.0000000e+00
   1.7470000e+01   1.0000000e+00
   1.7480000e+01   1.0000000e+00
   1.7490000e+01   1.0000000e+00
   1.7500000e+01   1.0000000e+00
   1.7510000e+01   1.0000000e+00
   1.7520000e+01   2.0000000e+00
   1.7530000e+01   2.0000000e+00
   1.7540000e+01   2.0000000e+00
   1.7550000e+01   2.0000000e+00
   1.7560000e+01   2.0000000e+00
   1.7570000e+01   2.0000000e+00
   1.7580000e+01   2.0000000e+00
   1.7590000e+01   2.0000000e+00
   1.7600000e+01   2.0000000e+00
   1.7610000e+01   2.0000000e+00
   1.7620000e+01   2.0000000e+00
   1.7630000e+01   2.0000000e+00
   1.7640000e+01   2.0000000e+00
   1.7650000e+01   2.0000000e+00
   1.7660000e+01   2.0000000e+00
   1.7670000e+01   2.0000000e+00
   1.7680000e+01   2.0000000e+00
   1.7690000e+01   2.0000000e+00
   1.7700000e+01   2.0000000e+00
   1.7710000e+01   2.0000000e+00
   1.7720000e+01   2.0000000e+00
   1.7730000e+01   2.0000000e+00
   1.7740000e+01   2.0000000e+00
   1.7750000e+01   2.0000000e+00
   1.7760000e+01   2.0000000e+00
   1.7770000e+01   2.0000000e+00
   1.7780000e+01   2.0000000e+00
   1.7790000e+01   2.0000000e+00
   1.7800000e+01   2.0000000e+00
   1.7810000e+01   2.0000000e+00
   1.7820000e+01   2.0000000e+00
   1.7830000e+01   2.0000000e+00
   1.7840000e+01   2.0000000e+00
   1.7850000e+01   2.0000000e+00
   1.7860000e+01   2.0000000e+00
   1.7870000e+01   2.0000000e+00
   1.7880000e+01   2.0000000e+00
   1.7890000e+01   2.0000000e+00
   1.7900000e+01   2.0000000e+00
   1.7910000e+01   2.0000000e+00
   1.7920000e+01   2.0000000e+00
   1.7930000e+01   2.0000000e+00
   1.7940000e+01   2.0000000e+00
   1.7950000e+01   2.0000000e+00
   1.7960000e+01   2.0000000e+00
   1.7970000e+01   2.0000000e+00
   1.7980000e+01   2.0000000e+00
   1.7990000e+01   2.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.8010000e+01   1.0000000e+00
   1.8020000e+01   1.0000000e+00
   1.8030000e+01   1.0000000e+00
   1.8040000e+01   1.0000000e+00
   1.8050000e+01   1.0000000e+00
   1.8060000e+01   2.0000000e+00
   1.8070000e+01   2.0000000e+00
   1.8080000e+01   2.0000000e+00
   1.8090000e+01   2.0000000e+00
   1.8100000e+01   2.0000000e+00
   1.8110000e+01   2.0000000e+00
   1.8120000e+01   2.0000000e+00
   1.8130000e+01   2.0000000e+00
   1.8140000e+01   2.0000000e+00
   1.8150000e+01   2.0000000e+00
   1.8160000e+01   2.0000000e+00
   1.8170000e+01   2.0000000e+00
   1.8180000e+01   2.0000000e+00
   1.8190000e+01   2.0000000e+00
   1.8200000e+01   2.0000000e+00
   1.8210000e+01   2.0000000e+00
   1.8220000e+01   2.0000000e+00
   1.8230000e+01   2.0000000e+00
   1.8240000e+01   2.0000000e+00
   1.8250000e+01   1.0000000e+00
   1.8260000e+01   1.0000000e+00
   1.8270000e+01   1.0000000e+00
   1.8280000e+01   1.0000000e+00
   1.8290000e+01   1.0000000e+00
   1.8300000e+01   1.0000000e+00
   1.8310000e+01   1.0000000e+00
   1.8320000e+01   1.0000000e+00
   1.8330000e+01   1.0000000e+00
   1.8340000e+01   1.0000000e+00
   1.8350000e+01   1.0000000e+00
   1.8360000e+01   1.0000000e+00
   1.8370000e+01   1.0000000e+00
   1.8380000e+01   1.0000000e+00
   1.8390000e+01   1.0000000e+00
   1.8400000e+01   1.0000000e+00
   1.8410000e+01   1.0000000e+00
   1.8420000e+01   1.0000000e+00
   1.8430000e+01   1.0000000e+00
   1.8440000e+01   1.0000000e+00
   1.8450000e+01   1.0000000e+00
   1.8460000e+01   1.0000000e+00
   1.8470000e+01   1.0000000e+00
   1.8480000e+01   1.0000000e+00
   1.8490000e+01   1.0000000e+00
   1.8500000e+01   1.0000000e+00
   1.8510000e+01   1.0000000e+00
   1.8520000e+01   1.0000000e+00
   1.8530000e+01   1.0000000e+00
   1.8540000e+01   1.0000000e+00
   1.8550000e+01   1.0000000e+00
   1.8560000e+01   1.0000000e+00
   1.8570000e+01   1.0000000e+00
   1.8580000e+01   1.0000000e+00
   1.8590000e+01   1.0000000e+00
   1.8600000e+01   1.0000000e+00
   1.8610000e+01   1.0000000e+00
   1.8620000e+01   1.0000000e+00
   1.8630000e+01   1.0000000e+00
   1.8640000e+01   1.0000000e+00
   1.8650000e+01   1.0000000e+00
   1.8660000e+01   1.0000000e+00
   1.8670000e+01   1.0000000e+00
   1.8680000e+01   1.0000000e+00
   1.8690000e+01   1.0000000e+00
   1.8700000e+01   1.0000000e+00
   1.8710000e+01   1.0000000e+00
   1.8720000e+01   1.0000000e+00
   1.8730000e+01   1.0000000e+00
   1.8740000e+01   1.0000000e+00
   1.8750000e+01   1.0000000e+00
   1.8760000e+01   1.0000000e+00
   1.8770000e+01   1.0000000e+00
   1.8780000e+01   1.0000000e+00
   1.8790000e+01   1.0000000e+00
   1.8800000e+01   1.0000000e+00
   1.8810000e+01   1.0000000e+00
   1.8820000e+01   1.0000000e+00
   1.8830000e+01   1.0000000e+00
   1.8840000e+01   1.0000000e+00
   1.8850000e+01   1.0000000e+00
   1.8860000e+01   1.0000000e+00
   1.8870000e+01   1.0000000e+00
   1.8880000e+01   1.0000000e+00
   1.8890000e+01   1.0000000e+00
   1.8900000e+01   1.0000000e+00
   1.8910000e+01   1.0000000e+00
   1.8920000e+01   1.0000000e+00
   1.8930000e+01   1.0000000e+00
   1.8940000e+01   1.0000000e+00
   1.8950000e+01   1.0000000e+00
   1.8960000e+01   1.0000000e+00
   1.8970000e+01   1.0000000e+00
   1.8980000e+01   1.0000000e+00
   1.8990000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9010000e+01   1.0000000e+00
   1.9020000e+01   1.0000000e+00
   1.9030000e+01   1.0000000e+00
   1.9040000e+01   1.0000000e+00
   1.9050000e+01   1.0000000e+00
   1.9060000e+01   1.0000000e+00
   1.9070000e+01   1.0000000e+00
   1.9080000e+01   1.0000000e+00
   1.9090000e+01   1.0000000e+00
   1.9100000e+01   1.0000000e+00
   1.9110000e+01   1.0000000e+00
   1.9120000e+01   1.0000000e+00
   1.9130000e+01   1.0000000e+00
   1.9140000e+01   1.0000000e+00
   1.9150000e+01   1.0000000e+00
   1.9160000e+01   1.0000000e+00
   1.9170000e+01   1.0000000e+00
   1.9180000e+01   1.0000000e+00
   1.9190000e+01   1.0000000e+00
   1.9200000e+01   1.0000000e+00
   1.9210000e+01   1.0000000e+00
   1.9220000e+01   1.0000000e+00
   1.9230000e+01   1.0000000e+00
   1.9240000e+01   1.0000000e+00
   1.9250000e+01   1.0000000e+00
   1.9260000e+01   1.0000000e+00
   1.9270000e+01   1.0000000e+00
   1.9280000e+01   1.0000000e+00
   1.9290000e+01   1.0000000e+00
   1.9300000e+01   1.0000000e+00
   1.9310000e+01   1.0000000e+00
   1.9320000e+01   1.0000000e+00
   1.9330000e+01   1.0000000e+00
   1.9340000e+01   1.0000000e+00
   1.9350000e+01   1.0000000e+00
   1.9360000e+01   1.0000000e+00
   1.9370000e+01   1.0000000e+00
   1.9380000e+01   1.0000000e+00
   1.9390000e+01   1.0000000e+00
   1.9400000e+01   1.0000000e+00
   1.9410000e+01   1.0000000e+00
   1.9420000e+01   1.0000000e+00
   1.9430000e+01   1.0000000e+00
   1.9440000e+01   1.0000000e+00
   1.9450000e+01   1.0000000e+00
   1.9460000e+01   1.0000000e+00
   1.9470000e+01   1.0000000e+00
   1.9480000e+01   1.0000000e+00
   1.9490000e+01   1.0000000e+00
   1.9500000e+01   1.0000000e+00
   1.9510000e+01   1.0000000e+00
   1.9520000e+01   1.0000000e+00
   1.9530000e+01   1.0000000e+00
   1.9540000e+01   1.0000000e+00
   1.9550000e+01   1.0000000e+00
   1.9560000e+01   1.0000000e+00
   1.9570000e+01   1.0000000e+00
   1.9580000e+01   1.0000000e+00
   1.9590000e+01   1.0000000e+00
   1.9600000e+01   1.0000000e+00
   1.9610000e+01   1.0000000e+00
   1.9620000e+01   1.0000000e+00
   1.9630000e+01   1.0000000e+00
   1.9640000e+01   1.0000000e+00
   1.9650000e+01   1.0000000e+00
   1.9660000e+01   1.0000000e+00
   1.9670000e+01   1.0000000e+00
   1.9680000e+01   1.0000000e+00
   1.9690000e+01   1.0000000e+00
   1.9700000e+01   1.0000000e+00
   1.9710000e+01   1.0000000e+00
   1.9720000e+01   1.0000000e+00
   1.9730000e+01   1.0000000e+00
   1.9740000e+01   1.0000000e+00
   1.9750000e+01   1.0000000e+00
   1.9760000e+01   1.0000000e+00
   1.9770000e+01   1.0000000e+00
   1.9780000e+01   1.0000000e+00
   1.9790000e+01   1.0000000e+00
   1.9800000e+01   1.0000000e+00
   1.9810000e+01   1.0000000e+00
   1.9820000e+01   2.0000000e+00
   1.9830000e+01   2.0000000e+00
   1.9840000e+01   2.0000000e+00
   1.9850000e+01   2.0000000e+00
   1.9860000e+01   2.0000000e+00
   1.9870000e+01   2.0000000e+00
   1.9880000e+01   2.0000000e+00
   1.9890000e+01   2.0000000e+00
   1.9900000e+01   2.0000000e+00
   1.9910000e+01   2.0000000e+00
   1.9920000e+01   2.0000000e+00
   1.9930000e+01   2.0000000e+00
   1.9940000e+01   2.0000000e+00
   1.9950000e+01   2.0000000e+00
   1.9960000e+01   2.0000000e+00
   1.9970000e+01   2.0000000e+00
   1.9980000e+01   2.0000000e+00
   1.9990000e+01   2.0000000e+00
   2.0000000e+01   2.0000000e+00


==> Data/Figs/V_filter01.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.1000000e-01   0.0000000e+00
   5.2000000e-01   0.0000000e+00
   5.3000000e-01   0.0000000e+00
   5.4000000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   5.6000000e-01   0.0000000e+00
   5.7000000e-01   0.0000000e+00
   5.8000000e-01   0.0000000e+00
   5.9000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   6.1000000e-01   0.0000000e+00
   6.2000000e-01   0.0000000e+00
   6.3000000e-01   0.0000000e+00
   6.4000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   6.6000000e-01   0.0000000e+00
   6.7000000e-01   0.0000000e+00
   6.8000000e-01   0.0000000e+00
   6.9000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.1000000e-01   0.0000000e+00
   7.2000000e-01   0.0000000e+00
   7.3000000e-01   0.0000000e+00
   7.4000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   7.6000000e-01   0.0000000e+00
   7.7000000e-01   0.0000000e+00
   7.8000000e-01   0.0000000e+00
   7.9000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.1000000e-01   0.0000000e+00
   8.2000000e-01   0.0000000e+00
   8.3000000e-01   0.0000000e+00
   8.4000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   8.6000000e-01   0.0000000e+00
   8.7000000e-01   0.0000000e+00
   8.8000000e-01   0.0000000e+00
   8.9000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.1000000e-01   0.0000000e+00
   9.2000000e-01   0.0000000e+00
   9.3000000e-01   0.0000000e+00
   9.4000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   9.6000000e-01   0.0000000e+00
   9.7000000e-01   0.0000000e+00
   9.8000000e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0100000e+00   0.0000000e+00
   1.0200000e+00   0.0000000e+00
   1.0300000e+00   0.0000000e+00
   1.0400000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.0600000e+00   0.0000000e+00
   1.0700000e+00   0.0000000e+00
   1.0800000e+00   0.0000000e+00
   1.0900000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1100000e+00   0.0000000e+00
   1.1200000e+00   0.0000000e+00
   1.1300000e+00   0.0000000e+00
   1.1400000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.1600000e+00   0.0000000e+00
   1.1700000e+00   0.0000000e+00
   1.1800000e+00   0.0000000e+00
   1.1900000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2100000e+00   0.0000000e+00
   1.2200000e+00   0.0000000e+00
   1.2300000e+00   0.0000000e+00
   1.2400000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.2600000e+00   0.0000000e+00
   1.2700000e+00   0.0000000e+00
   1.2800000e+00   0.0000000e+00
   1.2900000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3100000e+00   0.0000000e+00
   1.3200000e+00   0.0000000e+00
   1.3300000e+00   0.0000000e+00
   1.3400000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.3600000e+00   0.0000000e+00
   1.3700000e+00   0.0000000e+00
   1.3800000e+00   0.0000000e+00
   1.3900000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4100000e+00   0.0000000e+00
   1.4200000e+00   0.0000000e+00
   1.4300000e+00   0.0000000e+00
   1.4400000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.4600000e+00   0.0000000e+00
   1.4700000e+00   0.0000000e+00
   1.4800000e+00   0.0000000e+00
   1.4900000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5100000e+00   0.0000000e+00
   1.5200000e+00   0.0000000e+00
   1.5300000e+00   0.0000000e+00
   1.5400000e+00   0.0000000e+00
   1.5500000e+00   0.0000000e+00
   1.5600000e+00   0.0000000e+00
   1.5700000e+00   0.0000000e+00
   1.5800000e+00   0.0000000e+00
   1.5900000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.6100000e+00   0.0000000e+00
   1.6200000e+00   0.0000000e+00
   1.6300000e+00   0.0000000e+00
   1.6400000e+00   0.0000000e+00
   1.6500000e+00   0.0000000e+00
   1.6600000e+00   0.0000000e+00
   1.6700000e+00   0.0000000e+00
   1.6800000e+00   0.0000000e+00
   1.6900000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7100000e+00   0.0000000e+00
   1.7200000e+00   0.0000000e+00
   1.7300000e+00   0.0000000e+00
   1.7400000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.7600000e+00   0.0000000e+00
   1.7700000e+00   0.0000000e+00
   1.7800000e+00   0.0000000e+00
   1.7900000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.8100000e+00   0.0000000e+00
   1.8200000e+00   0.0000000e+00
   1.8300000e+00   0.0000000e+00
   1.8400000e+00   0.0000000e+00
   1.8500000e+00   0.0000000e+00
   1.8600000e+00   0.0000000e+00
   1.8700000e+00   0.0000000e+00
   1.8800000e+00   0.0000000e+00
   1.8900000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   1.9100000e+00   0.0000000e+00
   1.9200000e+00   0.0000000e+00
   1.9300000e+00   0.0000000e+00
   1.9400000e+00   0.0000000e+00
   1.9500000e+00   0.0000000e+00
   1.9600000e+00   0.0000000e+00
   1.9700000e+00   0.0000000e+00
   1.9800000e+00   0.0000000e+00
   1.9900000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0100000e+00   0.0000000e+00
   2.0200000e+00   0.0000000e+00
   2.0300000e+00   0.0000000e+00
   2.0400000e+00   0.0000000e+00
   2.0500000e+00   0.0000000e+00
   2.0600000e+00   0.0000000e+00
   2.0700000e+00   0.0000000e+00
   2.0800000e+00   0.0000000e+00
   2.0900000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.1100000e+00   0.0000000e+00
   2.1200000e+00   0.0000000e+00
   2.1300000e+00   0.0000000e+00
   2.1400000e+00   0.0000000e+00
   2.1500000e+00   0.0000000e+00
   2.1600000e+00   0.0000000e+00
   2.1700000e+00   0.0000000e+00
   2.1800000e+00   0.0000000e+00
   2.1900000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.2100000e+00   0.0000000e+00
   2.2200000e+00   0.0000000e+00
   2.2300000e+00   0.0000000e+00
   2.2400000e+00   0.0000000e+00
   2.2500000e+00   0.0000000e+00
   2.2600000e+00   0.0000000e+00
   2.2700000e+00   0.0000000e+00
   2.2800000e+00   0.0000000e+00
   2.2900000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.3100000e+00   0.0000000e+00
   2.3200000e+00   0.0000000e+00
   2.3300000e+00   0.0000000e+00
   2.3400000e+00   0.0000000e+00
   2.3500000e+00   0.0000000e+00
   2.3600000e+00   0.0000000e+00
   2.3700000e+00   0.0000000e+00
   2.3800000e+00   0.0000000e+00
   2.3900000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.4100000e+00   0.0000000e+00
   2.4200000e+00   0.0000000e+00
   2.4300000e+00   0.0000000e+00
   2.4400000e+00   0.0000000e+00
   2.4500000e+00   0.0000000e+00
   2.4600000e+00   0.0000000e+00
   2.4700000e+00   0.0000000e+00
   2.4800000e+00   0.0000000e+00
   2.4900000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.5100000e+00   0.0000000e+00
   2.5200000e+00   0.0000000e+00
   2.5300000e+00   0.0000000e+00
   2.5400000e+00   0.0000000e+00
   2.5500000e+00   0.0000000e+00
   2.5600000e+00   0.0000000e+00
   2.5700000e+00   0.0000000e+00
   2.5800000e+00   0.0000000e+00
   2.5900000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.6100000e+00   0.0000000e+00
   2.6200000e+00   0.0000000e+00
   2.6300000e+00   0.0000000e+00
   2.6400000e+00   0.0000000e+00
   2.6500000e+00   1.0000000e+00
   2.6600000e+00   1.0000000e+00
   2.6700000e+00   1.0000000e+00
   2.6800000e+00   1.0000000e+00
   2.6900000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.7100000e+00   1.0000000e+00
   2.7200000e+00   1.0000000e+00
   2.7300000e+00   1.0000000e+00
   2.7400000e+00   1.0000000e+00
   2.7500000e+00   1.0000000e+00
   2.7600000e+00   1.0000000e+00
   2.7700000e+00   1.0000000e+00
   2.7800000e+00   1.0000000e+00
   2.7900000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.8100000e+00   1.0000000e+00
   2.8200000e+00   1.0000000e+00
   2.8300000e+00   1.0000000e+00
   2.8400000e+00   1.0000000e+00
   2.8500000e+00   1.0000000e+00
   2.8600000e+00   1.0000000e+00
   2.8700000e+00   1.0000000e+00
   2.8800000e+00   1.0000000e+00
   2.8900000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   2.9100000e+00   1.0000000e+00
   2.9200000e+00   1.0000000e+00
   2.9300000e+00   1.0000000e+00
   2.9400000e+00   1.0000000e+00
   2.9500000e+00   1.0000000e+00
   2.9600000e+00   1.0000000e+00
   2.9700000e+00   1.0000000e+00
   2.9800000e+00   1.0000000e+00
   2.9900000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.0100000e+00   1.0000000e+00
   3.0200000e+00   1.0000000e+00
   3.0300000e+00   1.0000000e+00
   3.0400000e+00   1.0000000e+00
   3.0500000e+00   1.0000000e+00
   3.0600000e+00   1.0000000e+00
   3.0700000e+00   1.0000000e+00
   3.0800000e+00   1.0000000e+00
   3.0900000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.1100000e+00   1.0000000e+00
   3.1200000e+00   1.0000000e+00
   3.1300000e+00   1.0000000e+00
   3.1400000e+00   1.0000000e+00
   3.1500000e+00   1.0000000e+00
   3.1600000e+00   1.0000000e+00
   3.1700000e+00   1.0000000e+00
   3.1800000e+00   1.0000000e+00
   3.1900000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.2100000e+00   1.0000000e+00
   3.2200000e+00   1.0000000e+00
   3.2300000e+00   1.0000000e+00
   3.2400000e+00   1.0000000e+00
   3.2500000e+00   1.0000000e+00
   3.2600000e+00   1.0000000e+00
   3.2700000e+00   1.0000000e+00
   3.2800000e+00   1.0000000e+00
   3.2900000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.3100000e+00   1.0000000e+00
   3.3200000e+00   1.0000000e+00
   3.3300000e+00   1.0000000e+00
   3.3400000e+00   1.0000000e+00
   3.3500000e+00   1.0000000e+00
   3.3600000e+00   1.0000000e+00
   3.3700000e+00   1.0000000e+00
   3.3800000e+00   1.0000000e+00
   3.3900000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.4100000e+00   1.0000000e+00
   3.4200000e+00   1.0000000e+00
   3.4300000e+00   1.0000000e+00
   3.4400000e+00   1.0000000e+00
   3.4500000e+00   1.0000000e+00
   3.4600000e+00   1.0000000e+00
   3.4700000e+00   1.0000000e+00
   3.4800000e+00   1.0000000e+00
   3.4900000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.5100000e+00   1.0000000e+00
   3.5200000e+00   1.0000000e+00
   3.5300000e+00   1.0000000e+00
   3.5400000e+00   1.0000000e+00
   3.5500000e+00   1.0000000e+00
   3.5600000e+00   1.0000000e+00
   3.5700000e+00   1.0000000e+00
   3.5800000e+00   1.0000000e+00
   3.5900000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.6100000e+00   1.0000000e+00
   3.6200000e+00   1.0000000e+00
   3.6300000e+00   1.0000000e+00
   3.6400000e+00   1.0000000e+00
   3.6500000e+00   1.0000000e+00
   3.6600000e+00   1.0000000e+00
   3.6700000e+00   1.0000000e+00
   3.6800000e+00   1.0000000e+00
   3.6900000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.7100000e+00   1.0000000e+00
   3.7200000e+00   1.0000000e+00
   3.7300000e+00   1.0000000e+00
   3.7400000e+00   1.0000000e+00
   3.7500000e+00   1.0000000e+00
   3.7600000e+00   1.0000000e+00
   3.7700000e+00   1.0000000e+00
   3.7800000e+00   1.0000000e+00
   3.7900000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.8100000e+00   1.0000000e+00
   3.8200000e+00   0.0000000e+00
   3.8300000e+00   0.0000000e+00
   3.8400000e+00   0.0000000e+00
   3.8500000e+00   0.0000000e+00
   3.8600000e+00   0.0000000e+00
   3.8700000e+00   0.0000000e+00
   3.8800000e+00   0.0000000e+00
   3.8900000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   3.9100000e+00   0.0000000e+00
   3.9200000e+00   0.0000000e+00
   3.9300000e+00   0.0000000e+00
   3.9400000e+00   0.0000000e+00
   3.9500000e+00   0.0000000e+00
   3.9600000e+00   0.0000000e+00
   3.9700000e+00   0.0000000e+00
   3.9800000e+00   0.0000000e+00
   3.9900000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.0100000e+00   0.0000000e+00
   4.0200000e+00   0.0000000e+00
   4.0300000e+00   0.0000000e+00
   4.0400000e+00   0.0000000e+00
   4.0500000e+00   0.0000000e+00
   4.0600000e+00   0.0000000e+00
   4.0700000e+00   0.0000000e+00
   4.0800000e+00   0.0000000e+00
   4.0900000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.1100000e+00   0.0000000e+00
   4.1200000e+00   0.0000000e+00
   4.1300000e+00   0.0000000e+00
   4.1400000e+00   0.0000000e+00
   4.1500000e+00   0.0000000e+00
   4.1600000e+00   0.0000000e+00
   4.1700000e+00   0.0000000e+00
   4.1800000e+00   0.0000000e+00
   4.1900000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.2100000e+00   0.0000000e+00
   4.2200000e+00   0.0000000e+00
   4.2300000e+00   0.0000000e+00
   4.2400000e+00   0.0000000e+00
   4.2500000e+00   0.0000000e+00
   4.2600000e+00   0.0000000e+00
   4.2700000e+00   0.0000000e+00
   4.2800000e+00   0.0000000e+00
   4.2900000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.3100000e+00   0.0000000e+00
   4.3200000e+00   0.0000000e+00
   4.3300000e+00   0.0000000e+00
   4.3400000e+00   0.0000000e+00
   4.3500000e+00   0.0000000e+00
   4.3600000e+00   0.0000000e+00
   4.3700000e+00   0.0000000e+00
   4.3800000e+00   0.0000000e+00
   4.3900000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.4100000e+00   0.0000000e+00
   4.4200000e+00   0.0000000e+00
   4.4300000e+00   0.0000000e+00
   4.4400000e+00   0.0000000e+00
   4.4500000e+00   0.0000000e+00
   4.4600000e+00   0.0000000e+00
   4.4700000e+00   0.0000000e+00
   4.4800000e+00   0.0000000e+00
   4.4900000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.5100000e+00   0.0000000e+00
   4.5200000e+00   0.0000000e+00
   4.5300000e+00   0.0000000e+00
   4.5400000e+00   0.0000000e+00
   4.5500000e+00   0.0000000e+00
   4.5600000e+00   0.0000000e+00
   4.5700000e+00   0.0000000e+00
   4.5800000e+00   0.0000000e+00
   4.5900000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.6100000e+00   0.0000000e+00
   4.6200000e+00   0.0000000e+00
   4.6300000e+00   0.0000000e+00
   4.6400000e+00   0.0000000e+00
   4.6500000e+00   0.0000000e+00
   4.6600000e+00   0.0000000e+00
   4.6700000e+00   1.0000000e+00
   4.6800000e+00   1.0000000e+00
   4.6900000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.7100000e+00   1.0000000e+00
   4.7200000e+00   1.0000000e+00
   4.7300000e+00   1.0000000e+00
   4.7400000e+00   1.0000000e+00
   4.7500000e+00   1.0000000e+00
   4.7600000e+00   1.0000000e+00
   4.7700000e+00   1.0000000e+00
   4.7800000e+00   1.0000000e+00
   4.7900000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.8100000e+00   1.0000000e+00
   4.8200000e+00   1.0000000e+00
   4.8300000e+00   1.0000000e+00
   4.8400000e+00   1.0000000e+00
   4.8500000e+00   1.0000000e+00
   4.8600000e+00   1.0000000e+00
   4.8700000e+00   1.0000000e+00
   4.8800000e+00   1.0000000e+00
   4.8900000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   4.9100000e+00   1.0000000e+00
   4.9200000e+00   1.0000000e+00
   4.9300000e+00   1.0000000e+00
   4.9400000e+00   1.0000000e+00
   4.9500000e+00   1.0000000e+00
   4.9600000e+00   1.0000000e+00
   4.9700000e+00   1.0000000e+00
   4.9800000e+00   1.0000000e+00
   4.9900000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.0100000e+00   1.0000000e+00
   5.0200000e+00   1.0000000e+00
   5.0300000e+00   1.0000000e+00
   5.0400000e+00   1.0000000e+00
   5.0500000e+00   1.0000000e+00
   5.0600000e+00   1.0000000e+00
   5.0700000e+00   1.0000000e+00
   5.0800000e+00   1.0000000e+00
   5.0900000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.1100000e+00   1.0000000e+00
   5.1200000e+00   1.0000000e+00
   5.1300000e+00   1.0000000e+00
   5.1400000e+00   1.0000000e+00
   5.1500000e+00   1.0000000e+00
   5.1600000e+00   1.0000000e+00
   5.1700000e+00   1.0000000e+00
   5.1800000e+00   1.0000000e+00
   5.1900000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.2100000e+00   1.0000000e+00
   5.2200000e+00   1.0000000e+00
   5.2300000e+00   1.0000000e+00
   5.2400000e+00   1.0000000e+00
   5.2500000e+00   1.0000000e+00
   5.2600000e+00   1.0000000e+00
   5.2700000e+00   1.0000000e+00
   5.2800000e+00   1.0000000e+00
   5.2900000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.3100000e+00   1.0000000e+00
   5.3200000e+00   1.0000000e+00
   5.3300000e+00   1.0000000e+00
   5.3400000e+00   1.0000000e+00
   5.3500000e+00   1.0000000e+00
   5.3600000e+00   1.0000000e+00
   5.3700000e+00   1.0000000e+00
   5.3800000e+00   1.0000000e+00
   5.3900000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.4100000e+00   1.0000000e+00
   5.4200000e+00   1.0000000e+00
   5.4300000e+00   1.0000000e+00
   5.4400000e+00   1.0000000e+00
   5.4500000e+00   1.0000000e+00
   5.4600000e+00   1.0000000e+00
   5.4700000e+00   1.0000000e+00
   5.4800000e+00   1.0000000e+00
   5.4900000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.5100000e+00   0.0000000e+00
   5.5200000e+00   0.0000000e+00
   5.5300000e+00   0.0000000e+00
   5.5400000e+00   0.0000000e+00
   5.5500000e+00   0.0000000e+00
   5.5600000e+00   0.0000000e+00
   5.5700000e+00   0.0000000e+00
   5.5800000e+00   0.0000000e+00
   5.5900000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.6100000e+00   0.0000000e+00
   5.6200000e+00   0.0000000e+00
   5.6300000e+00   0.0000000e+00
   5.6400000e+00   0.0000000e+00
   5.6500000e+00   0.0000000e+00
   5.6600000e+00   0.0000000e+00
   5.6700000e+00   0.0000000e+00
   5.6800000e+00   0.0000000e+00
   5.6900000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.7100000e+00   0.0000000e+00
   5.7200000e+00   0.0000000e+00
   5.7300000e+00   0.0000000e+00
   5.7400000e+00   0.0000000e+00
   5.7500000e+00   0.0000000e+00
   5.7600000e+00   0.0000000e+00
   5.7700000e+00   0.0000000e+00
   5.7800000e+00   0.0000000e+00
   5.7900000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.8100000e+00   0.0000000e+00
   5.8200000e+00   0.0000000e+00
   5.8300000e+00   0.0000000e+00
   5.8400000e+00   0.0000000e+00
   5.8500000e+00   0.0000000e+00
   5.8600000e+00   0.0000000e+00
   5.8700000e+00   0.0000000e+00
   5.8800000e+00   0.0000000e+00
   5.8900000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   5.9100000e+00   0.0000000e+00
   5.9200000e+00   0.0000000e+00
   5.9300000e+00   0.0000000e+00
   5.9400000e+00   0.0000000e+00
   5.9500000e+00   0.0000000e+00
   5.9600000e+00   0.0000000e+00
   5.9700000e+00   0.0000000e+00
   5.9800000e+00   0.0000000e+00
   5.9900000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.0100000e+00   0.0000000e+00
   6.0200000e+00   0.0000000e+00
   6.0300000e+00   0.0000000e+00
   6.0400000e+00   0.0000000e+00
   6.0500000e+00   0.0000000e+00
   6.0600000e+00   0.0000000e+00
   6.0700000e+00   0.0000000e+00
   6.0800000e+00   0.0000000e+00
   6.0900000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.1100000e+00   0.0000000e+00
   6.1200000e+00   0.0000000e+00
   6.1300000e+00   0.0000000e+00
   6.1400000e+00   0.0000000e+00
   6.1500000e+00   0.0000000e+00
   6.1600000e+00   0.0000000e+00
   6.1700000e+00   0.0000000e+00
   6.1800000e+00   0.0000000e+00
   6.1900000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.2100000e+00   0.0000000e+00
   6.2200000e+00   0.0000000e+00
   6.2300000e+00   0.0000000e+00
   6.2400000e+00   0.0000000e+00
   6.2500000e+00   0.0000000e+00
   6.2600000e+00   0.0000000e+00
   6.2700000e+00   0.0000000e+00
   6.2800000e+00   0.0000000e+00
   6.2900000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.3100000e+00   0.0000000e+00
   6.3200000e+00   0.0000000e+00
   6.3300000e+00   0.0000000e+00
   6.3400000e+00   0.0000000e+00
   6.3500000e+00   0.0000000e+00
   6.3600000e+00   0.0000000e+00
   6.3700000e+00   0.0000000e+00
   6.3800000e+00   0.0000000e+00
   6.3900000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.4100000e+00   0.0000000e+00
   6.4200000e+00   0.0000000e+00
   6.4300000e+00   0.0000000e+00
   6.4400000e+00   0.0000000e+00
   6.4500000e+00   0.0000000e+00
   6.4600000e+00   0.0000000e+00
   6.4700000e+00   0.0000000e+00
   6.4800000e+00   0.0000000e+00
   6.4900000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.5100000e+00   0.0000000e+00
   6.5200000e+00   0.0000000e+00
   6.5300000e+00   0.0000000e+00
   6.5400000e+00   0.0000000e+00
   6.5500000e+00   0.0000000e+00
   6.5600000e+00   0.0000000e+00
   6.5700000e+00   0.0000000e+00
   6.5800000e+00   0.0000000e+00
   6.5900000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.6100000e+00   0.0000000e+00
   6.6200000e+00   0.0000000e+00
   6.6300000e+00   0.0000000e+00
   6.6400000e+00   0.0000000e+00
   6.6500000e+00   0.0000000e+00
   6.6600000e+00   0.0000000e+00
   6.6700000e+00   0.0000000e+00
   6.6800000e+00   0.0000000e+00
   6.6900000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.7100000e+00   0.0000000e+00
   6.7200000e+00   0.0000000e+00
   6.7300000e+00   0.0000000e+00
   6.7400000e+00   0.0000000e+00
   6.7500000e+00   0.0000000e+00
   6.7600000e+00   0.0000000e+00
   6.7700000e+00   0.0000000e+00
   6.7800000e+00   0.0000000e+00
   6.7900000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.8100000e+00   0.0000000e+00
   6.8200000e+00   0.0000000e+00
   6.8300000e+00   0.0000000e+00
   6.8400000e+00   0.0000000e+00
   6.8500000e+00   0.0000000e+00
   6.8600000e+00   0.0000000e+00
   6.8700000e+00   0.0000000e+00
   6.8800000e+00   0.0000000e+00
   6.8900000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   6.9100000e+00   0.0000000e+00
   6.9200000e+00   0.0000000e+00
   6.9300000e+00   0.0000000e+00
   6.9400000e+00   0.0000000e+00
   6.9500000e+00   0.0000000e+00
   6.9600000e+00   0.0000000e+00
   6.9700000e+00   0.0000000e+00
   6.9800000e+00   0.0000000e+00
   6.9900000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.0100000e+00   0.0000000e+00
   7.0200000e+00   0.0000000e+00
   7.0300000e+00   0.0000000e+00
   7.0400000e+00   0.0000000e+00
   7.0500000e+00   0.0000000e+00
   7.0600000e+00   0.0000000e+00
   7.0700000e+00   0.0000000e+00
   7.0800000e+00   0.0000000e+00
   7.0900000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.1100000e+00   0.0000000e+00
   7.1200000e+00   0.0000000e+00
   7.1300000e+00   0.0000000e+00
   7.1400000e+00   0.0000000e+00
   7.1500000e+00   0.0000000e+00
   7.1600000e+00   0.0000000e+00
   7.1700000e+00   0.0000000e+00
   7.1800000e+00   0.0000000e+00
   7.1900000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.2100000e+00   0.0000000e+00
   7.2200000e+00   0.0000000e+00
   7.2300000e+00   0.0000000e+00
   7.2400000e+00   0.0000000e+00
   7.2500000e+00   0.0000000e+00
   7.2600000e+00   0.0000000e+00
   7.2700000e+00   0.0000000e+00
   7.2800000e+00   0.0000000e+00
   7.2900000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.3100000e+00   0.0000000e+00
   7.3200000e+00   0.0000000e+00
   7.3300000e+00   0.0000000e+00
   7.3400000e+00   0.0000000e+00
   7.3500000e+00   0.0000000e+00
   7.3600000e+00   0.0000000e+00
   7.3700000e+00   1.0000000e+00
   7.3800000e+00   1.0000000e+00
   7.3900000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.4100000e+00   1.0000000e+00
   7.4200000e+00   1.0000000e+00
   7.4300000e+00   1.0000000e+00
   7.4400000e+00   1.0000000e+00
   7.4500000e+00   1.0000000e+00
   7.4600000e+00   1.0000000e+00
   7.4700000e+00   1.0000000e+00
   7.4800000e+00   1.0000000e+00
   7.4900000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.5100000e+00   1.0000000e+00
   7.5200000e+00   1.0000000e+00
   7.5300000e+00   1.0000000e+00
   7.5400000e+00   1.0000000e+00
   7.5500000e+00   1.0000000e+00
   7.5600000e+00   1.0000000e+00
   7.5700000e+00   1.0000000e+00
   7.5800000e+00   1.0000000e+00
   7.5900000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.6100000e+00   1.0000000e+00
   7.6200000e+00   1.0000000e+00
   7.6300000e+00   1.0000000e+00
   7.6400000e+00   1.0000000e+00
   7.6500000e+00   1.0000000e+00
   7.6600000e+00   1.0000000e+00
   7.6700000e+00   1.0000000e+00
   7.6800000e+00   1.0000000e+00
   7.6900000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.7100000e+00   1.0000000e+00
   7.7200000e+00   1.0000000e+00
   7.7300000e+00   1.0000000e+00
   7.7400000e+00   1.0000000e+00
   7.7500000e+00   1.0000000e+00
   7.7600000e+00   1.0000000e+00
   7.7700000e+00   1.0000000e+00
   7.7800000e+00   1.0000000e+00
   7.7900000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.8100000e+00   1.0000000e+00
   7.8200000e+00   1.0000000e+00
   7.8300000e+00   1.0000000e+00
   7.8400000e+00   1.0000000e+00
   7.8500000e+00   1.0000000e+00
   7.8600000e+00   1.0000000e+00
   7.8700000e+00   1.0000000e+00
   7.8800000e+00   1.0000000e+00
   7.8900000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   7.9100000e+00   1.0000000e+00
   7.9200000e+00   1.0000000e+00
   7.9300000e+00   1.0000000e+00
   7.9400000e+00   1.0000000e+00
   7.9500000e+00   1.0000000e+00
   7.9600000e+00   1.0000000e+00
   7.9700000e+00   1.0000000e+00
   7.9800000e+00   1.0000000e+00
   7.9900000e+00   1.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.0100000e+00   0.0000000e+00
   8.0200000e+00   0.0000000e+00
   8.0300000e+00   0.0000000e+00
   8.0400000e+00   0.0000000e+00
   8.0500000e+00   0.0000000e+00
   8.0600000e+00   0.0000000e+00
   8.0700000e+00   0.0000000e+00
   8.0800000e+00   0.0000000e+00
   8.0900000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.1100000e+00   0.0000000e+00
   8.1200000e+00   0.0000000e+00
   8.1300000e+00   0.0000000e+00
   8.1400000e+00   0.0000000e+00
   8.1500000e+00   0.0000000e+00
   8.1600000e+00   0.0000000e+00
   8.1700000e+00   0.0000000e+00
   8.1800000e+00   0.0000000e+00
   8.1900000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.2100000e+00   0.0000000e+00
   8.2200000e+00   0.0000000e+00
   8.2300000e+00   0.0000000e+00
   8.2400000e+00   0.0000000e+00
   8.2500000e+00   0.0000000e+00
   8.2600000e+00   0.0000000e+00
   8.2700000e+00   0.0000000e+00
   8.2800000e+00   0.0000000e+00
   8.2900000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.3100000e+00   0.0000000e+00
   8.3200000e+00   0.0000000e+00
   8.3300000e+00   0.0000000e+00
   8.3400000e+00   0.0000000e+00
   8.3500000e+00   0.0000000e+00
   8.3600000e+00   0.0000000e+00
   8.3700000e+00   0.0000000e+00
   8.3800000e+00   0.0000000e+00
   8.3900000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.4100000e+00   0.0000000e+00
   8.4200000e+00   0.0000000e+00
   8.4300000e+00   0.0000000e+00
   8.4400000e+00   0.0000000e+00
   8.4500000e+00   0.0000000e+00
   8.4600000e+00   0.0000000e+00
   8.4700000e+00   0.0000000e+00
   8.4800000e+00   0.0000000e+00
   8.4900000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.5100000e+00   0.0000000e+00
   8.5200000e+00   0.0000000e+00
   8.5300000e+00   0.0000000e+00
   8.5400000e+00   0.0000000e+00
   8.5500000e+00   0.0000000e+00
   8.5600000e+00   0.0000000e+00
   8.5700000e+00   0.0000000e+00
   8.5800000e+00   0.0000000e+00
   8.5900000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.6100000e+00   0.0000000e+00
   8.6200000e+00   0.0000000e+00
   8.6300000e+00   0.0000000e+00
   8.6400000e+00   0.0000000e+00
   8.6500000e+00   0.0000000e+00
   8.6600000e+00   0.0000000e+00
   8.6700000e+00   0.0000000e+00
   8.6800000e+00   0.0000000e+00
   8.6900000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.7100000e+00   0.0000000e+00
   8.7200000e+00   0.0000000e+00
   8.7300000e+00   0.0000000e+00
   8.7400000e+00   0.0000000e+00
   8.7500000e+00   0.0000000e+00
   8.7600000e+00   0.0000000e+00
   8.7700000e+00   0.0000000e+00
   8.7800000e+00   0.0000000e+00
   8.7900000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.8100000e+00   0.0000000e+00
   8.8200000e+00   0.0000000e+00
   8.8300000e+00   0.0000000e+00
   8.8400000e+00   0.0000000e+00
   8.8500000e+00   0.0000000e+00
   8.8600000e+00   0.0000000e+00
   8.8700000e+00   0.0000000e+00
   8.8800000e+00   0.0000000e+00
   8.8900000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   8.9100000e+00   0.0000000e+00
   8.9200000e+00   0.0000000e+00
   8.9300000e+00   0.0000000e+00
   8.9400000e+00   0.0000000e+00
   8.9500000e+00   0.0000000e+00
   8.9600000e+00   0.0000000e+00
   8.9700000e+00   0.0000000e+00
   8.9800000e+00   0.0000000e+00
   8.9900000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.0100000e+00   0.0000000e+00
   9.0200000e+00   0.0000000e+00
   9.0300000e+00   0.0000000e+00
   9.0400000e+00   0.0000000e+00
   9.0500000e+00   0.0000000e+00
   9.0600000e+00   0.0000000e+00
   9.0700000e+00   0.0000000e+00
   9.0800000e+00   0.0000000e+00
   9.0900000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.1100000e+00   0.0000000e+00
   9.1200000e+00   0.0000000e+00
   9.1300000e+00   0.0000000e+00
   9.1400000e+00   0.0000000e+00
   9.1500000e+00   0.0000000e+00
   9.1600000e+00   0.0000000e+00
   9.1700000e+00   0.0000000e+00
   9.1800000e+00   0.0000000e+00
   9.1900000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.2100000e+00   0.0000000e+00
   9.2200000e+00   0.0000000e+00
   9.2300000e+00   0.0000000e+00
   9.2400000e+00   0.0000000e+00
   9.2500000e+00   0.0000000e+00
   9.2600000e+00   0.0000000e+00
   9.2700000e+00   0.0000000e+00
   9.2800000e+00   0.0000000e+00
   9.2900000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.3100000e+00   0.0000000e+00
   9.3200000e+00   0.0000000e+00
   9.3300000e+00   0.0000000e+00
   9.3400000e+00   0.0000000e+00
   9.3500000e+00   0.0000000e+00
   9.3600000e+00   0.0000000e+00
   9.3700000e+00   1.0000000e+00
   9.3800000e+00   1.0000000e+00
   9.3900000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.4100000e+00   1.0000000e+00
   9.4200000e+00   1.0000000e+00
   9.4300000e+00   1.0000000e+00
   9.4400000e+00   1.0000000e+00
   9.4500000e+00   1.0000000e+00
   9.4600000e+00   1.0000000e+00
   9.4700000e+00   1.0000000e+00
   9.4800000e+00   1.0000000e+00
   9.4900000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.5100000e+00   1.0000000e+00
   9.5200000e+00   1.0000000e+00
   9.5300000e+00   1.0000000e+00
   9.5400000e+00   1.0000000e+00
   9.5500000e+00   1.0000000e+00
   9.5600000e+00   1.0000000e+00
   9.5700000e+00   1.0000000e+00
   9.5800000e+00   1.0000000e+00
   9.5900000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.6100000e+00   1.0000000e+00
   9.6200000e+00   1.0000000e+00
   9.6300000e+00   1.0000000e+00
   9.6400000e+00   1.0000000e+00
   9.6500000e+00   1.0000000e+00
   9.6600000e+00   1.0000000e+00
   9.6700000e+00   1.0000000e+00
   9.6800000e+00   1.0000000e+00
   9.6900000e+00   1.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.7100000e+00   0.0000000e+00
   9.7200000e+00   0.0000000e+00
   9.7300000e+00   0.0000000e+00
   9.7400000e+00   0.0000000e+00
   9.7500000e+00   0.0000000e+00
   9.7600000e+00   0.0000000e+00
   9.7700000e+00   0.0000000e+00
   9.7800000e+00   0.0000000e+00
   9.7900000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.8100000e+00   0.0000000e+00
   9.8200000e+00   0.0000000e+00
   9.8300000e+00   0.0000000e+00
   9.8400000e+00   0.0000000e+00
   9.8500000e+00   0.0000000e+00
   9.8600000e+00   0.0000000e+00
   9.8700000e+00   0.0000000e+00
   9.8800000e+00   0.0000000e+00
   9.8900000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   9.9100000e+00   0.0000000e+00
   9.9200000e+00   0.0000000e+00
   9.9300000e+00   0.0000000e+00
   9.9400000e+00   0.0000000e+00
   9.9500000e+00   1.0000000e+00
   9.9600000e+00   1.0000000e+00
   9.9700000e+00   1.0000000e+00
   9.9800000e+00   1.0000000e+00
   9.9900000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0010000e+01   1.0000000e+00
   1.0020000e+01   1.0000000e+00
   1.0030000e+01   1.0000000e+00
   1.0040000e+01   1.0000000e+00
   1.0050000e+01   1.0000000e+00
   1.0060000e+01   1.0000000e+00
   1.0070000e+01   1.0000000e+00
   1.0080000e+01   0.0000000e+00
   1.0090000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0110000e+01   0.0000000e+00
   1.0120000e+01   0.0000000e+00
   1.0130000e+01   0.0000000e+00
   1.0140000e+01   0.0000000e+00
   1.0150000e+01   0.0000000e+00
   1.0160000e+01   0.0000000e+00
   1.0170000e+01   0.0000000e+00
   1.0180000e+01   0.0000000e+00
   1.0190000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0210000e+01   0.0000000e+00
   1.0220000e+01   0.0000000e+00
   1.0230000e+01   0.0000000e+00
   1.0240000e+01   0.0000000e+00
   1.0250000e+01   0.0000000e+00
   1.0260000e+01   0.0000000e+00
   1.0270000e+01   0.0000000e+00
   1.0280000e+01   0.0000000e+00
   1.0290000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0310000e+01   0.0000000e+00
   1.0320000e+01   0.0000000e+00
   1.0330000e+01   0.0000000e+00
   1.0340000e+01   0.0000000e+00
   1.0350000e+01   0.0000000e+00
   1.0360000e+01   0.0000000e+00
   1.0370000e+01   0.0000000e+00
   1.0380000e+01   0.0000000e+00
   1.0390000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0410000e+01   0.0000000e+00
   1.0420000e+01   0.0000000e+00
   1.0430000e+01   0.0000000e+00
   1.0440000e+01   0.0000000e+00
   1.0450000e+01   0.0000000e+00
   1.0460000e+01   0.0000000e+00
   1.0470000e+01   0.0000000e+00
   1.0480000e+01   0.0000000e+00
   1.0490000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0510000e+01   0.0000000e+00
   1.0520000e+01   0.0000000e+00
   1.0530000e+01   0.0000000e+00
   1.0540000e+01   0.0000000e+00
   1.0550000e+01   0.0000000e+00
   1.0560000e+01   0.0000000e+00
   1.0570000e+01   0.0000000e+00
   1.0580000e+01   0.0000000e+00
   1.0590000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0610000e+01   0.0000000e+00
   1.0620000e+01   0.0000000e+00
   1.0630000e+01   0.0000000e+00
   1.0640000e+01   0.0000000e+00
   1.0650000e+01   0.0000000e+00
   1.0660000e+01   0.0000000e+00
   1.0670000e+01   0.0000000e+00
   1.0680000e+01   0.0000000e+00
   1.0690000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0710000e+01   0.0000000e+00
   1.0720000e+01   0.0000000e+00
   1.0730000e+01   0.0000000e+00
   1.0740000e+01   0.0000000e+00
   1.0750000e+01   0.0000000e+00
   1.0760000e+01   0.0000000e+00
   1.0770000e+01   0.0000000e+00
   1.0780000e+01   0.0000000e+00
   1.0790000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0810000e+01   0.0000000e+00
   1.0820000e+01   0.0000000e+00
   1.0830000e+01   0.0000000e+00
   1.0840000e+01   0.0000000e+00
   1.0850000e+01   0.0000000e+00
   1.0860000e+01   0.0000000e+00
   1.0870000e+01   0.0000000e+00
   1.0880000e+01   0.0000000e+00
   1.0890000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.0910000e+01   0.0000000e+00
   1.0920000e+01   0.0000000e+00
   1.0930000e+01   0.0000000e+00
   1.0940000e+01   0.0000000e+00
   1.0950000e+01   0.0000000e+00
   1.0960000e+01   0.0000000e+00
   1.0970000e+01   0.0000000e+00
   1.0980000e+01   0.0000000e+00
   1.0990000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1010000e+01   0.0000000e+00
   1.1020000e+01   0.0000000e+00
   1.1030000e+01   0.0000000e+00
   1.1040000e+01   0.0000000e+00
   1.1050000e+01   0.0000000e+00
   1.1060000e+01   0.0000000e+00
   1.1070000e+01   0.0000000e+00
   1.1080000e+01   0.0000000e+00
   1.1090000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1110000e+01   0.0000000e+00
   1.1120000e+01   0.0000000e+00
   1.1130000e+01   0.0000000e+00
   1.1140000e+01   0.0000000e+00
   1.1150000e+01   0.0000000e+00
   1.1160000e+01   0.0000000e+00
   1.1170000e+01   0.0000000e+00
   1.1180000e+01   0.0000000e+00
   1.1190000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1210000e+01   0.0000000e+00
   1.1220000e+01   0.0000000e+00
   1.1230000e+01   0.0000000e+00
   1.1240000e+01   0.0000000e+00
   1.1250000e+01   0.0000000e+00
   1.1260000e+01   0.0000000e+00
   1.1270000e+01   0.0000000e+00
   1.1280000e+01   0.0000000e+00
   1.1290000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1310000e+01   0.0000000e+00
   1.1320000e+01   0.0000000e+00
   1.1330000e+01   0.0000000e+00
   1.1340000e+01   0.0000000e+00
   1.1350000e+01   0.0000000e+00
   1.1360000e+01   0.0000000e+00
   1.1370000e+01   0.0000000e+00
   1.1380000e+01   0.0000000e+00
   1.1390000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1410000e+01   0.0000000e+00
   1.1420000e+01   0.0000000e+00
   1.1430000e+01   0.0000000e+00
   1.1440000e+01   0.0000000e+00
   1.1450000e+01   0.0000000e+00
   1.1460000e+01   0.0000000e+00
   1.1470000e+01   0.0000000e+00
   1.1480000e+01   0.0000000e+00
   1.1490000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1510000e+01   0.0000000e+00
   1.1520000e+01   0.0000000e+00
   1.1530000e+01   0.0000000e+00
   1.1540000e+01   0.0000000e+00
   1.1550000e+01   0.0000000e+00
   1.1560000e+01   0.0000000e+00
   1.1570000e+01   0.0000000e+00
   1.1580000e+01   0.0000000e+00
   1.1590000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1610000e+01   0.0000000e+00
   1.1620000e+01   1.0000000e+00
   1.1630000e+01   1.0000000e+00
   1.1640000e+01   1.0000000e+00
   1.1650000e+01   1.0000000e+00
   1.1660000e+01   1.0000000e+00
   1.1670000e+01   1.0000000e+00
   1.1680000e+01   1.0000000e+00
   1.1690000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1710000e+01   1.0000000e+00
   1.1720000e+01   1.0000000e+00
   1.1730000e+01   1.0000000e+00
   1.1740000e+01   1.0000000e+00
   1.1750000e+01   1.0000000e+00
   1.1760000e+01   1.0000000e+00
   1.1770000e+01   1.0000000e+00
   1.1780000e+01   1.0000000e+00
   1.1790000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1810000e+01   1.0000000e+00
   1.1820000e+01   1.0000000e+00
   1.1830000e+01   1.0000000e+00
   1.1840000e+01   1.0000000e+00
   1.1850000e+01   1.0000000e+00
   1.1860000e+01   1.0000000e+00
   1.1870000e+01   1.0000000e+00
   1.1880000e+01   1.0000000e+00
   1.1890000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.1910000e+01   1.0000000e+00
   1.1920000e+01   1.0000000e+00
   1.1930000e+01   1.0000000e+00
   1.1940000e+01   1.0000000e+00
   1.1950000e+01   1.0000000e+00
   1.1960000e+01   1.0000000e+00
   1.1970000e+01   1.0000000e+00
   1.1980000e+01   1.0000000e+00
   1.1990000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2010000e+01   1.0000000e+00
   1.2020000e+01   1.0000000e+00
   1.2030000e+01   1.0000000e+00
   1.2040000e+01   1.0000000e+00
   1.2050000e+01   1.0000000e+00
   1.2060000e+01   1.0000000e+00
   1.2070000e+01   1.0000000e+00
   1.2080000e+01   0.0000000e+00
   1.2090000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2110000e+01   0.0000000e+00
   1.2120000e+01   0.0000000e+00
   1.2130000e+01   0.0000000e+00
   1.2140000e+01   0.0000000e+00
   1.2150000e+01   0.0000000e+00
   1.2160000e+01   0.0000000e+00
   1.2170000e+01   0.0000000e+00
   1.2180000e+01   0.0000000e+00
   1.2190000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2210000e+01   0.0000000e+00
   1.2220000e+01   0.0000000e+00
   1.2230000e+01   0.0000000e+00
   1.2240000e+01   0.0000000e+00
   1.2250000e+01   0.0000000e+00
   1.2260000e+01   0.0000000e+00
   1.2270000e+01   0.0000000e+00
   1.2280000e+01   0.0000000e+00
   1.2290000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2310000e+01   0.0000000e+00
   1.2320000e+01   0.0000000e+00
   1.2330000e+01   0.0000000e+00
   1.2340000e+01   0.0000000e+00
   1.2350000e+01   0.0000000e+00
   1.2360000e+01   0.0000000e+00
   1.2370000e+01   0.0000000e+00
   1.2380000e+01   0.0000000e+00
   1.2390000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2410000e+01   0.0000000e+00
   1.2420000e+01   0.0000000e+00
   1.2430000e+01   0.0000000e+00
   1.2440000e+01   0.0000000e+00
   1.2450000e+01   0.0000000e+00
   1.2460000e+01   0.0000000e+00
   1.2470000e+01   0.0000000e+00
   1.2480000e+01   0.0000000e+00
   1.2490000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2510000e+01   0.0000000e+00
   1.2520000e+01   0.0000000e+00
   1.2530000e+01   0.0000000e+00
   1.2540000e+01   0.0000000e+00
   1.2550000e+01   0.0000000e+00
   1.2560000e+01   0.0000000e+00
   1.2570000e+01   0.0000000e+00
   1.2580000e+01   0.0000000e+00
   1.2590000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2610000e+01   0.0000000e+00
   1.2620000e+01   0.0000000e+00
   1.2630000e+01   0.0000000e+00
   1.2640000e+01   0.0000000e+00
   1.2650000e+01   0.0000000e+00
   1.2660000e+01   0.0000000e+00
   1.2670000e+01   0.0000000e+00
   1.2680000e+01   0.0000000e+00
   1.2690000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2710000e+01   0.0000000e+00
   1.2720000e+01   0.0000000e+00
   1.2730000e+01   0.0000000e+00
   1.2740000e+01   0.0000000e+00
   1.2750000e+01   0.0000000e+00
   1.2760000e+01   0.0000000e+00
   1.2770000e+01   0.0000000e+00
   1.2780000e+01   0.0000000e+00
   1.2790000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2810000e+01   0.0000000e+00
   1.2820000e+01   0.0000000e+00
   1.2830000e+01   0.0000000e+00
   1.2840000e+01   0.0000000e+00
   1.2850000e+01   0.0000000e+00
   1.2860000e+01   0.0000000e+00
   1.2870000e+01   0.0000000e+00
   1.2880000e+01   0.0000000e+00
   1.2890000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.2910000e+01   0.0000000e+00
   1.2920000e+01   0.0000000e+00
   1.2930000e+01   0.0000000e+00
   1.2940000e+01   0.0000000e+00
   1.2950000e+01   0.0000000e+00
   1.2960000e+01   0.0000000e+00
   1.2970000e+01   0.0000000e+00
   1.2980000e+01   0.0000000e+00
   1.2990000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3010000e+01   0.0000000e+00
   1.3020000e+01   0.0000000e+00
   1.3030000e+01   0.0000000e+00
   1.3040000e+01   0.0000000e+00
   1.3050000e+01   0.0000000e+00
   1.3060000e+01   0.0000000e+00
   1.3070000e+01   0.0000000e+00
   1.3080000e+01   0.0000000e+00
   1.3090000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3110000e+01   0.0000000e+00
   1.3120000e+01   0.0000000e+00
   1.3130000e+01   0.0000000e+00
   1.3140000e+01   0.0000000e+00
   1.3150000e+01   0.0000000e+00
   1.3160000e+01   0.0000000e+00
   1.3170000e+01   0.0000000e+00
   1.3180000e+01   0.0000000e+00
   1.3190000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3210000e+01   0.0000000e+00
   1.3220000e+01   0.0000000e+00
   1.3230000e+01   0.0000000e+00
   1.3240000e+01   0.0000000e+00
   1.3250000e+01   0.0000000e+00
   1.3260000e+01   0.0000000e+00
   1.3270000e+01   0.0000000e+00
   1.3280000e+01   0.0000000e+00
   1.3290000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3310000e+01   0.0000000e+00
   1.3320000e+01   0.0000000e+00
   1.3330000e+01   0.0000000e+00
   1.3340000e+01   0.0000000e+00
   1.3350000e+01   0.0000000e+00
   1.3360000e+01   0.0000000e+00
   1.3370000e+01   1.0000000e+00
   1.3380000e+01   1.0000000e+00
   1.3390000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3410000e+01   1.0000000e+00
   1.3420000e+01   1.0000000e+00
   1.3430000e+01   1.0000000e+00
   1.3440000e+01   1.0000000e+00
   1.3450000e+01   1.0000000e+00
   1.3460000e+01   1.0000000e+00
   1.3470000e+01   1.0000000e+00
   1.3480000e+01   1.0000000e+00
   1.3490000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3510000e+01   1.0000000e+00
   1.3520000e+01   1.0000000e+00
   1.3530000e+01   1.0000000e+00
   1.3540000e+01   1.0000000e+00
   1.3550000e+01   1.0000000e+00
   1.3560000e+01   1.0000000e+00
   1.3570000e+01   1.0000000e+00
   1.3580000e+01   1.0000000e+00
   1.3590000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3610000e+01   1.0000000e+00
   1.3620000e+01   1.0000000e+00
   1.3630000e+01   1.0000000e+00
   1.3640000e+01   1.0000000e+00
   1.3650000e+01   1.0000000e+00
   1.3660000e+01   1.0000000e+00
   1.3670000e+01   1.0000000e+00
   1.3680000e+01   1.0000000e+00
   1.3690000e+01   1.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3710000e+01   0.0000000e+00
   1.3720000e+01   0.0000000e+00
   1.3730000e+01   0.0000000e+00
   1.3740000e+01   0.0000000e+00
   1.3750000e+01   0.0000000e+00
   1.3760000e+01   0.0000000e+00
   1.3770000e+01   0.0000000e+00
   1.3780000e+01   0.0000000e+00
   1.3790000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3810000e+01   0.0000000e+00
   1.3820000e+01   0.0000000e+00
   1.3830000e+01   0.0000000e+00
   1.3840000e+01   0.0000000e+00
   1.3850000e+01   0.0000000e+00
   1.3860000e+01   0.0000000e+00
   1.3870000e+01   0.0000000e+00
   1.3880000e+01   0.0000000e+00
   1.3890000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.3910000e+01   0.0000000e+00
   1.3920000e+01   0.0000000e+00
   1.3930000e+01   0.0000000e+00
   1.3940000e+01   0.0000000e+00
   1.3950000e+01   0.0000000e+00
   1.3960000e+01   0.0000000e+00
   1.3970000e+01   0.0000000e+00
   1.3980000e+01   0.0000000e+00
   1.3990000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4010000e+01   0.0000000e+00
   1.4020000e+01   0.0000000e+00
   1.4030000e+01   0.0000000e+00
   1.4040000e+01   0.0000000e+00
   1.4050000e+01   0.0000000e+00
   1.4060000e+01   0.0000000e+00
   1.4070000e+01   0.0000000e+00
   1.4080000e+01   0.0000000e+00
   1.4090000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4110000e+01   0.0000000e+00
   1.4120000e+01   0.0000000e+00
   1.4130000e+01   0.0000000e+00
   1.4140000e+01   0.0000000e+00
   1.4150000e+01   0.0000000e+00
   1.4160000e+01   0.0000000e+00
   1.4170000e+01   0.0000000e+00
   1.4180000e+01   0.0000000e+00
   1.4190000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4210000e+01   0.0000000e+00
   1.4220000e+01   0.0000000e+00
   1.4230000e+01   0.0000000e+00
   1.4240000e+01   0.0000000e+00
   1.4250000e+01   0.0000000e+00
   1.4260000e+01   0.0000000e+00
   1.4270000e+01   0.0000000e+00
   1.4280000e+01   0.0000000e+00
   1.4290000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4310000e+01   0.0000000e+00
   1.4320000e+01   0.0000000e+00
   1.4330000e+01   0.0000000e+00
   1.4340000e+01   0.0000000e+00
   1.4350000e+01   0.0000000e+00
   1.4360000e+01   0.0000000e+00
   1.4370000e+01   0.0000000e+00
   1.4380000e+01   0.0000000e+00
   1.4390000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4410000e+01   0.0000000e+00
   1.4420000e+01   0.0000000e+00
   1.4430000e+01   0.0000000e+00
   1.4440000e+01   0.0000000e+00
   1.4450000e+01   0.0000000e+00
   1.4460000e+01   0.0000000e+00
   1.4470000e+01   0.0000000e+00
   1.4480000e+01   0.0000000e+00
   1.4490000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4510000e+01   0.0000000e+00
   1.4520000e+01   0.0000000e+00
   1.4530000e+01   0.0000000e+00
   1.4540000e+01   0.0000000e+00
   1.4550000e+01   0.0000000e+00
   1.4560000e+01   0.0000000e+00
   1.4570000e+01   0.0000000e+00
   1.4580000e+01   0.0000000e+00
   1.4590000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4610000e+01   0.0000000e+00
   1.4620000e+01   0.0000000e+00
   1.4630000e+01   0.0000000e+00
   1.4640000e+01   0.0000000e+00
   1.4650000e+01   0.0000000e+00
   1.4660000e+01   0.0000000e+00
   1.4670000e+01   0.0000000e+00
   1.4680000e+01   0.0000000e+00
   1.4690000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4710000e+01   0.0000000e+00
   1.4720000e+01   0.0000000e+00
   1.4730000e+01   0.0000000e+00
   1.4740000e+01   0.0000000e+00
   1.4750000e+01   0.0000000e+00
   1.4760000e+01   0.0000000e+00
   1.4770000e+01   0.0000000e+00
   1.4780000e+01   0.0000000e+00
   1.4790000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4810000e+01   0.0000000e+00
   1.4820000e+01   0.0000000e+00
   1.4830000e+01   0.0000000e+00
   1.4840000e+01   0.0000000e+00
   1.4850000e+01   0.0000000e+00
   1.4860000e+01   0.0000000e+00
   1.4870000e+01   0.0000000e+00
   1.4880000e+01   0.0000000e+00
   1.4890000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.4910000e+01   0.0000000e+00
   1.4920000e+01   0.0000000e+00
   1.4930000e+01   0.0000000e+00
   1.4940000e+01   0.0000000e+00
   1.4950000e+01   0.0000000e+00
   1.4960000e+01   0.0000000e+00
   1.4970000e+01   0.0000000e+00
   1.4980000e+01   0.0000000e+00
   1.4990000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5010000e+01   0.0000000e+00
   1.5020000e+01   0.0000000e+00
   1.5030000e+01   0.0000000e+00
   1.5040000e+01   0.0000000e+00
   1.5050000e+01   0.0000000e+00
   1.5060000e+01   0.0000000e+00
   1.5070000e+01   0.0000000e+00
   1.5080000e+01   0.0000000e+00
   1.5090000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5110000e+01   0.0000000e+00
   1.5120000e+01   0.0000000e+00
   1.5130000e+01   0.0000000e+00
   1.5140000e+01   0.0000000e+00
   1.5150000e+01   0.0000000e+00
   1.5160000e+01   0.0000000e+00
   1.5170000e+01   0.0000000e+00
   1.5180000e+01   0.0000000e+00
   1.5190000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5210000e+01   0.0000000e+00
   1.5220000e+01   0.0000000e+00
   1.5230000e+01   0.0000000e+00
   1.5240000e+01   0.0000000e+00
   1.5250000e+01   0.0000000e+00
   1.5260000e+01   0.0000000e+00
   1.5270000e+01   0.0000000e+00
   1.5280000e+01   0.0000000e+00
   1.5290000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5310000e+01   0.0000000e+00
   1.5320000e+01   0.0000000e+00
   1.5330000e+01   0.0000000e+00
   1.5340000e+01   0.0000000e+00
   1.5350000e+01   0.0000000e+00
   1.5360000e+01   0.0000000e+00
   1.5370000e+01   1.0000000e+00
   1.5380000e+01   1.0000000e+00
   1.5390000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5410000e+01   1.0000000e+00
   1.5420000e+01   1.0000000e+00
   1.5430000e+01   1.0000000e+00
   1.5440000e+01   1.0000000e+00
   1.5450000e+01   1.0000000e+00
   1.5460000e+01   1.0000000e+00
   1.5470000e+01   1.0000000e+00
   1.5480000e+01   1.0000000e+00
   1.5490000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5510000e+01   1.0000000e+00
   1.5520000e+01   1.0000000e+00
   1.5530000e+01   1.0000000e+00
   1.5540000e+01   1.0000000e+00
   1.5550000e+01   1.0000000e+00
   1.5560000e+01   1.0000000e+00
   1.5570000e+01   1.0000000e+00
   1.5580000e+01   1.0000000e+00
   1.5590000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5610000e+01   1.0000000e+00
   1.5620000e+01   1.0000000e+00
   1.5630000e+01   1.0000000e+00
   1.5640000e+01   1.0000000e+00
   1.5650000e+01   1.0000000e+00
   1.5660000e+01   1.0000000e+00
   1.5670000e+01   1.0000000e+00
   1.5680000e+01   1.0000000e+00
   1.5690000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5710000e+01   1.0000000e+00
   1.5720000e+01   1.0000000e+00
   1.5730000e+01   1.0000000e+00
   1.5740000e+01   1.0000000e+00
   1.5750000e+01   1.0000000e+00
   1.5760000e+01   1.0000000e+00
   1.5770000e+01   1.0000000e+00
   1.5780000e+01   1.0000000e+00
   1.5790000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5810000e+01   1.0000000e+00
   1.5820000e+01   1.0000000e+00
   1.5830000e+01   1.0000000e+00
   1.5840000e+01   1.0000000e+00
   1.5850000e+01   1.0000000e+00
   1.5860000e+01   1.0000000e+00
   1.5870000e+01   1.0000000e+00
   1.5880000e+01   1.0000000e+00
   1.5890000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.5910000e+01   1.0000000e+00
   1.5920000e+01   1.0000000e+00
   1.5930000e+01   1.0000000e+00
   1.5940000e+01   1.0000000e+00
   1.5950000e+01   1.0000000e+00
   1.5960000e+01   1.0000000e+00
   1.5970000e+01   1.0000000e+00
   1.5980000e+01   1.0000000e+00
   1.5990000e+01   1.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6010000e+01   0.0000000e+00
   1.6020000e+01   0.0000000e+00
   1.6030000e+01   0.0000000e+00
   1.6040000e+01   0.0000000e+00
   1.6050000e+01   0.0000000e+00
   1.6060000e+01   0.0000000e+00
   1.6070000e+01   0.0000000e+00
   1.6080000e+01   0.0000000e+00
   1.6090000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6110000e+01   0.0000000e+00
   1.6120000e+01   0.0000000e+00
   1.6130000e+01   0.0000000e+00
   1.6140000e+01   0.0000000e+00
   1.6150000e+01   0.0000000e+00
   1.6160000e+01   0.0000000e+00
   1.6170000e+01   0.0000000e+00
   1.6180000e+01   0.0000000e+00
   1.6190000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6210000e+01   0.0000000e+00
   1.6220000e+01   0.0000000e+00
   1.6230000e+01   0.0000000e+00
   1.6240000e+01   0.0000000e+00
   1.6250000e+01   0.0000000e+00
   1.6260000e+01   0.0000000e+00
   1.6270000e+01   0.0000000e+00
   1.6280000e+01   0.0000000e+00
   1.6290000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6310000e+01   0.0000000e+00
   1.6320000e+01   0.0000000e+00
   1.6330000e+01   0.0000000e+00
   1.6340000e+01   0.0000000e+00
   1.6350000e+01   0.0000000e+00
   1.6360000e+01   0.0000000e+00
   1.6370000e+01   0.0000000e+00
   1.6380000e+01   0.0000000e+00
   1.6390000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6410000e+01   0.0000000e+00
   1.6420000e+01   0.0000000e+00
   1.6430000e+01   0.0000000e+00
   1.6440000e+01   0.0000000e+00
   1.6450000e+01   0.0000000e+00
   1.6460000e+01   0.0000000e+00
   1.6470000e+01   0.0000000e+00
   1.6480000e+01   0.0000000e+00
   1.6490000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6510000e+01   0.0000000e+00
   1.6520000e+01   0.0000000e+00
   1.6530000e+01   0.0000000e+00
   1.6540000e+01   0.0000000e+00
   1.6550000e+01   0.0000000e+00
   1.6560000e+01   0.0000000e+00
   1.6570000e+01   0.0000000e+00
   1.6580000e+01   0.0000000e+00
   1.6590000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6610000e+01   0.0000000e+00
   1.6620000e+01   0.0000000e+00
   1.6630000e+01   0.0000000e+00
   1.6640000e+01   0.0000000e+00
   1.6650000e+01   0.0000000e+00
   1.6660000e+01   0.0000000e+00
   1.6670000e+01   0.0000000e+00
   1.6680000e+01   0.0000000e+00
   1.6690000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6710000e+01   0.0000000e+00
   1.6720000e+01   0.0000000e+00
   1.6730000e+01   0.0000000e+00
   1.6740000e+01   0.0000000e+00
   1.6750000e+01   0.0000000e+00
   1.6760000e+01   0.0000000e+00
   1.6770000e+01   0.0000000e+00
   1.6780000e+01   0.0000000e+00
   1.6790000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6810000e+01   0.0000000e+00
   1.6820000e+01   0.0000000e+00
   1.6830000e+01   0.0000000e+00
   1.6840000e+01   0.0000000e+00
   1.6850000e+01   0.0000000e+00
   1.6860000e+01   0.0000000e+00
   1.6870000e+01   0.0000000e+00
   1.6880000e+01   0.0000000e+00
   1.6890000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.6910000e+01   0.0000000e+00
   1.6920000e+01   0.0000000e+00
   1.6930000e+01   0.0000000e+00
   1.6940000e+01   0.0000000e+00
   1.6950000e+01   0.0000000e+00
   1.6960000e+01   0.0000000e+00
   1.6970000e+01   0.0000000e+00
   1.6980000e+01   0.0000000e+00
   1.6990000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7010000e+01   0.0000000e+00
   1.7020000e+01   0.0000000e+00
   1.7030000e+01   0.0000000e+00
   1.7040000e+01   0.0000000e+00
   1.7050000e+01   0.0000000e+00
   1.7060000e+01   0.0000000e+00
   1.7070000e+01   0.0000000e+00
   1.7080000e+01   0.0000000e+00
   1.7090000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7110000e+01   0.0000000e+00
   1.7120000e+01   0.0000000e+00
   1.7130000e+01   0.0000000e+00
   1.7140000e+01   0.0000000e+00
   1.7150000e+01   0.0000000e+00
   1.7160000e+01   0.0000000e+00
   1.7170000e+01   0.0000000e+00
   1.7180000e+01   0.0000000e+00
   1.7190000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7210000e+01   0.0000000e+00
   1.7220000e+01   0.0000000e+00
   1.7230000e+01   0.0000000e+00
   1.7240000e+01   0.0000000e+00
   1.7250000e+01   0.0000000e+00
   1.7260000e+01   0.0000000e+00
   1.7270000e+01   0.0000000e+00
   1.7280000e+01   0.0000000e+00
   1.7290000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7310000e+01   0.0000000e+00
   1.7320000e+01   0.0000000e+00
   1.7330000e+01   0.0000000e+00
   1.7340000e+01   0.0000000e+00
   1.7350000e+01   0.0000000e+00
   1.7360000e+01   0.0000000e+00
   1.7370000e+01   0.0000000e+00
   1.7380000e+01   0.0000000e+00
   1.7390000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7410000e+01   0.0000000e+00
   1.7420000e+01   0.0000000e+00
   1.7430000e+01   0.0000000e+00
   1.7440000e+01   0.0000000e+00
   1.7450000e+01   0.0000000e+00
   1.7460000e+01   0.0000000e+00
   1.7470000e+01   0.0000000e+00
   1.7480000e+01   0.0000000e+00
   1.7490000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7510000e+01   0.0000000e+00
   1.7520000e+01   0.0000000e+00
   1.7530000e+01   0.0000000e+00
   1.7540000e+01   0.0000000e+00
   1.7550000e+01   0.0000000e+00
   1.7560000e+01   0.0000000e+00
   1.7570000e+01   0.0000000e+00
   1.7580000e+01   0.0000000e+00
   1.7590000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7610000e+01   0.0000000e+00
   1.7620000e+01   0.0000000e+00
   1.7630000e+01   0.0000000e+00
   1.7640000e+01   0.0000000e+00
   1.7650000e+01   0.0000000e+00
   1.7660000e+01   0.0000000e+00
   1.7670000e+01   0.0000000e+00
   1.7680000e+01   0.0000000e+00
   1.7690000e+01   0.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7710000e+01   1.0000000e+00
   1.7720000e+01   1.0000000e+00
   1.7730000e+01   1.0000000e+00
   1.7740000e+01   1.0000000e+00
   1.7750000e+01   1.0000000e+00
   1.7760000e+01   1.0000000e+00
   1.7770000e+01   1.0000000e+00
   1.7780000e+01   1.0000000e+00
   1.7790000e+01   1.0000000e+00
   1.7800000e+01   1.0000000e+00
   1.7810000e+01   1.0000000e+00
   1.7820000e+01   1.0000000e+00
   1.7830000e+01   1.0000000e+00
   1.7840000e+01   1.0000000e+00
   1.7850000e+01   1.0000000e+00
   1.7860000e+01   1.0000000e+00
   1.7870000e+01   1.0000000e+00
   1.7880000e+01   1.0000000e+00
   1.7890000e+01   1.0000000e+00
   1.7900000e+01   1.0000000e+00
   1.7910000e+01   1.0000000e+00
   1.7920000e+01   1.0000000e+00
   1.7930000e+01   1.0000000e+00
   1.7940000e+01   1.0000000e+00
   1.7950000e+01   1.0000000e+00
   1.7960000e+01   1.0000000e+00
   1.7970000e+01   1.0000000e+00
   1.7980000e+01   1.0000000e+00
   1.7990000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.8010000e+01   1.0000000e+00
   1.8020000e+01   1.0000000e+00
   1.8030000e+01   1.0000000e+00
   1.8040000e+01   1.0000000e+00
   1.8050000e+01   1.0000000e+00
   1.8060000e+01   1.0000000e+00
   1.8070000e+01   1.0000000e+00
   1.8080000e+01   1.0000000e+00
   1.8090000e+01   1.0000000e+00
   1.8100000e+01   1.0000000e+00
   1.8110000e+01   1.0000000e+00
   1.8120000e+01   1.0000000e+00
   1.8130000e+01   1.0000000e+00
   1.8140000e+01   1.0000000e+00
   1.8150000e+01   1.0000000e+00
   1.8160000e+01   1.0000000e+00
   1.8170000e+01   1.0000000e+00
   1.8180000e+01   1.0000000e+00
   1.8190000e+01   1.0000000e+00
   1.8200000e+01   1.0000000e+00
   1.8210000e+01   1.0000000e+00
   1.8220000e+01   1.0000000e+00
   1.8230000e+01   1.0000000e+00
   1.8240000e+01   1.0000000e+00
   1.8250000e+01   0.0000000e+00
   1.8260000e+01   0.0000000e+00
   1.8270000e+01   0.0000000e+00
   1.8280000e+01   0.0000000e+00
   1.8290000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8310000e+01   0.0000000e+00
   1.8320000e+01   0.0000000e+00
   1.8330000e+01   0.0000000e+00
   1.8340000e+01   0.0000000e+00
   1.8350000e+01   0.0000000e+00
   1.8360000e+01   0.0000000e+00
   1.8370000e+01   0.0000000e+00
   1.8380000e+01   0.0000000e+00
   1.8390000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8410000e+01   0.0000000e+00
   1.8420000e+01   0.0000000e+00
   1.8430000e+01   0.0000000e+00
   1.8440000e+01   0.0000000e+00
   1.8450000e+01   0.0000000e+00
   1.8460000e+01   0.0000000e+00
   1.8470000e+01   0.0000000e+00
   1.8480000e+01   0.0000000e+00
   1.8490000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8510000e+01   0.0000000e+00
   1.8520000e+01   0.0000000e+00
   1.8530000e+01   0.0000000e+00
   1.8540000e+01   0.0000000e+00
   1.8550000e+01   0.0000000e+00
   1.8560000e+01   0.0000000e+00
   1.8570000e+01   0.0000000e+00
   1.8580000e+01   0.0000000e+00
   1.8590000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8610000e+01   0.0000000e+00
   1.8620000e+01   0.0000000e+00
   1.8630000e+01   0.0000000e+00
   1.8640000e+01   0.0000000e+00
   1.8650000e+01   0.0000000e+00
   1.8660000e+01   0.0000000e+00
   1.8670000e+01   0.0000000e+00
   1.8680000e+01   0.0000000e+00
   1.8690000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8710000e+01   0.0000000e+00
   1.8720000e+01   0.0000000e+00
   1.8730000e+01   0.0000000e+00
   1.8740000e+01   0.0000000e+00
   1.8750000e+01   0.0000000e+00
   1.8760000e+01   0.0000000e+00
   1.8770000e+01   0.0000000e+00
   1.8780000e+01   0.0000000e+00
   1.8790000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8810000e+01   0.0000000e+00
   1.8820000e+01   0.0000000e+00
   1.8830000e+01   0.0000000e+00
   1.8840000e+01   0.0000000e+00
   1.8850000e+01   0.0000000e+00
   1.8860000e+01   0.0000000e+00
   1.8870000e+01   0.0000000e+00
   1.8880000e+01   0.0000000e+00
   1.8890000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8910000e+01   0.0000000e+00
   1.8920000e+01   0.0000000e+00
   1.8930000e+01   0.0000000e+00
   1.8940000e+01   0.0000000e+00
   1.8950000e+01   0.0000000e+00
   1.8960000e+01   0.0000000e+00
   1.8970000e+01   0.0000000e+00
   1.8980000e+01   0.0000000e+00
   1.8990000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9010000e+01   0.0000000e+00
   1.9020000e+01   0.0000000e+00
   1.9030000e+01   0.0000000e+00
   1.9040000e+01   0.0000000e+00
   1.9050000e+01   0.0000000e+00
   1.9060000e+01   0.0000000e+00
   1.9070000e+01   0.0000000e+00
   1.9080000e+01   0.0000000e+00
   1.9090000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9110000e+01   0.0000000e+00
   1.9120000e+01   0.0000000e+00
   1.9130000e+01   0.0000000e+00
   1.9140000e+01   0.0000000e+00
   1.9150000e+01   0.0000000e+00
   1.9160000e+01   0.0000000e+00
   1.9170000e+01   0.0000000e+00
   1.9180000e+01   0.0000000e+00
   1.9190000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9210000e+01   0.0000000e+00
   1.9220000e+01   0.0000000e+00
   1.9230000e+01   0.0000000e+00
   1.9240000e+01   0.0000000e+00
   1.9250000e+01   0.0000000e+00
   1.9260000e+01   0.0000000e+00
   1.9270000e+01   0.0000000e+00
   1.9280000e+01   0.0000000e+00
   1.9290000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9310000e+01   0.0000000e+00
   1.9320000e+01   0.0000000e+00
   1.9330000e+01   0.0000000e+00
   1.9340000e+01   0.0000000e+00
   1.9350000e+01   0.0000000e+00
   1.9360000e+01   0.0000000e+00
   1.9370000e+01   0.0000000e+00
   1.9380000e+01   0.0000000e+00
   1.9390000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9410000e+01   0.0000000e+00
   1.9420000e+01   0.0000000e+00
   1.9430000e+01   0.0000000e+00
   1.9440000e+01   0.0000000e+00
   1.9450000e+01   0.0000000e+00
   1.9460000e+01   0.0000000e+00
   1.9470000e+01   0.0000000e+00
   1.9480000e+01   0.0000000e+00
   1.9490000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9510000e+01   0.0000000e+00
   1.9520000e+01   0.0000000e+00
   1.9530000e+01   0.0000000e+00
   1.9540000e+01   0.0000000e+00
   1.9550000e+01   0.0000000e+00
   1.9560000e+01   0.0000000e+00
   1.9570000e+01   0.0000000e+00
   1.9580000e+01   0.0000000e+00
   1.9590000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9610000e+01   0.0000000e+00
   1.9620000e+01   0.0000000e+00
   1.9630000e+01   0.0000000e+00
   1.9640000e+01   0.0000000e+00
   1.9650000e+01   0.0000000e+00
   1.9660000e+01   0.0000000e+00
   1.9670000e+01   0.0000000e+00
   1.9680000e+01   0.0000000e+00
   1.9690000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9710000e+01   0.0000000e+00
   1.9720000e+01   0.0000000e+00
   1.9730000e+01   0.0000000e+00
   1.9740000e+01   0.0000000e+00
   1.9750000e+01   0.0000000e+00
   1.9760000e+01   0.0000000e+00
   1.9770000e+01   0.0000000e+00
   1.9780000e+01   0.0000000e+00
   1.9790000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9810000e+01   0.0000000e+00
   1.9820000e+01   0.0000000e+00
   1.9830000e+01   0.0000000e+00
   1.9840000e+01   0.0000000e+00
   1.9850000e+01   0.0000000e+00
   1.9860000e+01   0.0000000e+00
   1.9870000e+01   0.0000000e+00
   1.9880000e+01   0.0000000e+00
   1.9890000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9910000e+01   0.0000000e+00
   1.9920000e+01   0.0000000e+00
   1.9930000e+01   0.0000000e+00
   1.9940000e+01   0.0000000e+00
   1.9950000e+01   0.0000000e+00
   1.9960000e+01   0.0000000e+00
   1.9970000e+01   0.0000000e+00
   1.9980000e+01   0.0000000e+00
   1.9990000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> Data/Figs/V_filter02.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.1000000e-01   0.0000000e+00
   5.2000000e-01   0.0000000e+00
   5.3000000e-01   0.0000000e+00
   5.4000000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   5.6000000e-01   0.0000000e+00
   5.7000000e-01   0.0000000e+00
   5.8000000e-01   0.0000000e+00
   5.9000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   6.1000000e-01   0.0000000e+00
   6.2000000e-01   0.0000000e+00
   6.3000000e-01   0.0000000e+00
   6.4000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   6.6000000e-01   0.0000000e+00
   6.7000000e-01   0.0000000e+00
   6.8000000e-01   0.0000000e+00
   6.9000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.1000000e-01   0.0000000e+00
   7.2000000e-01   0.0000000e+00
   7.3000000e-01   0.0000000e+00
   7.4000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   7.6000000e-01   0.0000000e+00
   7.7000000e-01   0.0000000e+00
   7.8000000e-01   0.0000000e+00
   7.9000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.1000000e-01   0.0000000e+00
   8.2000000e-01   0.0000000e+00
   8.3000000e-01   0.0000000e+00
   8.4000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   8.6000000e-01   0.0000000e+00
   8.7000000e-01   0.0000000e+00
   8.8000000e-01   0.0000000e+00
   8.9000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.1000000e-01   0.0000000e+00
   9.2000000e-01   0.0000000e+00
   9.3000000e-01   0.0000000e+00
   9.4000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   9.6000000e-01   0.0000000e+00
   9.7000000e-01   0.0000000e+00
   9.8000000e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0100000e+00   0.0000000e+00
   1.0200000e+00   0.0000000e+00
   1.0300000e+00   0.0000000e+00
   1.0400000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.0600000e+00   0.0000000e+00
   1.0700000e+00   0.0000000e+00
   1.0800000e+00   0.0000000e+00
   1.0900000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1100000e+00   0.0000000e+00
   1.1200000e+00   0.0000000e+00
   1.1300000e+00   0.0000000e+00
   1.1400000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.1600000e+00   0.0000000e+00
   1.1700000e+00   0.0000000e+00
   1.1800000e+00   0.0000000e+00
   1.1900000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2100000e+00   0.0000000e+00
   1.2200000e+00   0.0000000e+00
   1.2300000e+00   0.0000000e+00
   1.2400000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.2600000e+00   0.0000000e+00
   1.2700000e+00   0.0000000e+00
   1.2800000e+00   0.0000000e+00
   1.2900000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3100000e+00   0.0000000e+00
   1.3200000e+00   0.0000000e+00
   1.3300000e+00   0.0000000e+00
   1.3400000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.3600000e+00   0.0000000e+00
   1.3700000e+00   0.0000000e+00
   1.3800000e+00   0.0000000e+00
   1.3900000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4100000e+00   0.0000000e+00
   1.4200000e+00   0.0000000e+00
   1.4300000e+00   0.0000000e+00
   1.4400000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.4600000e+00   0.0000000e+00
   1.4700000e+00   0.0000000e+00
   1.4800000e+00   0.0000000e+00
   1.4900000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5100000e+00   0.0000000e+00
   1.5200000e+00   0.0000000e+00
   1.5300000e+00   0.0000000e+00
   1.5400000e+00   0.0000000e+00
   1.5500000e+00   0.0000000e+00
   1.5600000e+00   0.0000000e+00
   1.5700000e+00   0.0000000e+00
   1.5800000e+00   0.0000000e+00
   1.5900000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.6100000e+00   0.0000000e+00
   1.6200000e+00   0.0000000e+00
   1.6300000e+00   0.0000000e+00
   1.6400000e+00   0.0000000e+00
   1.6500000e+00   0.0000000e+00
   1.6600000e+00   0.0000000e+00
   1.6700000e+00   0.0000000e+00
   1.6800000e+00   0.0000000e+00
   1.6900000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7100000e+00   0.0000000e+00
   1.7200000e+00   0.0000000e+00
   1.7300000e+00   0.0000000e+00
   1.7400000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.7600000e+00   0.0000000e+00
   1.7700000e+00   0.0000000e+00
   1.7800000e+00   0.0000000e+00
   1.7900000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.8100000e+00   0.0000000e+00
   1.8200000e+00   0.0000000e+00
   1.8300000e+00   0.0000000e+00
   1.8400000e+00   0.0000000e+00
   1.8500000e+00   0.0000000e+00
   1.8600000e+00   0.0000000e+00
   1.8700000e+00   0.0000000e+00
   1.8800000e+00   0.0000000e+00
   1.8900000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   1.9100000e+00   0.0000000e+00
   1.9200000e+00   0.0000000e+00
   1.9300000e+00   0.0000000e+00
   1.9400000e+00   0.0000000e+00
   1.9500000e+00   0.0000000e+00
   1.9600000e+00   0.0000000e+00
   1.9700000e+00   0.0000000e+00
   1.9800000e+00   0.0000000e+00
   1.9900000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0100000e+00   0.0000000e+00
   2.0200000e+00   0.0000000e+00
   2.0300000e+00   0.0000000e+00
   2.0400000e+00   0.0000000e+00
   2.0500000e+00   0.0000000e+00
   2.0600000e+00   0.0000000e+00
   2.0700000e+00   0.0000000e+00
   2.0800000e+00   0.0000000e+00
   2.0900000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.1100000e+00   0.0000000e+00
   2.1200000e+00   0.0000000e+00
   2.1300000e+00   0.0000000e+00
   2.1400000e+00   0.0000000e+00
   2.1500000e+00   0.0000000e+00
   2.1600000e+00   0.0000000e+00
   2.1700000e+00   0.0000000e+00
   2.1800000e+00   0.0000000e+00
   2.1900000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.2100000e+00   0.0000000e+00
   2.2200000e+00   0.0000000e+00
   2.2300000e+00   0.0000000e+00
   2.2400000e+00   0.0000000e+00
   2.2500000e+00   0.0000000e+00
   2.2600000e+00   0.0000000e+00
   2.2700000e+00   0.0000000e+00
   2.2800000e+00   0.0000000e+00
   2.2900000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.3100000e+00   0.0000000e+00
   2.3200000e+00   0.0000000e+00
   2.3300000e+00   0.0000000e+00
   2.3400000e+00   0.0000000e+00
   2.3500000e+00   0.0000000e+00
   2.3600000e+00   0.0000000e+00
   2.3700000e+00   0.0000000e+00
   2.3800000e+00   0.0000000e+00
   2.3900000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.4100000e+00   0.0000000e+00
   2.4200000e+00   0.0000000e+00
   2.4300000e+00   0.0000000e+00
   2.4400000e+00   0.0000000e+00
   2.4500000e+00   0.0000000e+00
   2.4600000e+00   0.0000000e+00
   2.4700000e+00   0.0000000e+00
   2.4800000e+00   0.0000000e+00
   2.4900000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.5100000e+00   0.0000000e+00
   2.5200000e+00   0.0000000e+00
   2.5300000e+00   0.0000000e+00
   2.5400000e+00   0.0000000e+00
   2.5500000e+00   0.0000000e+00
   2.5600000e+00   0.0000000e+00
   2.5700000e+00   0.0000000e+00
   2.5800000e+00   0.0000000e+00
   2.5900000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.6100000e+00   0.0000000e+00
   2.6200000e+00   0.0000000e+00
   2.6300000e+00   0.0000000e+00
   2.6400000e+00   0.0000000e+00
   2.6500000e+00   1.0000000e+00
   2.6600000e+00   1.0000000e+00
   2.6700000e+00   1.0000000e+00
   2.6800000e+00   1.0000000e+00
   2.6900000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.7100000e+00   1.0000000e+00
   2.7200000e+00   1.0000000e+00
   2.7300000e+00   1.0000000e+00
   2.7400000e+00   1.0000000e+00
   2.7500000e+00   1.0000000e+00
   2.7600000e+00   1.0000000e+00
   2.7700000e+00   1.0000000e+00
   2.7800000e+00   1.0000000e+00
   2.7900000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.8100000e+00   1.0000000e+00
   2.8200000e+00   1.0000000e+00
   2.8300000e+00   1.0000000e+00
   2.8400000e+00   1.0000000e+00
   2.8500000e+00   1.0000000e+00
   2.8600000e+00   1.0000000e+00
   2.8700000e+00   1.0000000e+00
   2.8800000e+00   1.0000000e+00
   2.8900000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   2.9100000e+00   1.0000000e+00
   2.9200000e+00   1.0000000e+00
   2.9300000e+00   1.0000000e+00
   2.9400000e+00   1.0000000e+00
   2.9500000e+00   1.0000000e+00
   2.9600000e+00   1.0000000e+00
   2.9700000e+00   1.0000000e+00
   2.9800000e+00   1.0000000e+00
   2.9900000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.0100000e+00   1.0000000e+00
   3.0200000e+00   1.0000000e+00
   3.0300000e+00   1.0000000e+00
   3.0400000e+00   1.0000000e+00
   3.0500000e+00   1.0000000e+00
   3.0600000e+00   1.0000000e+00
   3.0700000e+00   1.0000000e+00
   3.0800000e+00   1.0000000e+00
   3.0900000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.1100000e+00   1.0000000e+00
   3.1200000e+00   1.0000000e+00
   3.1300000e+00   1.0000000e+00
   3.1400000e+00   1.0000000e+00
   3.1500000e+00   1.0000000e+00
   3.1600000e+00   1.0000000e+00
   3.1700000e+00   1.0000000e+00
   3.1800000e+00   1.0000000e+00
   3.1900000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.2100000e+00   1.0000000e+00
   3.2200000e+00   1.0000000e+00
   3.2300000e+00   1.0000000e+00
   3.2400000e+00   1.0000000e+00
   3.2500000e+00   1.0000000e+00
   3.2600000e+00   1.0000000e+00
   3.2700000e+00   1.0000000e+00
   3.2800000e+00   1.0000000e+00
   3.2900000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.3100000e+00   1.0000000e+00
   3.3200000e+00   1.0000000e+00
   3.3300000e+00   1.0000000e+00
   3.3400000e+00   1.0000000e+00
   3.3500000e+00   1.0000000e+00
   3.3600000e+00   1.0000000e+00
   3.3700000e+00   1.0000000e+00
   3.3800000e+00   1.0000000e+00
   3.3900000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.4100000e+00   1.0000000e+00
   3.4200000e+00   1.0000000e+00
   3.4300000e+00   1.0000000e+00
   3.4400000e+00   1.0000000e+00
   3.4500000e+00   1.0000000e+00
   3.4600000e+00   1.0000000e+00
   3.4700000e+00   1.0000000e+00
   3.4800000e+00   1.0000000e+00
   3.4900000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.5100000e+00   1.0000000e+00
   3.5200000e+00   1.0000000e+00
   3.5300000e+00   1.0000000e+00
   3.5400000e+00   1.0000000e+00
   3.5500000e+00   1.0000000e+00
   3.5600000e+00   1.0000000e+00
   3.5700000e+00   1.0000000e+00
   3.5800000e+00   1.0000000e+00
   3.5900000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.6100000e+00   1.0000000e+00
   3.6200000e+00   1.0000000e+00
   3.6300000e+00   1.0000000e+00
   3.6400000e+00   1.0000000e+00
   3.6500000e+00   1.0000000e+00
   3.6600000e+00   1.0000000e+00
   3.6700000e+00   1.0000000e+00
   3.6800000e+00   1.0000000e+00
   3.6900000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.7100000e+00   1.0000000e+00
   3.7200000e+00   1.0000000e+00
   3.7300000e+00   1.0000000e+00
   3.7400000e+00   1.0000000e+00
   3.7500000e+00   1.0000000e+00
   3.7600000e+00   1.0000000e+00
   3.7700000e+00   1.0000000e+00
   3.7800000e+00   1.0000000e+00
   3.7900000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.8100000e+00   1.0000000e+00
   3.8200000e+00   0.0000000e+00
   3.8300000e+00   0.0000000e+00
   3.8400000e+00   0.0000000e+00
   3.8500000e+00   0.0000000e+00
   3.8600000e+00   0.0000000e+00
   3.8700000e+00   0.0000000e+00
   3.8800000e+00   0.0000000e+00
   3.8900000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   3.9100000e+00   0.0000000e+00
   3.9200000e+00   0.0000000e+00
   3.9300000e+00   0.0000000e+00
   3.9400000e+00   0.0000000e+00
   3.9500000e+00   0.0000000e+00
   3.9600000e+00   0.0000000e+00
   3.9700000e+00   0.0000000e+00
   3.9800000e+00   0.0000000e+00
   3.9900000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.0100000e+00   0.0000000e+00
   4.0200000e+00   0.0000000e+00
   4.0300000e+00   0.0000000e+00
   4.0400000e+00   0.0000000e+00
   4.0500000e+00   0.0000000e+00
   4.0600000e+00   0.0000000e+00
   4.0700000e+00   0.0000000e+00
   4.0800000e+00   0.0000000e+00
   4.0900000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.1100000e+00   0.0000000e+00
   4.1200000e+00   0.0000000e+00
   4.1300000e+00   0.0000000e+00
   4.1400000e+00   0.0000000e+00
   4.1500000e+00   0.0000000e+00
   4.1600000e+00   0.0000000e+00
   4.1700000e+00   0.0000000e+00
   4.1800000e+00   0.0000000e+00
   4.1900000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.2100000e+00   0.0000000e+00
   4.2200000e+00   0.0000000e+00
   4.2300000e+00   0.0000000e+00
   4.2400000e+00   0.0000000e+00
   4.2500000e+00   0.0000000e+00
   4.2600000e+00   0.0000000e+00
   4.2700000e+00   0.0000000e+00
   4.2800000e+00   0.0000000e+00
   4.2900000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.3100000e+00   0.0000000e+00
   4.3200000e+00   0.0000000e+00
   4.3300000e+00   0.0000000e+00
   4.3400000e+00   0.0000000e+00
   4.3500000e+00   0.0000000e+00
   4.3600000e+00   0.0000000e+00
   4.3700000e+00   0.0000000e+00
   4.3800000e+00   0.0000000e+00
   4.3900000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.4100000e+00   0.0000000e+00
   4.4200000e+00   0.0000000e+00
   4.4300000e+00   0.0000000e+00
   4.4400000e+00   0.0000000e+00
   4.4500000e+00   0.0000000e+00
   4.4600000e+00   0.0000000e+00
   4.4700000e+00   0.0000000e+00
   4.4800000e+00   0.0000000e+00
   4.4900000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.5100000e+00   0.0000000e+00
   4.5200000e+00   0.0000000e+00
   4.5300000e+00   0.0000000e+00
   4.5400000e+00   0.0000000e+00
   4.5500000e+00   0.0000000e+00
   4.5600000e+00   0.0000000e+00
   4.5700000e+00   0.0000000e+00
   4.5800000e+00   0.0000000e+00
   4.5900000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.6100000e+00   0.0000000e+00
   4.6200000e+00   0.0000000e+00
   4.6300000e+00   0.0000000e+00
   4.6400000e+00   0.0000000e+00
   4.6500000e+00   0.0000000e+00
   4.6600000e+00   0.0000000e+00
   4.6700000e+00   1.0000000e+00
   4.6800000e+00   1.0000000e+00
   4.6900000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.7100000e+00   1.0000000e+00
   4.7200000e+00   1.0000000e+00
   4.7300000e+00   1.0000000e+00
   4.7400000e+00   1.0000000e+00
   4.7500000e+00   1.0000000e+00
   4.7600000e+00   1.0000000e+00
   4.7700000e+00   1.0000000e+00
   4.7800000e+00   1.0000000e+00
   4.7900000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.8100000e+00   1.0000000e+00
   4.8200000e+00   1.0000000e+00
   4.8300000e+00   1.0000000e+00
   4.8400000e+00   1.0000000e+00
   4.8500000e+00   1.0000000e+00
   4.8600000e+00   1.0000000e+00
   4.8700000e+00   1.0000000e+00
   4.8800000e+00   1.0000000e+00
   4.8900000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   4.9100000e+00   1.0000000e+00
   4.9200000e+00   1.0000000e+00
   4.9300000e+00   1.0000000e+00
   4.9400000e+00   1.0000000e+00
   4.9500000e+00   1.0000000e+00
   4.9600000e+00   1.0000000e+00
   4.9700000e+00   1.0000000e+00
   4.9800000e+00   1.0000000e+00
   4.9900000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.0100000e+00   1.0000000e+00
   5.0200000e+00   1.0000000e+00
   5.0300000e+00   1.0000000e+00
   5.0400000e+00   1.0000000e+00
   5.0500000e+00   1.0000000e+00
   5.0600000e+00   1.0000000e+00
   5.0700000e+00   1.0000000e+00
   5.0800000e+00   1.0000000e+00
   5.0900000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.1100000e+00   1.0000000e+00
   5.1200000e+00   1.0000000e+00
   5.1300000e+00   1.0000000e+00
   5.1400000e+00   1.0000000e+00
   5.1500000e+00   1.0000000e+00
   5.1600000e+00   1.0000000e+00
   5.1700000e+00   1.0000000e+00
   5.1800000e+00   1.0000000e+00
   5.1900000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.2100000e+00   1.0000000e+00
   5.2200000e+00   1.0000000e+00
   5.2300000e+00   1.0000000e+00
   5.2400000e+00   1.0000000e+00
   5.2500000e+00   1.0000000e+00
   5.2600000e+00   1.0000000e+00
   5.2700000e+00   1.0000000e+00
   5.2800000e+00   1.0000000e+00
   5.2900000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.3100000e+00   1.0000000e+00
   5.3200000e+00   1.0000000e+00
   5.3300000e+00   1.0000000e+00
   5.3400000e+00   1.0000000e+00
   5.3500000e+00   1.0000000e+00
   5.3600000e+00   1.0000000e+00
   5.3700000e+00   1.0000000e+00
   5.3800000e+00   1.0000000e+00
   5.3900000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.4100000e+00   1.0000000e+00
   5.4200000e+00   1.0000000e+00
   5.4300000e+00   1.0000000e+00
   5.4400000e+00   1.0000000e+00
   5.4500000e+00   1.0000000e+00
   5.4600000e+00   1.0000000e+00
   5.4700000e+00   1.0000000e+00
   5.4800000e+00   1.0000000e+00
   5.4900000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.5100000e+00   0.0000000e+00
   5.5200000e+00   0.0000000e+00
   5.5300000e+00   0.0000000e+00
   5.5400000e+00   0.0000000e+00
   5.5500000e+00   0.0000000e+00
   5.5600000e+00   0.0000000e+00
   5.5700000e+00   0.0000000e+00
   5.5800000e+00   0.0000000e+00
   5.5900000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.6100000e+00   0.0000000e+00
   5.6200000e+00   0.0000000e+00
   5.6300000e+00   0.0000000e+00
   5.6400000e+00   0.0000000e+00
   5.6500000e+00   0.0000000e+00
   5.6600000e+00   0.0000000e+00
   5.6700000e+00   0.0000000e+00
   5.6800000e+00   0.0000000e+00
   5.6900000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.7100000e+00   0.0000000e+00
   5.7200000e+00   0.0000000e+00
   5.7300000e+00   0.0000000e+00
   5.7400000e+00   0.0000000e+00
   5.7500000e+00   0.0000000e+00
   5.7600000e+00   0.0000000e+00
   5.7700000e+00   0.0000000e+00
   5.7800000e+00   0.0000000e+00
   5.7900000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.8100000e+00   0.0000000e+00
   5.8200000e+00   0.0000000e+00
   5.8300000e+00   0.0000000e+00
   5.8400000e+00   0.0000000e+00
   5.8500000e+00   0.0000000e+00
   5.8600000e+00   0.0000000e+00
   5.8700000e+00   0.0000000e+00
   5.8800000e+00   0.0000000e+00
   5.8900000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   5.9100000e+00   0.0000000e+00
   5.9200000e+00   0.0000000e+00
   5.9300000e+00   0.0000000e+00
   5.9400000e+00   0.0000000e+00
   5.9500000e+00   0.0000000e+00
   5.9600000e+00   0.0000000e+00
   5.9700000e+00   0.0000000e+00
   5.9800000e+00   0.0000000e+00
   5.9900000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.0100000e+00   0.0000000e+00
   6.0200000e+00   0.0000000e+00
   6.0300000e+00   0.0000000e+00
   6.0400000e+00   0.0000000e+00
   6.0500000e+00   0.0000000e+00
   6.0600000e+00   0.0000000e+00
   6.0700000e+00   0.0000000e+00
   6.0800000e+00   0.0000000e+00
   6.0900000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.1100000e+00   0.0000000e+00
   6.1200000e+00   0.0000000e+00
   6.1300000e+00   0.0000000e+00
   6.1400000e+00   0.0000000e+00
   6.1500000e+00   0.0000000e+00
   6.1600000e+00   0.0000000e+00
   6.1700000e+00   0.0000000e+00
   6.1800000e+00   0.0000000e+00
   6.1900000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.2100000e+00   0.0000000e+00
   6.2200000e+00   0.0000000e+00
   6.2300000e+00   0.0000000e+00
   6.2400000e+00   0.0000000e+00
   6.2500000e+00   0.0000000e+00
   6.2600000e+00   0.0000000e+00
   6.2700000e+00   0.0000000e+00
   6.2800000e+00   0.0000000e+00
   6.2900000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.3100000e+00   0.0000000e+00
   6.3200000e+00   0.0000000e+00
   6.3300000e+00   0.0000000e+00
   6.3400000e+00   0.0000000e+00
   6.3500000e+00   0.0000000e+00
   6.3600000e+00   0.0000000e+00
   6.3700000e+00   0.0000000e+00
   6.3800000e+00   0.0000000e+00
   6.3900000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.4100000e+00   0.0000000e+00
   6.4200000e+00   0.0000000e+00
   6.4300000e+00   0.0000000e+00
   6.4400000e+00   0.0000000e+00
   6.4500000e+00   0.0000000e+00
   6.4600000e+00   0.0000000e+00
   6.4700000e+00   0.0000000e+00
   6.4800000e+00   0.0000000e+00
   6.4900000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.5100000e+00   0.0000000e+00
   6.5200000e+00   0.0000000e+00
   6.5300000e+00   0.0000000e+00
   6.5400000e+00   0.0000000e+00
   6.5500000e+00   0.0000000e+00
   6.5600000e+00   0.0000000e+00
   6.5700000e+00   0.0000000e+00
   6.5800000e+00   0.0000000e+00
   6.5900000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.6100000e+00   0.0000000e+00
   6.6200000e+00   0.0000000e+00
   6.6300000e+00   0.0000000e+00
   6.6400000e+00   0.0000000e+00
   6.6500000e+00   0.0000000e+00
   6.6600000e+00   0.0000000e+00
   6.6700000e+00   0.0000000e+00
   6.6800000e+00   0.0000000e+00
   6.6900000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.7100000e+00   0.0000000e+00
   6.7200000e+00   0.0000000e+00
   6.7300000e+00   0.0000000e+00
   6.7400000e+00   0.0000000e+00
   6.7500000e+00   0.0000000e+00
   6.7600000e+00   0.0000000e+00
   6.7700000e+00   0.0000000e+00
   6.7800000e+00   0.0000000e+00
   6.7900000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.8100000e+00   0.0000000e+00
   6.8200000e+00   0.0000000e+00
   6.8300000e+00   0.0000000e+00
   6.8400000e+00   0.0000000e+00
   6.8500000e+00   0.0000000e+00
   6.8600000e+00   0.0000000e+00
   6.8700000e+00   0.0000000e+00
   6.8800000e+00   0.0000000e+00
   6.8900000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   6.9100000e+00   0.0000000e+00
   6.9200000e+00   0.0000000e+00
   6.9300000e+00   0.0000000e+00
   6.9400000e+00   0.0000000e+00
   6.9500000e+00   0.0000000e+00
   6.9600000e+00   0.0000000e+00
   6.9700000e+00   0.0000000e+00
   6.9800000e+00   0.0000000e+00
   6.9900000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.0100000e+00   0.0000000e+00
   7.0200000e+00   0.0000000e+00
   7.0300000e+00   0.0000000e+00
   7.0400000e+00   0.0000000e+00
   7.0500000e+00   0.0000000e+00
   7.0600000e+00   0.0000000e+00
   7.0700000e+00   0.0000000e+00
   7.0800000e+00   0.0000000e+00
   7.0900000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.1100000e+00   0.0000000e+00
   7.1200000e+00   0.0000000e+00
   7.1300000e+00   0.0000000e+00
   7.1400000e+00   0.0000000e+00
   7.1500000e+00   0.0000000e+00
   7.1600000e+00   0.0000000e+00
   7.1700000e+00   0.0000000e+00
   7.1800000e+00   0.0000000e+00
   7.1900000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.2100000e+00   0.0000000e+00
   7.2200000e+00   0.0000000e+00
   7.2300000e+00   0.0000000e+00
   7.2400000e+00   0.0000000e+00
   7.2500000e+00   0.0000000e+00
   7.2600000e+00   0.0000000e+00
   7.2700000e+00   0.0000000e+00
   7.2800000e+00   0.0000000e+00
   7.2900000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.3100000e+00   0.0000000e+00
   7.3200000e+00   0.0000000e+00
   7.3300000e+00   0.0000000e+00
   7.3400000e+00   0.0000000e+00
   7.3500000e+00   0.0000000e+00
   7.3600000e+00   0.0000000e+00
   7.3700000e+00   1.0000000e+00
   7.3800000e+00   1.0000000e+00
   7.3900000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.4100000e+00   1.0000000e+00
   7.4200000e+00   1.0000000e+00
   7.4300000e+00   1.0000000e+00
   7.4400000e+00   1.0000000e+00
   7.4500000e+00   1.0000000e+00
   7.4600000e+00   1.0000000e+00
   7.4700000e+00   1.0000000e+00
   7.4800000e+00   1.0000000e+00
   7.4900000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.5100000e+00   1.0000000e+00
   7.5200000e+00   1.0000000e+00
   7.5300000e+00   1.0000000e+00
   7.5400000e+00   1.0000000e+00
   7.5500000e+00   1.0000000e+00
   7.5600000e+00   1.0000000e+00
   7.5700000e+00   1.0000000e+00
   7.5800000e+00   1.0000000e+00
   7.5900000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.6100000e+00   1.0000000e+00
   7.6200000e+00   1.0000000e+00
   7.6300000e+00   1.0000000e+00
   7.6400000e+00   1.0000000e+00
   7.6500000e+00   1.0000000e+00
   7.6600000e+00   1.0000000e+00
   7.6700000e+00   1.0000000e+00
   7.6800000e+00   1.0000000e+00
   7.6900000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.7100000e+00   1.0000000e+00
   7.7200000e+00   1.0000000e+00
   7.7300000e+00   1.0000000e+00
   7.7400000e+00   1.0000000e+00
   7.7500000e+00   1.0000000e+00
   7.7600000e+00   1.0000000e+00
   7.7700000e+00   1.0000000e+00
   7.7800000e+00   1.0000000e+00
   7.7900000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.8100000e+00   1.0000000e+00
   7.8200000e+00   1.0000000e+00
   7.8300000e+00   1.0000000e+00
   7.8400000e+00   1.0000000e+00
   7.8500000e+00   1.0000000e+00
   7.8600000e+00   1.0000000e+00
   7.8700000e+00   1.0000000e+00
   7.8800000e+00   1.0000000e+00
   7.8900000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   7.9100000e+00   1.0000000e+00
   7.9200000e+00   1.0000000e+00
   7.9300000e+00   1.0000000e+00
   7.9400000e+00   1.0000000e+00
   7.9500000e+00   1.0000000e+00
   7.9600000e+00   1.0000000e+00
   7.9700000e+00   1.0000000e+00
   7.9800000e+00   1.0000000e+00
   7.9900000e+00   1.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.0100000e+00   0.0000000e+00
   8.0200000e+00   0.0000000e+00
   8.0300000e+00   0.0000000e+00
   8.0400000e+00   0.0000000e+00
   8.0500000e+00   0.0000000e+00
   8.0600000e+00   0.0000000e+00
   8.0700000e+00   0.0000000e+00
   8.0800000e+00   0.0000000e+00
   8.0900000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.1100000e+00   0.0000000e+00
   8.1200000e+00   0.0000000e+00
   8.1300000e+00   0.0000000e+00
   8.1400000e+00   0.0000000e+00
   8.1500000e+00   0.0000000e+00
   8.1600000e+00   0.0000000e+00
   8.1700000e+00   0.0000000e+00
   8.1800000e+00   0.0000000e+00
   8.1900000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.2100000e+00   0.0000000e+00
   8.2200000e+00   0.0000000e+00
   8.2300000e+00   0.0000000e+00
   8.2400000e+00   0.0000000e+00
   8.2500000e+00   0.0000000e+00
   8.2600000e+00   0.0000000e+00
   8.2700000e+00   0.0000000e+00
   8.2800000e+00   0.0000000e+00
   8.2900000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.3100000e+00   0.0000000e+00
   8.3200000e+00   0.0000000e+00
   8.3300000e+00   0.0000000e+00
   8.3400000e+00   0.0000000e+00
   8.3500000e+00   0.0000000e+00
   8.3600000e+00   0.0000000e+00
   8.3700000e+00   0.0000000e+00
   8.3800000e+00   0.0000000e+00
   8.3900000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.4100000e+00   0.0000000e+00
   8.4200000e+00   0.0000000e+00
   8.4300000e+00   0.0000000e+00
   8.4400000e+00   0.0000000e+00
   8.4500000e+00   0.0000000e+00
   8.4600000e+00   0.0000000e+00
   8.4700000e+00   0.0000000e+00
   8.4800000e+00   0.0000000e+00
   8.4900000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.5100000e+00   0.0000000e+00
   8.5200000e+00   0.0000000e+00
   8.5300000e+00   0.0000000e+00
   8.5400000e+00   0.0000000e+00
   8.5500000e+00   0.0000000e+00
   8.5600000e+00   0.0000000e+00
   8.5700000e+00   0.0000000e+00
   8.5800000e+00   0.0000000e+00
   8.5900000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.6100000e+00   0.0000000e+00
   8.6200000e+00   0.0000000e+00
   8.6300000e+00   0.0000000e+00
   8.6400000e+00   0.0000000e+00
   8.6500000e+00   0.0000000e+00
   8.6600000e+00   0.0000000e+00
   8.6700000e+00   0.0000000e+00
   8.6800000e+00   0.0000000e+00
   8.6900000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.7100000e+00   0.0000000e+00
   8.7200000e+00   0.0000000e+00
   8.7300000e+00   0.0000000e+00
   8.7400000e+00   0.0000000e+00
   8.7500000e+00   0.0000000e+00
   8.7600000e+00   0.0000000e+00
   8.7700000e+00   0.0000000e+00
   8.7800000e+00   0.0000000e+00
   8.7900000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.8100000e+00   0.0000000e+00
   8.8200000e+00   0.0000000e+00
   8.8300000e+00   0.0000000e+00
   8.8400000e+00   0.0000000e+00
   8.8500000e+00   0.0000000e+00
   8.8600000e+00   0.0000000e+00
   8.8700000e+00   0.0000000e+00
   8.8800000e+00   0.0000000e+00
   8.8900000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   8.9100000e+00   0.0000000e+00
   8.9200000e+00   0.0000000e+00
   8.9300000e+00   0.0000000e+00
   8.9400000e+00   0.0000000e+00
   8.9500000e+00   0.0000000e+00
   8.9600000e+00   0.0000000e+00
   8.9700000e+00   0.0000000e+00
   8.9800000e+00   0.0000000e+00
   8.9900000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.0100000e+00   0.0000000e+00
   9.0200000e+00   0.0000000e+00
   9.0300000e+00   0.0000000e+00
   9.0400000e+00   0.0000000e+00
   9.0500000e+00   0.0000000e+00
   9.0600000e+00   0.0000000e+00
   9.0700000e+00   0.0000000e+00
   9.0800000e+00   0.0000000e+00
   9.0900000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.1100000e+00   0.0000000e+00
   9.1200000e+00   0.0000000e+00
   9.1300000e+00   0.0000000e+00
   9.1400000e+00   0.0000000e+00
   9.1500000e+00   0.0000000e+00
   9.1600000e+00   0.0000000e+00
   9.1700000e+00   0.0000000e+00
   9.1800000e+00   0.0000000e+00
   9.1900000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.2100000e+00   0.0000000e+00
   9.2200000e+00   0.0000000e+00
   9.2300000e+00   0.0000000e+00
   9.2400000e+00   0.0000000e+00
   9.2500000e+00   0.0000000e+00
   9.2600000e+00   0.0000000e+00
   9.2700000e+00   0.0000000e+00
   9.2800000e+00   0.0000000e+00
   9.2900000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.3100000e+00   0.0000000e+00
   9.3200000e+00   0.0000000e+00
   9.3300000e+00   0.0000000e+00
   9.3400000e+00   0.0000000e+00
   9.3500000e+00   0.0000000e+00
   9.3600000e+00   0.0000000e+00
   9.3700000e+00   1.0000000e+00
   9.3800000e+00   1.0000000e+00
   9.3900000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.4100000e+00   1.0000000e+00
   9.4200000e+00   1.0000000e+00
   9.4300000e+00   1.0000000e+00
   9.4400000e+00   1.0000000e+00
   9.4500000e+00   1.0000000e+00
   9.4600000e+00   1.0000000e+00
   9.4700000e+00   1.0000000e+00
   9.4800000e+00   1.0000000e+00
   9.4900000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.5100000e+00   1.0000000e+00
   9.5200000e+00   1.0000000e+00
   9.5300000e+00   1.0000000e+00
   9.5400000e+00   1.0000000e+00
   9.5500000e+00   1.0000000e+00
   9.5600000e+00   1.0000000e+00
   9.5700000e+00   1.0000000e+00
   9.5800000e+00   1.0000000e+00
   9.5900000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.6100000e+00   1.0000000e+00
   9.6200000e+00   1.0000000e+00
   9.6300000e+00   1.0000000e+00
   9.6400000e+00   1.0000000e+00
   9.6500000e+00   1.0000000e+00
   9.6600000e+00   1.0000000e+00
   9.6700000e+00   1.0000000e+00
   9.6800000e+00   1.0000000e+00
   9.6900000e+00   1.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.7100000e+00   0.0000000e+00
   9.7200000e+00   0.0000000e+00
   9.7300000e+00   0.0000000e+00
   9.7400000e+00   0.0000000e+00
   9.7500000e+00   0.0000000e+00
   9.7600000e+00   0.0000000e+00
   9.7700000e+00   0.0000000e+00
   9.7800000e+00   0.0000000e+00
   9.7900000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.8100000e+00   0.0000000e+00
   9.8200000e+00   0.0000000e+00
   9.8300000e+00   0.0000000e+00
   9.8400000e+00   0.0000000e+00
   9.8500000e+00   0.0000000e+00
   9.8600000e+00   0.0000000e+00
   9.8700000e+00   0.0000000e+00
   9.8800000e+00   0.0000000e+00
   9.8900000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   9.9100000e+00   0.0000000e+00
   9.9200000e+00   0.0000000e+00
   9.9300000e+00   0.0000000e+00
   9.9400000e+00   0.0000000e+00
   9.9500000e+00   0.0000000e+00
   9.9600000e+00   0.0000000e+00
   9.9700000e+00   0.0000000e+00
   9.9800000e+00   0.0000000e+00
   9.9900000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0010000e+01   0.0000000e+00
   1.0020000e+01   0.0000000e+00
   1.0030000e+01   0.0000000e+00
   1.0040000e+01   0.0000000e+00
   1.0050000e+01   0.0000000e+00
   1.0060000e+01   0.0000000e+00
   1.0070000e+01   0.0000000e+00
   1.0080000e+01   0.0000000e+00
   1.0090000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0110000e+01   0.0000000e+00
   1.0120000e+01   0.0000000e+00
   1.0130000e+01   0.0000000e+00
   1.0140000e+01   0.0000000e+00
   1.0150000e+01   0.0000000e+00
   1.0160000e+01   0.0000000e+00
   1.0170000e+01   0.0000000e+00
   1.0180000e+01   0.0000000e+00
   1.0190000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0210000e+01   0.0000000e+00
   1.0220000e+01   0.0000000e+00
   1.0230000e+01   0.0000000e+00
   1.0240000e+01   0.0000000e+00
   1.0250000e+01   0.0000000e+00
   1.0260000e+01   0.0000000e+00
   1.0270000e+01   0.0000000e+00
   1.0280000e+01   0.0000000e+00
   1.0290000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0310000e+01   0.0000000e+00
   1.0320000e+01   0.0000000e+00
   1.0330000e+01   0.0000000e+00
   1.0340000e+01   0.0000000e+00
   1.0350000e+01   0.0000000e+00
   1.0360000e+01   0.0000000e+00
   1.0370000e+01   0.0000000e+00
   1.0380000e+01   0.0000000e+00
   1.0390000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0410000e+01   0.0000000e+00
   1.0420000e+01   0.0000000e+00
   1.0430000e+01   0.0000000e+00
   1.0440000e+01   0.0000000e+00
   1.0450000e+01   0.0000000e+00
   1.0460000e+01   0.0000000e+00
   1.0470000e+01   0.0000000e+00
   1.0480000e+01   0.0000000e+00
   1.0490000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0510000e+01   0.0000000e+00
   1.0520000e+01   0.0000000e+00
   1.0530000e+01   0.0000000e+00
   1.0540000e+01   0.0000000e+00
   1.0550000e+01   0.0000000e+00
   1.0560000e+01   0.0000000e+00
   1.0570000e+01   0.0000000e+00
   1.0580000e+01   0.0000000e+00
   1.0590000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0610000e+01   0.0000000e+00
   1.0620000e+01   0.0000000e+00
   1.0630000e+01   0.0000000e+00
   1.0640000e+01   0.0000000e+00
   1.0650000e+01   0.0000000e+00
   1.0660000e+01   0.0000000e+00
   1.0670000e+01   0.0000000e+00
   1.0680000e+01   0.0000000e+00
   1.0690000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0710000e+01   0.0000000e+00
   1.0720000e+01   0.0000000e+00
   1.0730000e+01   0.0000000e+00
   1.0740000e+01   0.0000000e+00
   1.0750000e+01   0.0000000e+00
   1.0760000e+01   0.0000000e+00
   1.0770000e+01   0.0000000e+00
   1.0780000e+01   0.0000000e+00
   1.0790000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0810000e+01   0.0000000e+00
   1.0820000e+01   0.0000000e+00
   1.0830000e+01   0.0000000e+00
   1.0840000e+01   0.0000000e+00
   1.0850000e+01   0.0000000e+00
   1.0860000e+01   0.0000000e+00
   1.0870000e+01   0.0000000e+00
   1.0880000e+01   0.0000000e+00
   1.0890000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.0910000e+01   0.0000000e+00
   1.0920000e+01   0.0000000e+00
   1.0930000e+01   0.0000000e+00
   1.0940000e+01   0.0000000e+00
   1.0950000e+01   0.0000000e+00
   1.0960000e+01   0.0000000e+00
   1.0970000e+01   0.0000000e+00
   1.0980000e+01   0.0000000e+00
   1.0990000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1010000e+01   0.0000000e+00
   1.1020000e+01   0.0000000e+00
   1.1030000e+01   0.0000000e+00
   1.1040000e+01   0.0000000e+00
   1.1050000e+01   0.0000000e+00
   1.1060000e+01   0.0000000e+00
   1.1070000e+01   0.0000000e+00
   1.1080000e+01   0.0000000e+00
   1.1090000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1110000e+01   0.0000000e+00
   1.1120000e+01   0.0000000e+00
   1.1130000e+01   0.0000000e+00
   1.1140000e+01   0.0000000e+00
   1.1150000e+01   0.0000000e+00
   1.1160000e+01   0.0000000e+00
   1.1170000e+01   0.0000000e+00
   1.1180000e+01   0.0000000e+00
   1.1190000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1210000e+01   0.0000000e+00
   1.1220000e+01   0.0000000e+00
   1.1230000e+01   0.0000000e+00
   1.1240000e+01   0.0000000e+00
   1.1250000e+01   0.0000000e+00
   1.1260000e+01   0.0000000e+00
   1.1270000e+01   0.0000000e+00
   1.1280000e+01   0.0000000e+00
   1.1290000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1310000e+01   0.0000000e+00
   1.1320000e+01   0.0000000e+00
   1.1330000e+01   0.0000000e+00
   1.1340000e+01   0.0000000e+00
   1.1350000e+01   0.0000000e+00
   1.1360000e+01   0.0000000e+00
   1.1370000e+01   0.0000000e+00
   1.1380000e+01   0.0000000e+00
   1.1390000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1410000e+01   0.0000000e+00
   1.1420000e+01   0.0000000e+00
   1.1430000e+01   0.0000000e+00
   1.1440000e+01   0.0000000e+00
   1.1450000e+01   0.0000000e+00
   1.1460000e+01   0.0000000e+00
   1.1470000e+01   0.0000000e+00
   1.1480000e+01   0.0000000e+00
   1.1490000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1510000e+01   0.0000000e+00
   1.1520000e+01   0.0000000e+00
   1.1530000e+01   0.0000000e+00
   1.1540000e+01   0.0000000e+00
   1.1550000e+01   0.0000000e+00
   1.1560000e+01   0.0000000e+00
   1.1570000e+01   0.0000000e+00
   1.1580000e+01   0.0000000e+00
   1.1590000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1610000e+01   0.0000000e+00
   1.1620000e+01   1.0000000e+00
   1.1630000e+01   1.0000000e+00
   1.1640000e+01   1.0000000e+00
   1.1650000e+01   1.0000000e+00
   1.1660000e+01   1.0000000e+00
   1.1670000e+01   1.0000000e+00
   1.1680000e+01   1.0000000e+00
   1.1690000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1710000e+01   1.0000000e+00
   1.1720000e+01   1.0000000e+00
   1.1730000e+01   1.0000000e+00
   1.1740000e+01   1.0000000e+00
   1.1750000e+01   1.0000000e+00
   1.1760000e+01   1.0000000e+00
   1.1770000e+01   1.0000000e+00
   1.1780000e+01   1.0000000e+00
   1.1790000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1810000e+01   1.0000000e+00
   1.1820000e+01   1.0000000e+00
   1.1830000e+01   1.0000000e+00
   1.1840000e+01   1.0000000e+00
   1.1850000e+01   1.0000000e+00
   1.1860000e+01   1.0000000e+00
   1.1870000e+01   1.0000000e+00
   1.1880000e+01   1.0000000e+00
   1.1890000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.1910000e+01   1.0000000e+00
   1.1920000e+01   1.0000000e+00
   1.1930000e+01   1.0000000e+00
   1.1940000e+01   1.0000000e+00
   1.1950000e+01   1.0000000e+00
   1.1960000e+01   1.0000000e+00
   1.1970000e+01   1.0000000e+00
   1.1980000e+01   1.0000000e+00
   1.1990000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2010000e+01   1.0000000e+00
   1.2020000e+01   1.0000000e+00
   1.2030000e+01   1.0000000e+00
   1.2040000e+01   1.0000000e+00
   1.2050000e+01   1.0000000e+00
   1.2060000e+01   1.0000000e+00
   1.2070000e+01   1.0000000e+00
   1.2080000e+01   0.0000000e+00
   1.2090000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2110000e+01   0.0000000e+00
   1.2120000e+01   0.0000000e+00
   1.2130000e+01   0.0000000e+00
   1.2140000e+01   0.0000000e+00
   1.2150000e+01   0.0000000e+00
   1.2160000e+01   0.0000000e+00
   1.2170000e+01   0.0000000e+00
   1.2180000e+01   0.0000000e+00
   1.2190000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2210000e+01   0.0000000e+00
   1.2220000e+01   0.0000000e+00
   1.2230000e+01   0.0000000e+00
   1.2240000e+01   0.0000000e+00
   1.2250000e+01   0.0000000e+00
   1.2260000e+01   0.0000000e+00
   1.2270000e+01   0.0000000e+00
   1.2280000e+01   0.0000000e+00
   1.2290000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2310000e+01   0.0000000e+00
   1.2320000e+01   0.0000000e+00
   1.2330000e+01   0.0000000e+00
   1.2340000e+01   0.0000000e+00
   1.2350000e+01   0.0000000e+00
   1.2360000e+01   0.0000000e+00
   1.2370000e+01   0.0000000e+00
   1.2380000e+01   0.0000000e+00
   1.2390000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2410000e+01   0.0000000e+00
   1.2420000e+01   0.0000000e+00
   1.2430000e+01   0.0000000e+00
   1.2440000e+01   0.0000000e+00
   1.2450000e+01   0.0000000e+00
   1.2460000e+01   0.0000000e+00
   1.2470000e+01   0.0000000e+00
   1.2480000e+01   0.0000000e+00
   1.2490000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2510000e+01   0.0000000e+00
   1.2520000e+01   0.0000000e+00
   1.2530000e+01   0.0000000e+00
   1.2540000e+01   0.0000000e+00
   1.2550000e+01   0.0000000e+00
   1.2560000e+01   0.0000000e+00
   1.2570000e+01   0.0000000e+00
   1.2580000e+01   0.0000000e+00
   1.2590000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2610000e+01   0.0000000e+00
   1.2620000e+01   0.0000000e+00
   1.2630000e+01   0.0000000e+00
   1.2640000e+01   0.0000000e+00
   1.2650000e+01   0.0000000e+00
   1.2660000e+01   0.0000000e+00
   1.2670000e+01   0.0000000e+00
   1.2680000e+01   0.0000000e+00
   1.2690000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2710000e+01   0.0000000e+00
   1.2720000e+01   0.0000000e+00
   1.2730000e+01   0.0000000e+00
   1.2740000e+01   0.0000000e+00
   1.2750000e+01   0.0000000e+00
   1.2760000e+01   0.0000000e+00
   1.2770000e+01   0.0000000e+00
   1.2780000e+01   0.0000000e+00
   1.2790000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2810000e+01   0.0000000e+00
   1.2820000e+01   0.0000000e+00
   1.2830000e+01   0.0000000e+00
   1.2840000e+01   0.0000000e+00
   1.2850000e+01   0.0000000e+00
   1.2860000e+01   0.0000000e+00
   1.2870000e+01   0.0000000e+00
   1.2880000e+01   0.0000000e+00
   1.2890000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.2910000e+01   0.0000000e+00
   1.2920000e+01   0.0000000e+00
   1.2930000e+01   0.0000000e+00
   1.2940000e+01   0.0000000e+00
   1.2950000e+01   0.0000000e+00
   1.2960000e+01   0.0000000e+00
   1.2970000e+01   0.0000000e+00
   1.2980000e+01   0.0000000e+00
   1.2990000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3010000e+01   0.0000000e+00
   1.3020000e+01   0.0000000e+00
   1.3030000e+01   0.0000000e+00
   1.3040000e+01   0.0000000e+00
   1.3050000e+01   0.0000000e+00
   1.3060000e+01   0.0000000e+00
   1.3070000e+01   0.0000000e+00
   1.3080000e+01   0.0000000e+00
   1.3090000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3110000e+01   0.0000000e+00
   1.3120000e+01   0.0000000e+00
   1.3130000e+01   0.0000000e+00
   1.3140000e+01   0.0000000e+00
   1.3150000e+01   0.0000000e+00
   1.3160000e+01   0.0000000e+00
   1.3170000e+01   0.0000000e+00
   1.3180000e+01   0.0000000e+00
   1.3190000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3210000e+01   0.0000000e+00
   1.3220000e+01   0.0000000e+00
   1.3230000e+01   0.0000000e+00
   1.3240000e+01   0.0000000e+00
   1.3250000e+01   0.0000000e+00
   1.3260000e+01   0.0000000e+00
   1.3270000e+01   0.0000000e+00
   1.3280000e+01   0.0000000e+00
   1.3290000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3310000e+01   0.0000000e+00
   1.3320000e+01   0.0000000e+00
   1.3330000e+01   0.0000000e+00
   1.3340000e+01   0.0000000e+00
   1.3350000e+01   0.0000000e+00
   1.3360000e+01   0.0000000e+00
   1.3370000e+01   1.0000000e+00
   1.3380000e+01   1.0000000e+00
   1.3390000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3410000e+01   1.0000000e+00
   1.3420000e+01   1.0000000e+00
   1.3430000e+01   1.0000000e+00
   1.3440000e+01   1.0000000e+00
   1.3450000e+01   1.0000000e+00
   1.3460000e+01   1.0000000e+00
   1.3470000e+01   1.0000000e+00
   1.3480000e+01   1.0000000e+00
   1.3490000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3510000e+01   1.0000000e+00
   1.3520000e+01   1.0000000e+00
   1.3530000e+01   1.0000000e+00
   1.3540000e+01   1.0000000e+00
   1.3550000e+01   1.0000000e+00
   1.3560000e+01   1.0000000e+00
   1.3570000e+01   1.0000000e+00
   1.3580000e+01   1.0000000e+00
   1.3590000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3610000e+01   1.0000000e+00
   1.3620000e+01   1.0000000e+00
   1.3630000e+01   1.0000000e+00
   1.3640000e+01   1.0000000e+00
   1.3650000e+01   1.0000000e+00
   1.3660000e+01   1.0000000e+00
   1.3670000e+01   1.0000000e+00
   1.3680000e+01   1.0000000e+00
   1.3690000e+01   1.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3710000e+01   0.0000000e+00
   1.3720000e+01   0.0000000e+00
   1.3730000e+01   0.0000000e+00
   1.3740000e+01   0.0000000e+00
   1.3750000e+01   0.0000000e+00
   1.3760000e+01   0.0000000e+00
   1.3770000e+01   0.0000000e+00
   1.3780000e+01   0.0000000e+00
   1.3790000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3810000e+01   0.0000000e+00
   1.3820000e+01   0.0000000e+00
   1.3830000e+01   0.0000000e+00
   1.3840000e+01   0.0000000e+00
   1.3850000e+01   0.0000000e+00
   1.3860000e+01   0.0000000e+00
   1.3870000e+01   0.0000000e+00
   1.3880000e+01   0.0000000e+00
   1.3890000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.3910000e+01   0.0000000e+00
   1.3920000e+01   0.0000000e+00
   1.3930000e+01   0.0000000e+00
   1.3940000e+01   0.0000000e+00
   1.3950000e+01   0.0000000e+00
   1.3960000e+01   0.0000000e+00
   1.3970000e+01   0.0000000e+00
   1.3980000e+01   0.0000000e+00
   1.3990000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4010000e+01   0.0000000e+00
   1.4020000e+01   0.0000000e+00
   1.4030000e+01   0.0000000e+00
   1.4040000e+01   0.0000000e+00
   1.4050000e+01   0.0000000e+00
   1.4060000e+01   0.0000000e+00
   1.4070000e+01   0.0000000e+00
   1.4080000e+01   0.0000000e+00
   1.4090000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4110000e+01   0.0000000e+00
   1.4120000e+01   0.0000000e+00
   1.4130000e+01   0.0000000e+00
   1.4140000e+01   0.0000000e+00
   1.4150000e+01   0.0000000e+00
   1.4160000e+01   0.0000000e+00
   1.4170000e+01   0.0000000e+00
   1.4180000e+01   0.0000000e+00
   1.4190000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4210000e+01   0.0000000e+00
   1.4220000e+01   0.0000000e+00
   1.4230000e+01   0.0000000e+00
   1.4240000e+01   0.0000000e+00
   1.4250000e+01   0.0000000e+00
   1.4260000e+01   0.0000000e+00
   1.4270000e+01   0.0000000e+00
   1.4280000e+01   0.0000000e+00
   1.4290000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4310000e+01   0.0000000e+00
   1.4320000e+01   0.0000000e+00
   1.4330000e+01   0.0000000e+00
   1.4340000e+01   0.0000000e+00
   1.4350000e+01   0.0000000e+00
   1.4360000e+01   0.0000000e+00
   1.4370000e+01   0.0000000e+00
   1.4380000e+01   0.0000000e+00
   1.4390000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4410000e+01   0.0000000e+00
   1.4420000e+01   0.0000000e+00
   1.4430000e+01   0.0000000e+00
   1.4440000e+01   0.0000000e+00
   1.4450000e+01   0.0000000e+00
   1.4460000e+01   0.0000000e+00
   1.4470000e+01   0.0000000e+00
   1.4480000e+01   0.0000000e+00
   1.4490000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4510000e+01   0.0000000e+00
   1.4520000e+01   0.0000000e+00
   1.4530000e+01   0.0000000e+00
   1.4540000e+01   0.0000000e+00
   1.4550000e+01   0.0000000e+00
   1.4560000e+01   0.0000000e+00
   1.4570000e+01   0.0000000e+00
   1.4580000e+01   0.0000000e+00
   1.4590000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4610000e+01   0.0000000e+00
   1.4620000e+01   0.0000000e+00
   1.4630000e+01   0.0000000e+00
   1.4640000e+01   0.0000000e+00
   1.4650000e+01   0.0000000e+00
   1.4660000e+01   0.0000000e+00
   1.4670000e+01   0.0000000e+00
   1.4680000e+01   0.0000000e+00
   1.4690000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4710000e+01   0.0000000e+00
   1.4720000e+01   0.0000000e+00
   1.4730000e+01   0.0000000e+00
   1.4740000e+01   0.0000000e+00
   1.4750000e+01   0.0000000e+00
   1.4760000e+01   0.0000000e+00
   1.4770000e+01   0.0000000e+00
   1.4780000e+01   0.0000000e+00
   1.4790000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4810000e+01   0.0000000e+00
   1.4820000e+01   0.0000000e+00
   1.4830000e+01   0.0000000e+00
   1.4840000e+01   0.0000000e+00
   1.4850000e+01   0.0000000e+00
   1.4860000e+01   0.0000000e+00
   1.4870000e+01   0.0000000e+00
   1.4880000e+01   0.0000000e+00
   1.4890000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.4910000e+01   0.0000000e+00
   1.4920000e+01   0.0000000e+00
   1.4930000e+01   0.0000000e+00
   1.4940000e+01   0.0000000e+00
   1.4950000e+01   0.0000000e+00
   1.4960000e+01   0.0000000e+00
   1.4970000e+01   0.0000000e+00
   1.4980000e+01   0.0000000e+00
   1.4990000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5010000e+01   0.0000000e+00
   1.5020000e+01   0.0000000e+00
   1.5030000e+01   0.0000000e+00
   1.5040000e+01   0.0000000e+00
   1.5050000e+01   0.0000000e+00
   1.5060000e+01   0.0000000e+00
   1.5070000e+01   0.0000000e+00
   1.5080000e+01   0.0000000e+00
   1.5090000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5110000e+01   0.0000000e+00
   1.5120000e+01   0.0000000e+00
   1.5130000e+01   0.0000000e+00
   1.5140000e+01   0.0000000e+00
   1.5150000e+01   0.0000000e+00
   1.5160000e+01   0.0000000e+00
   1.5170000e+01   0.0000000e+00
   1.5180000e+01   0.0000000e+00
   1.5190000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5210000e+01   0.0000000e+00
   1.5220000e+01   0.0000000e+00
   1.5230000e+01   0.0000000e+00
   1.5240000e+01   0.0000000e+00
   1.5250000e+01   0.0000000e+00
   1.5260000e+01   0.0000000e+00
   1.5270000e+01   0.0000000e+00
   1.5280000e+01   0.0000000e+00
   1.5290000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5310000e+01   0.0000000e+00
   1.5320000e+01   0.0000000e+00
   1.5330000e+01   0.0000000e+00
   1.5340000e+01   0.0000000e+00
   1.5350000e+01   0.0000000e+00
   1.5360000e+01   0.0000000e+00
   1.5370000e+01   1.0000000e+00
   1.5380000e+01   1.0000000e+00
   1.5390000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5410000e+01   1.0000000e+00
   1.5420000e+01   1.0000000e+00
   1.5430000e+01   1.0000000e+00
   1.5440000e+01   1.0000000e+00
   1.5450000e+01   1.0000000e+00
   1.5460000e+01   1.0000000e+00
   1.5470000e+01   1.0000000e+00
   1.5480000e+01   1.0000000e+00
   1.5490000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5510000e+01   1.0000000e+00
   1.5520000e+01   1.0000000e+00
   1.5530000e+01   1.0000000e+00
   1.5540000e+01   1.0000000e+00
   1.5550000e+01   1.0000000e+00
   1.5560000e+01   1.0000000e+00
   1.5570000e+01   1.0000000e+00
   1.5580000e+01   1.0000000e+00
   1.5590000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5610000e+01   1.0000000e+00
   1.5620000e+01   1.0000000e+00
   1.5630000e+01   1.0000000e+00
   1.5640000e+01   1.0000000e+00
   1.5650000e+01   1.0000000e+00
   1.5660000e+01   1.0000000e+00
   1.5670000e+01   1.0000000e+00
   1.5680000e+01   1.0000000e+00
   1.5690000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5710000e+01   1.0000000e+00
   1.5720000e+01   1.0000000e+00
   1.5730000e+01   1.0000000e+00
   1.5740000e+01   1.0000000e+00
   1.5750000e+01   1.0000000e+00
   1.5760000e+01   1.0000000e+00
   1.5770000e+01   1.0000000e+00
   1.5780000e+01   1.0000000e+00
   1.5790000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5810000e+01   1.0000000e+00
   1.5820000e+01   1.0000000e+00
   1.5830000e+01   1.0000000e+00
   1.5840000e+01   1.0000000e+00
   1.5850000e+01   1.0000000e+00
   1.5860000e+01   1.0000000e+00
   1.5870000e+01   1.0000000e+00
   1.5880000e+01   1.0000000e+00
   1.5890000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.5910000e+01   1.0000000e+00
   1.5920000e+01   1.0000000e+00
   1.5930000e+01   1.0000000e+00
   1.5940000e+01   1.0000000e+00
   1.5950000e+01   1.0000000e+00
   1.5960000e+01   1.0000000e+00
   1.5970000e+01   1.0000000e+00
   1.5980000e+01   1.0000000e+00
   1.5990000e+01   1.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6010000e+01   0.0000000e+00
   1.6020000e+01   0.0000000e+00
   1.6030000e+01   0.0000000e+00
   1.6040000e+01   0.0000000e+00
   1.6050000e+01   0.0000000e+00
   1.6060000e+01   0.0000000e+00
   1.6070000e+01   0.0000000e+00
   1.6080000e+01   0.0000000e+00
   1.6090000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6110000e+01   0.0000000e+00
   1.6120000e+01   0.0000000e+00
   1.6130000e+01   0.0000000e+00
   1.6140000e+01   0.0000000e+00
   1.6150000e+01   0.0000000e+00
   1.6160000e+01   0.0000000e+00
   1.6170000e+01   0.0000000e+00
   1.6180000e+01   0.0000000e+00
   1.6190000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6210000e+01   0.0000000e+00
   1.6220000e+01   0.0000000e+00
   1.6230000e+01   0.0000000e+00
   1.6240000e+01   0.0000000e+00
   1.6250000e+01   0.0000000e+00
   1.6260000e+01   0.0000000e+00
   1.6270000e+01   0.0000000e+00
   1.6280000e+01   0.0000000e+00
   1.6290000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6310000e+01   0.0000000e+00
   1.6320000e+01   0.0000000e+00
   1.6330000e+01   0.0000000e+00
   1.6340000e+01   0.0000000e+00
   1.6350000e+01   0.0000000e+00
   1.6360000e+01   0.0000000e+00
   1.6370000e+01   0.0000000e+00
   1.6380000e+01   0.0000000e+00
   1.6390000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6410000e+01   0.0000000e+00
   1.6420000e+01   0.0000000e+00
   1.6430000e+01   0.0000000e+00
   1.6440000e+01   0.0000000e+00
   1.6450000e+01   0.0000000e+00
   1.6460000e+01   0.0000000e+00
   1.6470000e+01   0.0000000e+00
   1.6480000e+01   0.0000000e+00
   1.6490000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6510000e+01   0.0000000e+00
   1.6520000e+01   0.0000000e+00
   1.6530000e+01   0.0000000e+00
   1.6540000e+01   0.0000000e+00
   1.6550000e+01   0.0000000e+00
   1.6560000e+01   0.0000000e+00
   1.6570000e+01   0.0000000e+00
   1.6580000e+01   0.0000000e+00
   1.6590000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6610000e+01   0.0000000e+00
   1.6620000e+01   0.0000000e+00
   1.6630000e+01   0.0000000e+00
   1.6640000e+01   0.0000000e+00
   1.6650000e+01   0.0000000e+00
   1.6660000e+01   0.0000000e+00
   1.6670000e+01   0.0000000e+00
   1.6680000e+01   0.0000000e+00
   1.6690000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6710000e+01   0.0000000e+00
   1.6720000e+01   0.0000000e+00
   1.6730000e+01   0.0000000e+00
   1.6740000e+01   0.0000000e+00
   1.6750000e+01   0.0000000e+00
   1.6760000e+01   0.0000000e+00
   1.6770000e+01   0.0000000e+00
   1.6780000e+01   0.0000000e+00
   1.6790000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6810000e+01   0.0000000e+00
   1.6820000e+01   0.0000000e+00
   1.6830000e+01   0.0000000e+00
   1.6840000e+01   0.0000000e+00
   1.6850000e+01   0.0000000e+00
   1.6860000e+01   0.0000000e+00
   1.6870000e+01   0.0000000e+00
   1.6880000e+01   0.0000000e+00
   1.6890000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.6910000e+01   0.0000000e+00
   1.6920000e+01   0.0000000e+00
   1.6930000e+01   0.0000000e+00
   1.6940000e+01   0.0000000e+00
   1.6950000e+01   0.0000000e+00
   1.6960000e+01   0.0000000e+00
   1.6970000e+01   0.0000000e+00
   1.6980000e+01   0.0000000e+00
   1.6990000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7010000e+01   0.0000000e+00
   1.7020000e+01   0.0000000e+00
   1.7030000e+01   0.0000000e+00
   1.7040000e+01   0.0000000e+00
   1.7050000e+01   0.0000000e+00
   1.7060000e+01   0.0000000e+00
   1.7070000e+01   0.0000000e+00
   1.7080000e+01   0.0000000e+00
   1.7090000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7110000e+01   0.0000000e+00
   1.7120000e+01   0.0000000e+00
   1.7130000e+01   0.0000000e+00
   1.7140000e+01   0.0000000e+00
   1.7150000e+01   0.0000000e+00
   1.7160000e+01   0.0000000e+00
   1.7170000e+01   0.0000000e+00
   1.7180000e+01   0.0000000e+00
   1.7190000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7210000e+01   0.0000000e+00
   1.7220000e+01   0.0000000e+00
   1.7230000e+01   0.0000000e+00
   1.7240000e+01   0.0000000e+00
   1.7250000e+01   0.0000000e+00
   1.7260000e+01   0.0000000e+00
   1.7270000e+01   0.0000000e+00
   1.7280000e+01   0.0000000e+00
   1.7290000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7310000e+01   0.0000000e+00
   1.7320000e+01   0.0000000e+00
   1.7330000e+01   0.0000000e+00
   1.7340000e+01   0.0000000e+00
   1.7350000e+01   0.0000000e+00
   1.7360000e+01   0.0000000e+00
   1.7370000e+01   0.0000000e+00
   1.7380000e+01   0.0000000e+00
   1.7390000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7410000e+01   0.0000000e+00
   1.7420000e+01   0.0000000e+00
   1.7430000e+01   0.0000000e+00
   1.7440000e+01   0.0000000e+00
   1.7450000e+01   0.0000000e+00
   1.7460000e+01   0.0000000e+00
   1.7470000e+01   0.0000000e+00
   1.7480000e+01   0.0000000e+00
   1.7490000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7510000e+01   0.0000000e+00
   1.7520000e+01   0.0000000e+00
   1.7530000e+01   0.0000000e+00
   1.7540000e+01   0.0000000e+00
   1.7550000e+01   0.0000000e+00
   1.7560000e+01   0.0000000e+00
   1.7570000e+01   0.0000000e+00
   1.7580000e+01   0.0000000e+00
   1.7590000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7610000e+01   0.0000000e+00
   1.7620000e+01   0.0000000e+00
   1.7630000e+01   0.0000000e+00
   1.7640000e+01   0.0000000e+00
   1.7650000e+01   0.0000000e+00
   1.7660000e+01   0.0000000e+00
   1.7670000e+01   0.0000000e+00
   1.7680000e+01   0.0000000e+00
   1.7690000e+01   0.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7710000e+01   1.0000000e+00
   1.7720000e+01   1.0000000e+00
   1.7730000e+01   1.0000000e+00
   1.7740000e+01   1.0000000e+00
   1.7750000e+01   1.0000000e+00
   1.7760000e+01   1.0000000e+00
   1.7770000e+01   1.0000000e+00
   1.7780000e+01   1.0000000e+00
   1.7790000e+01   1.0000000e+00
   1.7800000e+01   1.0000000e+00
   1.7810000e+01   1.0000000e+00
   1.7820000e+01   1.0000000e+00
   1.7830000e+01   1.0000000e+00
   1.7840000e+01   1.0000000e+00
   1.7850000e+01   1.0000000e+00
   1.7860000e+01   1.0000000e+00
   1.7870000e+01   1.0000000e+00
   1.7880000e+01   1.0000000e+00
   1.7890000e+01   1.0000000e+00
   1.7900000e+01   1.0000000e+00
   1.7910000e+01   1.0000000e+00
   1.7920000e+01   1.0000000e+00
   1.7930000e+01   1.0000000e+00
   1.7940000e+01   1.0000000e+00
   1.7950000e+01   1.0000000e+00
   1.7960000e+01   1.0000000e+00
   1.7970000e+01   1.0000000e+00
   1.7980000e+01   1.0000000e+00
   1.7990000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.8010000e+01   1.0000000e+00
   1.8020000e+01   1.0000000e+00
   1.8030000e+01   1.0000000e+00
   1.8040000e+01   1.0000000e+00
   1.8050000e+01   1.0000000e+00
   1.8060000e+01   1.0000000e+00
   1.8070000e+01   1.0000000e+00
   1.8080000e+01   1.0000000e+00
   1.8090000e+01   1.0000000e+00
   1.8100000e+01   1.0000000e+00
   1.8110000e+01   1.0000000e+00
   1.8120000e+01   1.0000000e+00
   1.8130000e+01   1.0000000e+00
   1.8140000e+01   1.0000000e+00
   1.8150000e+01   1.0000000e+00
   1.8160000e+01   1.0000000e+00
   1.8170000e+01   1.0000000e+00
   1.8180000e+01   1.0000000e+00
   1.8190000e+01   1.0000000e+00
   1.8200000e+01   1.0000000e+00
   1.8210000e+01   1.0000000e+00
   1.8220000e+01   1.0000000e+00
   1.8230000e+01   1.0000000e+00
   1.8240000e+01   1.0000000e+00
   1.8250000e+01   0.0000000e+00
   1.8260000e+01   0.0000000e+00
   1.8270000e+01   0.0000000e+00
   1.8280000e+01   0.0000000e+00
   1.8290000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8310000e+01   0.0000000e+00
   1.8320000e+01   0.0000000e+00
   1.8330000e+01   0.0000000e+00
   1.8340000e+01   0.0000000e+00
   1.8350000e+01   0.0000000e+00
   1.8360000e+01   0.0000000e+00
   1.8370000e+01   0.0000000e+00
   1.8380000e+01   0.0000000e+00
   1.8390000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8410000e+01   0.0000000e+00
   1.8420000e+01   0.0000000e+00
   1.8430000e+01   0.0000000e+00
   1.8440000e+01   0.0000000e+00
   1.8450000e+01   0.0000000e+00
   1.8460000e+01   0.0000000e+00
   1.8470000e+01   0.0000000e+00
   1.8480000e+01   0.0000000e+00
   1.8490000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8510000e+01   0.0000000e+00
   1.8520000e+01   0.0000000e+00
   1.8530000e+01   0.0000000e+00
   1.8540000e+01   0.0000000e+00
   1.8550000e+01   0.0000000e+00
   1.8560000e+01   0.0000000e+00
   1.8570000e+01   0.0000000e+00
   1.8580000e+01   0.0000000e+00
   1.8590000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8610000e+01   0.0000000e+00
   1.8620000e+01   0.0000000e+00
   1.8630000e+01   0.0000000e+00
   1.8640000e+01   0.0000000e+00
   1.8650000e+01   0.0000000e+00
   1.8660000e+01   0.0000000e+00
   1.8670000e+01   0.0000000e+00
   1.8680000e+01   0.0000000e+00
   1.8690000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8710000e+01   0.0000000e+00
   1.8720000e+01   0.0000000e+00
   1.8730000e+01   0.0000000e+00
   1.8740000e+01   0.0000000e+00
   1.8750000e+01   0.0000000e+00
   1.8760000e+01   0.0000000e+00
   1.8770000e+01   0.0000000e+00
   1.8780000e+01   0.0000000e+00
   1.8790000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8810000e+01   0.0000000e+00
   1.8820000e+01   0.0000000e+00
   1.8830000e+01   0.0000000e+00
   1.8840000e+01   0.0000000e+00
   1.8850000e+01   0.0000000e+00
   1.8860000e+01   0.0000000e+00
   1.8870000e+01   0.0000000e+00
   1.8880000e+01   0.0000000e+00
   1.8890000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8910000e+01   0.0000000e+00
   1.8920000e+01   0.0000000e+00
   1.8930000e+01   0.0000000e+00
   1.8940000e+01   0.0000000e+00
   1.8950000e+01   0.0000000e+00
   1.8960000e+01   0.0000000e+00
   1.8970000e+01   0.0000000e+00
   1.8980000e+01   0.0000000e+00
   1.8990000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9010000e+01   0.0000000e+00
   1.9020000e+01   0.0000000e+00
   1.9030000e+01   0.0000000e+00
   1.9040000e+01   0.0000000e+00
   1.9050000e+01   0.0000000e+00
   1.9060000e+01   0.0000000e+00
   1.9070000e+01   0.0000000e+00
   1.9080000e+01   0.0000000e+00
   1.9090000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9110000e+01   0.0000000e+00
   1.9120000e+01   0.0000000e+00
   1.9130000e+01   0.0000000e+00
   1.9140000e+01   0.0000000e+00
   1.9150000e+01   0.0000000e+00
   1.9160000e+01   0.0000000e+00
   1.9170000e+01   0.0000000e+00
   1.9180000e+01   0.0000000e+00
   1.9190000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9210000e+01   0.0000000e+00
   1.9220000e+01   0.0000000e+00
   1.9230000e+01   0.0000000e+00
   1.9240000e+01   0.0000000e+00
   1.9250000e+01   0.0000000e+00
   1.9260000e+01   0.0000000e+00
   1.9270000e+01   0.0000000e+00
   1.9280000e+01   0.0000000e+00
   1.9290000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9310000e+01   0.0000000e+00
   1.9320000e+01   0.0000000e+00
   1.9330000e+01   0.0000000e+00
   1.9340000e+01   0.0000000e+00
   1.9350000e+01   0.0000000e+00
   1.9360000e+01   0.0000000e+00
   1.9370000e+01   0.0000000e+00
   1.9380000e+01   0.0000000e+00
   1.9390000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9410000e+01   0.0000000e+00
   1.9420000e+01   0.0000000e+00
   1.9430000e+01   0.0000000e+00
   1.9440000e+01   0.0000000e+00
   1.9450000e+01   0.0000000e+00
   1.9460000e+01   0.0000000e+00
   1.9470000e+01   0.0000000e+00
   1.9480000e+01   0.0000000e+00
   1.9490000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9510000e+01   0.0000000e+00
   1.9520000e+01   0.0000000e+00
   1.9530000e+01   0.0000000e+00
   1.9540000e+01   0.0000000e+00
   1.9550000e+01   0.0000000e+00
   1.9560000e+01   0.0000000e+00
   1.9570000e+01   0.0000000e+00
   1.9580000e+01   0.0000000e+00
   1.9590000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9610000e+01   0.0000000e+00
   1.9620000e+01   0.0000000e+00
   1.9630000e+01   0.0000000e+00
   1.9640000e+01   0.0000000e+00
   1.9650000e+01   0.0000000e+00
   1.9660000e+01   0.0000000e+00
   1.9670000e+01   0.0000000e+00
   1.9680000e+01   0.0000000e+00
   1.9690000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9710000e+01   0.0000000e+00
   1.9720000e+01   0.0000000e+00
   1.9730000e+01   0.0000000e+00
   1.9740000e+01   0.0000000e+00
   1.9750000e+01   0.0000000e+00
   1.9760000e+01   0.0000000e+00
   1.9770000e+01   0.0000000e+00
   1.9780000e+01   0.0000000e+00
   1.9790000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9810000e+01   0.0000000e+00
   1.9820000e+01   0.0000000e+00
   1.9830000e+01   0.0000000e+00
   1.9840000e+01   0.0000000e+00
   1.9850000e+01   0.0000000e+00
   1.9860000e+01   0.0000000e+00
   1.9870000e+01   0.0000000e+00
   1.9880000e+01   0.0000000e+00
   1.9890000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9910000e+01   0.0000000e+00
   1.9920000e+01   0.0000000e+00
   1.9930000e+01   0.0000000e+00
   1.9940000e+01   0.0000000e+00
   1.9950000e+01   0.0000000e+00
   1.9960000e+01   0.0000000e+00
   1.9970000e+01   0.0000000e+00
   1.9980000e+01   0.0000000e+00
   1.9990000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> Data/Figs/X.dat <==
   0.0000000e+00   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.6000000e+00   2.0000000e+00
   1.8000000e+00   2.0000000e+00
   2.0000000e+00   2.0000000e+00
   2.2000000e+00   2.0000000e+00
   2.4000000e+00   2.0000000e+00
   2.6000000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.8000000e+00   2.0000000e+00
   4.0000000e+00   2.0000000e+00
   4.2000000e+00   2.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.4000000e+00   2.0000000e+00
   5.6000000e+00   2.0000000e+00
   5.8000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.4000000e+00   2.0000000e+00
   6.6000000e+00   2.0000000e+00
   6.8000000e+00   2.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.6000000e+00   2.0000000e+00
   7.8000000e+00   2.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.4000000e+00   2.0000000e+00
   8.6000000e+00   2.0000000e+00
   8.8000000e+00   2.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0400000e+01   2.0000000e+00
   1.0600000e+01   2.0000000e+00
   1.0800000e+01   2.0000000e+00
   1.1000000e+01   2.0000000e+00
   1.1200000e+01   2.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1800000e+01   2.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2200000e+01   2.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3400000e+01   2.0000000e+00
   1.3600000e+01   2.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4400000e+01   2.0000000e+00
   1.4600000e+01   2.0000000e+00
   1.4800000e+01   2.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5800000e+01   2.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6400000e+01   2.0000000e+00
   1.6600000e+01   2.0000000e+00
   1.6800000e+01   2.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7600000e+01   2.0000000e+00
   1.7800000e+01   2.0000000e+00
   1.8000000e+01   2.0000000e+00
   1.8200000e+01   2.0000000e+00
   1.8400000e+01   1.0000000e+00
   1.8600000e+01   1.0000000e+00
   1.8800000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9200000e+01   1.0000000e+00
   1.9400000e+01   1.0000000e+00
   1.9600000e+01   1.0000000e+00
   1.9800000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00


==> Data/Figs/X2.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.7000000e-01   2.0000000e+00
   6.8000000e-01   2.0000000e+00
   6.9000000e-01   2.0000000e+00
   7.0000000e-01   2.0000000e+00
   7.1000000e-01   2.0000000e+00
   7.2000000e-01   2.0000000e+00
   7.3000000e-01   2.0000000e+00
   7.4000000e-01   2.0000000e+00
   7.5000000e-01   2.0000000e+00
   7.6000000e-01   2.0000000e+00
   7.7000000e-01   2.0000000e+00
   7.8000000e-01   2.0000000e+00
   7.9000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.4000000e-01   2.0000000e+00
   8.5000000e-01   2.0000000e+00
   8.6000000e-01   2.0000000e+00
   8.7000000e-01   2.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0100000e+00   1.0000000e+00
   1.0200000e+00   1.0000000e+00
   1.0300000e+00   1.0000000e+00
   1.0400000e+00   1.0000000e+00
   1.0500000e+00   1.0000000e+00
   1.0600000e+00   1.0000000e+00
   1.0700000e+00   1.0000000e+00
   1.0800000e+00   1.0000000e+00
   1.0900000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.1100000e+00   1.0000000e+00
   1.1200000e+00   1.0000000e+00
   1.1300000e+00   1.0000000e+00
   1.1400000e+00   1.0000000e+00
   1.1500000e+00   1.0000000e+00
   1.1600000e+00   1.0000000e+00
   1.1700000e+00   1.0000000e+00
   1.1800000e+00   1.0000000e+00
   1.1900000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.2100000e+00   1.0000000e+00
   1.2200000e+00   1.0000000e+00
   1.2300000e+00   1.0000000e+00
   1.2400000e+00   1.0000000e+00
   1.2500000e+00   1.0000000e+00
   1.2600000e+00   1.0000000e+00
   1.2700000e+00   1.0000000e+00
   1.2800000e+00   1.0000000e+00
   1.2900000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.3100000e+00   1.0000000e+00
   1.3200000e+00   1.0000000e+00
   1.3300000e+00   1.0000000e+00
   1.3400000e+00   1.0000000e+00
   1.3500000e+00   1.0000000e+00
   1.3600000e+00   1.0000000e+00
   1.3700000e+00   1.0000000e+00
   1.3800000e+00   1.0000000e+00
   1.3900000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.4100000e+00   1.0000000e+00
   1.4200000e+00   1.0000000e+00
   1.4300000e+00   1.0000000e+00
   1.4400000e+00   1.0000000e+00
   1.4500000e+00   1.0000000e+00
   1.4600000e+00   1.0000000e+00
   1.4700000e+00   1.0000000e+00
   1.4800000e+00   1.0000000e+00
   1.4900000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.5100000e+00   1.0000000e+00
   1.5200000e+00   1.0000000e+00
   1.5300000e+00   1.0000000e+00
   1.5400000e+00   1.0000000e+00
   1.5500000e+00   1.0000000e+00
   1.5600000e+00   1.0000000e+00
   1.5700000e+00   1.0000000e+00
   1.5800000e+00   2.0000000e+00
   1.5900000e+00   2.0000000e+00
   1.6000000e+00   2.0000000e+00
   1.6100000e+00   2.0000000e+00
   1.6200000e+00   2.0000000e+00
   1.6300000e+00   2.0000000e+00
   1.6400000e+00   2.0000000e+00
   1.6500000e+00   2.0000000e+00
   1.6600000e+00   2.0000000e+00
   1.6700000e+00   2.0000000e+00
   1.6800000e+00   2.0000000e+00
   1.6900000e+00   2.0000000e+00
   1.7000000e+00   2.0000000e+00
   1.7100000e+00   2.0000000e+00
   1.7200000e+00   2.0000000e+00
   1.7300000e+00   2.0000000e+00
   1.7400000e+00   2.0000000e+00
   1.7500000e+00   2.0000000e+00
   1.7600000e+00   2.0000000e+00
   1.7700000e+00   2.0000000e+00
   1.7800000e+00   2.0000000e+00
   1.7900000e+00   2.0000000e+00
   1.8000000e+00   2.0000000e+00
   1.8100000e+00   2.0000000e+00
   1.8200000e+00   2.0000000e+00
   1.8300000e+00   2.0000000e+00
   1.8400000e+00   2.0000000e+00
   1.8500000e+00   2.0000000e+00
   1.8600000e+00   2.0000000e+00
   1.8700000e+00   2.0000000e+00
   1.8800000e+00   2.0000000e+00
   1.8900000e+00   2.0000000e+00
   1.9000000e+00   2.0000000e+00
   1.9100000e+00   2.0000000e+00
   1.9200000e+00   2.0000000e+00
   1.9300000e+00   2.0000000e+00
   1.9400000e+00   2.0000000e+00
   1.9500000e+00   2.0000000e+00
   1.9600000e+00   2.0000000e+00
   1.9700000e+00   2.0000000e+00
   1.9800000e+00   2.0000000e+00
   1.9900000e+00   2.0000000e+00
   2.0000000e+00   2.0000000e+00
   2.0100000e+00   2.0000000e+00
   2.0200000e+00   2.0000000e+00
   2.0300000e+00   2.0000000e+00
   2.0400000e+00   2.0000000e+00
   2.0500000e+00   2.0000000e+00
   2.0600000e+00   2.0000000e+00
   2.0700000e+00   2.0000000e+00
   2.0800000e+00   2.0000000e+00
   2.0900000e+00   2.0000000e+00
   2.1000000e+00   2.0000000e+00
   2.1100000e+00   2.0000000e+00
   2.1200000e+00   2.0000000e+00
   2.1300000e+00   2.0000000e+00
   2.1400000e+00   2.0000000e+00
   2.1500000e+00   2.0000000e+00
   2.1600000e+00   2.0000000e+00
   2.1700000e+00   2.0000000e+00
   2.1800000e+00   2.0000000e+00
   2.1900000e+00   2.0000000e+00
   2.2000000e+00   2.0000000e+00
   2.2100000e+00   2.0000000e+00
   2.2200000e+00   2.0000000e+00
   2.2300000e+00   2.0000000e+00
   2.2400000e+00   2.0000000e+00
   2.2500000e+00   2.0000000e+00
   2.2600000e+00   2.0000000e+00
   2.2700000e+00   2.0000000e+00
   2.2800000e+00   2.0000000e+00
   2.2900000e+00   2.0000000e+00
   2.3000000e+00   2.0000000e+00
   2.3100000e+00   2.0000000e+00
   2.3200000e+00   2.0000000e+00
   2.3300000e+00   2.0000000e+00
   2.3400000e+00   2.0000000e+00
   2.3500000e+00   2.0000000e+00
   2.3600000e+00   2.0000000e+00
   2.3700000e+00   2.0000000e+00
   2.3800000e+00   2.0000000e+00
   2.3900000e+00   2.0000000e+00
   2.4000000e+00   2.0000000e+00
   2.4100000e+00   2.0000000e+00
   2.4200000e+00   2.0000000e+00
   2.4300000e+00   2.0000000e+00
   2.4400000e+00   2.0000000e+00
   2.4500000e+00   2.0000000e+00
   2.4600000e+00   2.0000000e+00
   2.4700000e+00   2.0000000e+00
   2.4800000e+00   2.0000000e+00
   2.4900000e+00   2.0000000e+00
   2.5000000e+00   2.0000000e+00
   2.5100000e+00   2.0000000e+00
   2.5200000e+00   2.0000000e+00
   2.5300000e+00   2.0000000e+00
   2.5400000e+00   2.0000000e+00
   2.5500000e+00   2.0000000e+00
   2.5600000e+00   2.0000000e+00
   2.5700000e+00   2.0000000e+00
   2.5800000e+00   2.0000000e+00
   2.5900000e+00   2.0000000e+00
   2.6000000e+00   2.0000000e+00
   2.6100000e+00   2.0000000e+00
   2.6200000e+00   2.0000000e+00
   2.6300000e+00   2.0000000e+00
   2.6400000e+00   2.0000000e+00
   2.6500000e+00   2.0000000e+00
   2.6600000e+00   2.0000000e+00
   2.6700000e+00   2.0000000e+00
   2.6800000e+00   2.0000000e+00
   2.6900000e+00   2.0000000e+00
   2.7000000e+00   2.0000000e+00
   2.7100000e+00   2.0000000e+00
   2.7200000e+00   2.0000000e+00
   2.7300000e+00   2.0000000e+00
   2.7400000e+00   2.0000000e+00
   2.7500000e+00   2.0000000e+00
   2.7600000e+00   2.0000000e+00
   2.7700000e+00   2.0000000e+00
   2.7800000e+00   2.0000000e+00
   2.7900000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.8100000e+00   2.0000000e+00
   2.8200000e+00   2.0000000e+00
   2.8300000e+00   2.0000000e+00
   2.8400000e+00   2.0000000e+00
   2.8500000e+00   2.0000000e+00
   2.8600000e+00   2.0000000e+00
   2.8700000e+00   2.0000000e+00
   2.8800000e+00   2.0000000e+00
   2.8900000e+00   2.0000000e+00
   2.9000000e+00   2.0000000e+00
   2.9100000e+00   2.0000000e+00
   2.9200000e+00   2.0000000e+00
   2.9300000e+00   2.0000000e+00
   2.9400000e+00   2.0000000e+00
   2.9500000e+00   2.0000000e+00
   2.9600000e+00   2.0000000e+00
   2.9700000e+00   2.0000000e+00
   2.9800000e+00   2.0000000e+00
   2.9900000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   3.0100000e+00   2.0000000e+00
   3.0200000e+00   2.0000000e+00
   3.0300000e+00   2.0000000e+00
   3.0400000e+00   2.0000000e+00
   3.0500000e+00   2.0000000e+00
   3.0600000e+00   2.0000000e+00
   3.0700000e+00   2.0000000e+00
   3.0800000e+00   2.0000000e+00
   3.0900000e+00   1.0000000e+00
   3.1000000e+00   2.0000000e+00
   3.1100000e+00   2.0000000e+00
   3.1200000e+00   2.0000000e+00
   3.1300000e+00   1.0000000e+00
   3.1400000e+00   1.0000000e+00
   3.1500000e+00   1.0000000e+00
   3.1600000e+00   1.0000000e+00
   3.1700000e+00   1.0000000e+00
   3.1800000e+00   1.0000000e+00
   3.1900000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.2100000e+00   1.0000000e+00
   3.2200000e+00   1.0000000e+00
   3.2300000e+00   1.0000000e+00
   3.2400000e+00   1.0000000e+00
   3.2500000e+00   1.0000000e+00
   3.2600000e+00   1.0000000e+00
   3.2700000e+00   1.0000000e+00
   3.2800000e+00   1.0000000e+00
   3.2900000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.3100000e+00   1.0000000e+00
   3.3200000e+00   1.0000000e+00
   3.3300000e+00   1.0000000e+00
   3.3400000e+00   1.0000000e+00
   3.3500000e+00   1.0000000e+00
   3.3600000e+00   1.0000000e+00
   3.3700000e+00   1.0000000e+00
   3.3800000e+00   1.0000000e+00
   3.3900000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.4100000e+00   1.0000000e+00
   3.4200000e+00   1.0000000e+00
   3.4300000e+00   1.0000000e+00
   3.4400000e+00   1.0000000e+00
   3.4500000e+00   1.0000000e+00
   3.4600000e+00   1.0000000e+00
   3.4700000e+00   1.0000000e+00
   3.4800000e+00   1.0000000e+00
   3.4900000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.5100000e+00   1.0000000e+00
   3.5200000e+00   1.0000000e+00
   3.5300000e+00   1.0000000e+00
   3.5400000e+00   1.0000000e+00
   3.5500000e+00   1.0000000e+00
   3.5600000e+00   1.0000000e+00
   3.5700000e+00   1.0000000e+00
   3.5800000e+00   1.0000000e+00
   3.5900000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.6100000e+00   1.0000000e+00
   3.6200000e+00   1.0000000e+00
   3.6300000e+00   1.0000000e+00
   3.6400000e+00   1.0000000e+00
   3.6500000e+00   1.0000000e+00
   3.6600000e+00   1.0000000e+00
   3.6700000e+00   1.0000000e+00
   3.6800000e+00   1.0000000e+00
   3.6900000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.7100000e+00   1.0000000e+00
   3.7200000e+00   1.0000000e+00
   3.7300000e+00   1.0000000e+00
   3.7400000e+00   1.0000000e+00
   3.7500000e+00   1.0000000e+00
   3.7600000e+00   1.0000000e+00
   3.7700000e+00   1.0000000e+00
   3.7800000e+00   1.0000000e+00
   3.7900000e+00   2.0000000e+00
   3.8000000e+00   2.0000000e+00
   3.8100000e+00   2.0000000e+00
   3.8200000e+00   2.0000000e+00
   3.8300000e+00   2.0000000e+00
   3.8400000e+00   2.0000000e+00
   3.8500000e+00   2.0000000e+00
   3.8600000e+00   2.0000000e+00
   3.8700000e+00   2.0000000e+00
   3.8800000e+00   2.0000000e+00
   3.8900000e+00   2.0000000e+00
   3.9000000e+00   2.0000000e+00
   3.9100000e+00   2.0000000e+00
   3.9200000e+00   2.0000000e+00
   3.9300000e+00   2.0000000e+00
   3.9400000e+00   2.0000000e+00
   3.9500000e+00   2.0000000e+00
   3.9600000e+00   2.0000000e+00
   3.9700000e+00   2.0000000e+00
   3.9800000e+00   2.0000000e+00
   3.9900000e+00   2.0000000e+00
   4.0000000e+00   2.0000000e+00
   4.0100000e+00   2.0000000e+00
   4.0200000e+00   2.0000000e+00
   4.0300000e+00   2.0000000e+00
   4.0400000e+00   2.0000000e+00
   4.0500000e+00   2.0000000e+00
   4.0600000e+00   2.0000000e+00
   4.0700000e+00   2.0000000e+00
   4.0800000e+00   2.0000000e+00
   4.0900000e+00   2.0000000e+00
   4.1000000e+00   2.0000000e+00
   4.1100000e+00   2.0000000e+00
   4.1200000e+00   2.0000000e+00
   4.1300000e+00   2.0000000e+00
   4.1400000e+00   2.0000000e+00
   4.1500000e+00   2.0000000e+00
   4.1600000e+00   2.0000000e+00
   4.1700000e+00   2.0000000e+00
   4.1800000e+00   2.0000000e+00
   4.1900000e+00   2.0000000e+00
   4.2000000e+00   2.0000000e+00
   4.2100000e+00   2.0000000e+00
   4.2200000e+00   2.0000000e+00
   4.2300000e+00   2.0000000e+00
   4.2400000e+00   2.0000000e+00
   4.2500000e+00   1.0000000e+00
   4.2600000e+00   1.0000000e+00
   4.2700000e+00   1.0000000e+00
   4.2800000e+00   1.0000000e+00
   4.2900000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.3100000e+00   1.0000000e+00
   4.3200000e+00   1.0000000e+00
   4.3300000e+00   2.0000000e+00
   4.3400000e+00   2.0000000e+00
   4.3500000e+00   1.0000000e+00
   4.3600000e+00   1.0000000e+00
   4.3700000e+00   1.0000000e+00
   4.3800000e+00   1.0000000e+00
   4.3900000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.4100000e+00   1.0000000e+00
   4.4200000e+00   1.0000000e+00
   4.4300000e+00   1.0000000e+00
   4.4400000e+00   1.0000000e+00
   4.4500000e+00   1.0000000e+00
   4.4600000e+00   1.0000000e+00
   4.4700000e+00   1.0000000e+00
   4.4800000e+00   1.0000000e+00
   4.4900000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.5100000e+00   1.0000000e+00
   4.5200000e+00   1.0000000e+00
   4.5300000e+00   1.0000000e+00
   4.5400000e+00   1.0000000e+00
   4.5500000e+00   1.0000000e+00
   4.5600000e+00   1.0000000e+00
   4.5700000e+00   1.0000000e+00
   4.5800000e+00   1.0000000e+00
   4.5900000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.6100000e+00   1.0000000e+00
   4.6200000e+00   1.0000000e+00
   4.6300000e+00   1.0000000e+00
   4.6400000e+00   1.0000000e+00
   4.6500000e+00   1.0000000e+00
   4.6600000e+00   1.0000000e+00
   4.6700000e+00   1.0000000e+00
   4.6800000e+00   1.0000000e+00
   4.6900000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.7100000e+00   1.0000000e+00
   4.7200000e+00   1.0000000e+00
   4.7300000e+00   1.0000000e+00
   4.7400000e+00   1.0000000e+00
   4.7500000e+00   1.0000000e+00
   4.7600000e+00   1.0000000e+00
   4.7700000e+00   1.0000000e+00
   4.7800000e+00   1.0000000e+00
   4.7900000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.8100000e+00   1.0000000e+00
   4.8200000e+00   1.0000000e+00
   4.8300000e+00   1.0000000e+00
   4.8400000e+00   1.0000000e+00
   4.8500000e+00   1.0000000e+00
   4.8600000e+00   1.0000000e+00
   4.8700000e+00   1.0000000e+00
   4.8800000e+00   1.0000000e+00
   4.8900000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   4.9100000e+00   1.0000000e+00
   4.9200000e+00   1.0000000e+00
   4.9300000e+00   1.0000000e+00
   4.9400000e+00   1.0000000e+00
   4.9500000e+00   1.0000000e+00
   4.9600000e+00   1.0000000e+00
   4.9700000e+00   1.0000000e+00
   4.9800000e+00   1.0000000e+00
   4.9900000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.0100000e+00   1.0000000e+00
   5.0200000e+00   1.0000000e+00
   5.0300000e+00   1.0000000e+00
   5.0400000e+00   1.0000000e+00
   5.0500000e+00   1.0000000e+00
   5.0600000e+00   1.0000000e+00
   5.0700000e+00   1.0000000e+00
   5.0800000e+00   1.0000000e+00
   5.0900000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.1100000e+00   1.0000000e+00
   5.1200000e+00   1.0000000e+00
   5.1300000e+00   1.0000000e+00
   5.1400000e+00   1.0000000e+00
   5.1500000e+00   1.0000000e+00
   5.1600000e+00   1.0000000e+00
   5.1700000e+00   1.0000000e+00
   5.1800000e+00   1.0000000e+00
   5.1900000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.2100000e+00   1.0000000e+00
   5.2200000e+00   1.0000000e+00
   5.2300000e+00   1.0000000e+00
   5.2400000e+00   1.0000000e+00
   5.2500000e+00   1.0000000e+00
   5.2600000e+00   1.0000000e+00
   5.2700000e+00   1.0000000e+00
   5.2800000e+00   1.0000000e+00
   5.2900000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.3100000e+00   1.0000000e+00
   5.3200000e+00   1.0000000e+00
   5.3300000e+00   1.0000000e+00
   5.3400000e+00   2.0000000e+00
   5.3500000e+00   2.0000000e+00
   5.3600000e+00   2.0000000e+00
   5.3700000e+00   2.0000000e+00
   5.3800000e+00   2.0000000e+00
   5.3900000e+00   2.0000000e+00
   5.4000000e+00   2.0000000e+00
   5.4100000e+00   2.0000000e+00
   5.4200000e+00   2.0000000e+00
   5.4300000e+00   2.0000000e+00
   5.4400000e+00   2.0000000e+00
   5.4500000e+00   2.0000000e+00
   5.4600000e+00   2.0000000e+00
   5.4700000e+00   2.0000000e+00
   5.4800000e+00   2.0000000e+00
   5.4900000e+00   2.0000000e+00
   5.5000000e+00   2.0000000e+00
   5.5100000e+00   2.0000000e+00
   5.5200000e+00   2.0000000e+00
   5.5300000e+00   2.0000000e+00
   5.5400000e+00   2.0000000e+00
   5.5500000e+00   2.0000000e+00
   5.5600000e+00   2.0000000e+00
   5.5700000e+00   2.0000000e+00
   5.5800000e+00   2.0000000e+00
   5.5900000e+00   2.0000000e+00
   5.6000000e+00   2.0000000e+00
   5.6100000e+00   2.0000000e+00
   5.6200000e+00   2.0000000e+00
   5.6300000e+00   2.0000000e+00
   5.6400000e+00   2.0000000e+00
   5.6500000e+00   2.0000000e+00
   5.6600000e+00   2.0000000e+00
   5.6700000e+00   2.0000000e+00
   5.6800000e+00   2.0000000e+00
   5.6900000e+00   2.0000000e+00
   5.7000000e+00   2.0000000e+00
   5.7100000e+00   2.0000000e+00
   5.7200000e+00   2.0000000e+00
   5.7300000e+00   2.0000000e+00
   5.7400000e+00   2.0000000e+00
   5.7500000e+00   2.0000000e+00
   5.7600000e+00   2.0000000e+00
   5.7700000e+00   2.0000000e+00
   5.7800000e+00   2.0000000e+00
   5.7900000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.8100000e+00   1.0000000e+00
   5.8200000e+00   1.0000000e+00
   5.8300000e+00   1.0000000e+00
   5.8400000e+00   1.0000000e+00
   5.8500000e+00   1.0000000e+00
   5.8600000e+00   1.0000000e+00
   5.8700000e+00   1.0000000e+00
   5.8800000e+00   1.0000000e+00
   5.8900000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   5.9100000e+00   1.0000000e+00
   5.9200000e+00   1.0000000e+00
   5.9300000e+00   1.0000000e+00
   5.9400000e+00   1.0000000e+00
   5.9500000e+00   1.0000000e+00
   5.9600000e+00   1.0000000e+00
   5.9700000e+00   1.0000000e+00
   5.9800000e+00   1.0000000e+00
   5.9900000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.0100000e+00   1.0000000e+00
   6.0200000e+00   1.0000000e+00
   6.0300000e+00   1.0000000e+00
   6.0400000e+00   1.0000000e+00
   6.0500000e+00   1.0000000e+00
   6.0600000e+00   1.0000000e+00
   6.0700000e+00   1.0000000e+00
   6.0800000e+00   1.0000000e+00
   6.0900000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.1100000e+00   1.0000000e+00
   6.1200000e+00   1.0000000e+00
   6.1300000e+00   1.0000000e+00
   6.1400000e+00   1.0000000e+00
   6.1500000e+00   1.0000000e+00
   6.1600000e+00   1.0000000e+00
   6.1700000e+00   1.0000000e+00
   6.1800000e+00   1.0000000e+00
   6.1900000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.2100000e+00   1.0000000e+00
   6.2200000e+00   1.0000000e+00
   6.2300000e+00   1.0000000e+00
   6.2400000e+00   1.0000000e+00
   6.2500000e+00   2.0000000e+00
   6.2600000e+00   2.0000000e+00
   6.2700000e+00   2.0000000e+00
   6.2800000e+00   2.0000000e+00
   6.2900000e+00   2.0000000e+00
   6.3000000e+00   2.0000000e+00
   6.3100000e+00   2.0000000e+00
   6.3200000e+00   2.0000000e+00
   6.3300000e+00   2.0000000e+00
   6.3400000e+00   2.0000000e+00
   6.3500000e+00   2.0000000e+00
   6.3600000e+00   2.0000000e+00
   6.3700000e+00   2.0000000e+00
   6.3800000e+00   2.0000000e+00
   6.3900000e+00   2.0000000e+00
   6.4000000e+00   2.0000000e+00
   6.4100000e+00   2.0000000e+00
   6.4200000e+00   2.0000000e+00
   6.4300000e+00   2.0000000e+00
   6.4400000e+00   2.0000000e+00
   6.4500000e+00   2.0000000e+00
   6.4600000e+00   2.0000000e+00
   6.4700000e+00   2.0000000e+00
   6.4800000e+00   2.0000000e+00
   6.4900000e+00   2.0000000e+00
   6.5000000e+00   2.0000000e+00
   6.5100000e+00   2.0000000e+00
   6.5200000e+00   2.0000000e+00
   6.5300000e+00   2.0000000e+00
   6.5400000e+00   2.0000000e+00
   6.5500000e+00   2.0000000e+00
   6.5600000e+00   2.0000000e+00
   6.5700000e+00   2.0000000e+00
   6.5800000e+00   2.0000000e+00
   6.5900000e+00   2.0000000e+00
   6.6000000e+00   2.0000000e+00
   6.6100000e+00   2.0000000e+00
   6.6200000e+00   2.0000000e+00
   6.6300000e+00   2.0000000e+00
   6.6400000e+00   2.0000000e+00
   6.6500000e+00   2.0000000e+00
   6.6600000e+00   2.0000000e+00
   6.6700000e+00   2.0000000e+00
   6.6800000e+00   2.0000000e+00
   6.6900000e+00   2.0000000e+00
   6.7000000e+00   2.0000000e+00
   6.7100000e+00   2.0000000e+00
   6.7200000e+00   2.0000000e+00
   6.7300000e+00   2.0000000e+00
   6.7400000e+00   2.0000000e+00
   6.7500000e+00   2.0000000e+00
   6.7600000e+00   2.0000000e+00
   6.7700000e+00   2.0000000e+00
   6.7800000e+00   2.0000000e+00
   6.7900000e+00   2.0000000e+00
   6.8000000e+00   2.0000000e+00
   6.8100000e+00   2.0000000e+00
   6.8200000e+00   2.0000000e+00
   6.8300000e+00   2.0000000e+00
   6.8400000e+00   2.0000000e+00
   6.8500000e+00   2.0000000e+00
   6.8600000e+00   2.0000000e+00
   6.8700000e+00   2.0000000e+00
   6.8800000e+00   2.0000000e+00
   6.8900000e+00   2.0000000e+00
   6.9000000e+00   2.0000000e+00
   6.9100000e+00   1.0000000e+00
   6.9200000e+00   1.0000000e+00
   6.9300000e+00   1.0000000e+00
   6.9400000e+00   1.0000000e+00
   6.9500000e+00   1.0000000e+00
   6.9600000e+00   1.0000000e+00
   6.9700000e+00   1.0000000e+00
   6.9800000e+00   1.0000000e+00
   6.9900000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.0100000e+00   1.0000000e+00
   7.0200000e+00   1.0000000e+00
   7.0300000e+00   1.0000000e+00
   7.0400000e+00   1.0000000e+00
   7.0500000e+00   1.0000000e+00
   7.0600000e+00   1.0000000e+00
   7.0700000e+00   1.0000000e+00
   7.0800000e+00   1.0000000e+00
   7.0900000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.1100000e+00   1.0000000e+00
   7.1200000e+00   1.0000000e+00
   7.1300000e+00   1.0000000e+00
   7.1400000e+00   1.0000000e+00
   7.1500000e+00   1.0000000e+00
   7.1600000e+00   1.0000000e+00
   7.1700000e+00   1.0000000e+00
   7.1800000e+00   1.0000000e+00
   7.1900000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.2100000e+00   1.0000000e+00
   7.2200000e+00   1.0000000e+00
   7.2300000e+00   1.0000000e+00
   7.2400000e+00   1.0000000e+00
   7.2500000e+00   1.0000000e+00
   7.2600000e+00   1.0000000e+00
   7.2700000e+00   1.0000000e+00
   7.2800000e+00   1.0000000e+00
   7.2900000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.3100000e+00   1.0000000e+00
   7.3200000e+00   1.0000000e+00
   7.3300000e+00   1.0000000e+00
   7.3400000e+00   1.0000000e+00
   7.3500000e+00   1.0000000e+00
   7.3600000e+00   1.0000000e+00
   7.3700000e+00   1.0000000e+00
   7.3800000e+00   1.0000000e+00
   7.3900000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.4100000e+00   1.0000000e+00
   7.4200000e+00   1.0000000e+00
   7.4300000e+00   1.0000000e+00
   7.4400000e+00   1.0000000e+00
   7.4500000e+00   1.0000000e+00
   7.4600000e+00   1.0000000e+00
   7.4700000e+00   1.0000000e+00
   7.4800000e+00   1.0000000e+00
   7.4900000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.5100000e+00   1.0000000e+00
   7.5200000e+00   1.0000000e+00
   7.5300000e+00   1.0000000e+00
   7.5400000e+00   1.0000000e+00
   7.5500000e+00   1.0000000e+00
   7.5600000e+00   2.0000000e+00
   7.5700000e+00   2.0000000e+00
   7.5800000e+00   2.0000000e+00
   7.5900000e+00   2.0000000e+00
   7.6000000e+00   2.0000000e+00
   7.6100000e+00   2.0000000e+00
   7.6200000e+00   2.0000000e+00
   7.6300000e+00   2.0000000e+00
   7.6400000e+00   2.0000000e+00
   7.6500000e+00   2.0000000e+00
   7.6600000e+00   2.0000000e+00
   7.6700000e+00   2.0000000e+00
   7.6800000e+00   2.0000000e+00
   7.6900000e+00   2.0000000e+00
   7.7000000e+00   2.0000000e+00
   7.7100000e+00   2.0000000e+00
   7.7200000e+00   2.0000000e+00
   7.7300000e+00   2.0000000e+00
   7.7400000e+00   2.0000000e+00
   7.7500000e+00   2.0000000e+00
   7.7600000e+00   2.0000000e+00
   7.7700000e+00   2.0000000e+00
   7.7800000e+00   2.0000000e+00
   7.7900000e+00   2.0000000e+00
   7.8000000e+00   2.0000000e+00
   7.8100000e+00   2.0000000e+00
   7.8200000e+00   2.0000000e+00
   7.8300000e+00   2.0000000e+00
   7.8400000e+00   2.0000000e+00
   7.8500000e+00   2.0000000e+00
   7.8600000e+00   2.0000000e+00
   7.8700000e+00   1.0000000e+00
   7.8800000e+00   1.0000000e+00
   7.8900000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   7.9100000e+00   1.0000000e+00
   7.9200000e+00   1.0000000e+00
   7.9300000e+00   1.0000000e+00
   7.9400000e+00   1.0000000e+00
   7.9500000e+00   1.0000000e+00
   7.9600000e+00   1.0000000e+00
   7.9700000e+00   1.0000000e+00
   7.9800000e+00   1.0000000e+00
   7.9900000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.0100000e+00   1.0000000e+00
   8.0200000e+00   1.0000000e+00
   8.0300000e+00   1.0000000e+00
   8.0400000e+00   1.0000000e+00
   8.0500000e+00   1.0000000e+00
   8.0600000e+00   1.0000000e+00
   8.0700000e+00   1.0000000e+00
   8.0800000e+00   1.0000000e+00
   8.0900000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.1100000e+00   1.0000000e+00
   8.1200000e+00   1.0000000e+00
   8.1300000e+00   1.0000000e+00
   8.1400000e+00   1.0000000e+00
   8.1500000e+00   1.0000000e+00
   8.1600000e+00   1.0000000e+00
   8.1700000e+00   1.0000000e+00
   8.1800000e+00   1.0000000e+00
   8.1900000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.2100000e+00   1.0000000e+00
   8.2200000e+00   1.0000000e+00
   8.2300000e+00   1.0000000e+00
   8.2400000e+00   1.0000000e+00
   8.2500000e+00   2.0000000e+00
   8.2600000e+00   2.0000000e+00
   8.2700000e+00   2.0000000e+00
   8.2800000e+00   2.0000000e+00
   8.2900000e+00   2.0000000e+00
   8.3000000e+00   2.0000000e+00
   8.3100000e+00   2.0000000e+00
   8.3200000e+00   2.0000000e+00
   8.3300000e+00   2.0000000e+00
   8.3400000e+00   2.0000000e+00
   8.3500000e+00   2.0000000e+00
   8.3600000e+00   2.0000000e+00
   8.3700000e+00   2.0000000e+00
   8.3800000e+00   2.0000000e+00
   8.3900000e+00   2.0000000e+00
   8.4000000e+00   2.0000000e+00
   8.4100000e+00   2.0000000e+00
   8.4200000e+00   2.0000000e+00
   8.4300000e+00   2.0000000e+00
   8.4400000e+00   2.0000000e+00
   8.4500000e+00   2.0000000e+00
   8.4600000e+00   2.0000000e+00
   8.4700000e+00   2.0000000e+00
   8.4800000e+00   2.0000000e+00
   8.4900000e+00   2.0000000e+00
   8.5000000e+00   2.0000000e+00
   8.5100000e+00   2.0000000e+00
   8.5200000e+00   2.0000000e+00
   8.5300000e+00   2.0000000e+00
   8.5400000e+00   2.0000000e+00
   8.5500000e+00   2.0000000e+00
   8.5600000e+00   2.0000000e+00
   8.5700000e+00   2.0000000e+00
   8.5800000e+00   2.0000000e+00
   8.5900000e+00   2.0000000e+00
   8.6000000e+00   2.0000000e+00
   8.6100000e+00   2.0000000e+00
   8.6200000e+00   2.0000000e+00
   8.6300000e+00   2.0000000e+00
   8.6400000e+00   2.0000000e+00
   8.6500000e+00   2.0000000e+00
   8.6600000e+00   2.0000000e+00
   8.6700000e+00   2.0000000e+00
   8.6800000e+00   2.0000000e+00
   8.6900000e+00   2.0000000e+00
   8.7000000e+00   2.0000000e+00
   8.7100000e+00   2.0000000e+00
   8.7200000e+00   2.0000000e+00
   8.7300000e+00   2.0000000e+00
   8.7400000e+00   2.0000000e+00
   8.7500000e+00   2.0000000e+00
   8.7600000e+00   2.0000000e+00
   8.7700000e+00   2.0000000e+00
   8.7800000e+00   2.0000000e+00
   8.7900000e+00   2.0000000e+00
   8.8000000e+00   2.0000000e+00
   8.8100000e+00   2.0000000e+00
   8.8200000e+00   2.0000000e+00
   8.8300000e+00   2.0000000e+00
   8.8400000e+00   2.0000000e+00
   8.8500000e+00   2.0000000e+00
   8.8600000e+00   2.0000000e+00
   8.8700000e+00   2.0000000e+00
   8.8800000e+00   2.0000000e+00
   8.8900000e+00   2.0000000e+00
   8.9000000e+00   2.0000000e+00
   8.9100000e+00   1.0000000e+00
   8.9200000e+00   1.0000000e+00
   8.9300000e+00   1.0000000e+00
   8.9400000e+00   1.0000000e+00
   8.9500000e+00   1.0000000e+00
   8.9600000e+00   1.0000000e+00
   8.9700000e+00   1.0000000e+00
   8.9800000e+00   1.0000000e+00
   8.9900000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.0100000e+00   1.0000000e+00
   9.0200000e+00   1.0000000e+00
   9.0300000e+00   1.0000000e+00
   9.0400000e+00   1.0000000e+00
   9.0500000e+00   1.0000000e+00
   9.0600000e+00   1.0000000e+00
   9.0700000e+00   1.0000000e+00
   9.0800000e+00   1.0000000e+00
   9.0900000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.1100000e+00   1.0000000e+00
   9.1200000e+00   1.0000000e+00
   9.1300000e+00   1.0000000e+00
   9.1400000e+00   1.0000000e+00
   9.1500000e+00   1.0000000e+00
   9.1600000e+00   1.0000000e+00
   9.1700000e+00   1.0000000e+00
   9.1800000e+00   1.0000000e+00
   9.1900000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.2100000e+00   1.0000000e+00
   9.2200000e+00   1.0000000e+00
   9.2300000e+00   1.0000000e+00
   9.2400000e+00   1.0000000e+00
   9.2500000e+00   1.0000000e+00
   9.2600000e+00   1.0000000e+00
   9.2700000e+00   1.0000000e+00
   9.2800000e+00   1.0000000e+00
   9.2900000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.3100000e+00   1.0000000e+00
   9.3200000e+00   1.0000000e+00
   9.3300000e+00   1.0000000e+00
   9.3400000e+00   1.0000000e+00
   9.3500000e+00   1.0000000e+00
   9.3600000e+00   1.0000000e+00
   9.3700000e+00   1.0000000e+00
   9.3800000e+00   1.0000000e+00
   9.3900000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.4100000e+00   1.0000000e+00
   9.4200000e+00   1.0000000e+00
   9.4300000e+00   1.0000000e+00
   9.4400000e+00   1.0000000e+00
   9.4500000e+00   1.0000000e+00
   9.4600000e+00   1.0000000e+00
   9.4700000e+00   1.0000000e+00
   9.4800000e+00   1.0000000e+00
   9.4900000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.5100000e+00   1.0000000e+00
   9.5200000e+00   1.0000000e+00
   9.5300000e+00   1.0000000e+00
   9.5400000e+00   1.0000000e+00
   9.5500000e+00   1.0000000e+00
   9.5600000e+00   1.0000000e+00
   9.5700000e+00   1.0000000e+00
   9.5800000e+00   1.0000000e+00
   9.5900000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.6100000e+00   1.0000000e+00
   9.6200000e+00   1.0000000e+00
   9.6300000e+00   1.0000000e+00
   9.6400000e+00   1.0000000e+00
   9.6500000e+00   1.0000000e+00
   9.6600000e+00   1.0000000e+00
   9.6700000e+00   1.0000000e+00
   9.6800000e+00   1.0000000e+00
   9.6900000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.7100000e+00   1.0000000e+00
   9.7200000e+00   1.0000000e+00
   9.7300000e+00   1.0000000e+00
   9.7400000e+00   1.0000000e+00
   9.7500000e+00   1.0000000e+00
   9.7600000e+00   1.0000000e+00
   9.7700000e+00   1.0000000e+00
   9.7800000e+00   1.0000000e+00
   9.7900000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.8100000e+00   1.0000000e+00
   9.8200000e+00   1.0000000e+00
   9.8300000e+00   1.0000000e+00
   9.8400000e+00   1.0000000e+00
   9.8500000e+00   1.0000000e+00
   9.8600000e+00   1.0000000e+00
   9.8700000e+00   1.0000000e+00
   9.8800000e+00   1.0000000e+00
   9.8900000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   9.9100000e+00   1.0000000e+00
   9.9200000e+00   1.0000000e+00
   9.9300000e+00   1.0000000e+00
   9.9400000e+00   1.0000000e+00
   9.9500000e+00   1.0000000e+00
   9.9600000e+00   1.0000000e+00
   9.9700000e+00   1.0000000e+00
   9.9800000e+00   1.0000000e+00
   9.9900000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0010000e+01   1.0000000e+00
   1.0020000e+01   1.0000000e+00
   1.0030000e+01   1.0000000e+00
   1.0040000e+01   1.0000000e+00
   1.0050000e+01   1.0000000e+00
   1.0060000e+01   1.0000000e+00
   1.0070000e+01   1.0000000e+00
   1.0080000e+01   1.0000000e+00
   1.0090000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0110000e+01   1.0000000e+00
   1.0120000e+01   1.0000000e+00
   1.0130000e+01   1.0000000e+00
   1.0140000e+01   1.0000000e+00
   1.0150000e+01   1.0000000e+00
   1.0160000e+01   1.0000000e+00
   1.0170000e+01   1.0000000e+00
   1.0180000e+01   1.0000000e+00
   1.0190000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0210000e+01   1.0000000e+00
   1.0220000e+01   1.0000000e+00
   1.0230000e+01   1.0000000e+00
   1.0240000e+01   1.0000000e+00
   1.0250000e+01   2.0000000e+00
   1.0260000e+01   2.0000000e+00
   1.0270000e+01   2.0000000e+00
   1.0280000e+01   2.0000000e+00
   1.0290000e+01   2.0000000e+00
   1.0300000e+01   2.0000000e+00
   1.0310000e+01   2.0000000e+00
   1.0320000e+01   2.0000000e+00
   1.0330000e+01   2.0000000e+00
   1.0340000e+01   1.0000000e+00
   1.0350000e+01   1.0000000e+00
   1.0360000e+01   1.0000000e+00
   1.0370000e+01   1.0000000e+00
   1.0380000e+01   2.0000000e+00
   1.0390000e+01   2.0000000e+00
   1.0400000e+01   2.0000000e+00
   1.0410000e+01   2.0000000e+00
   1.0420000e+01   2.0000000e+00
   1.0430000e+01   2.0000000e+00
   1.0440000e+01   2.0000000e+00
   1.0450000e+01   2.0000000e+00
   1.0460000e+01   2.0000000e+00
   1.0470000e+01   2.0000000e+00
   1.0480000e+01   2.0000000e+00
   1.0490000e+01   2.0000000e+00
   1.0500000e+01   2.0000000e+00
   1.0510000e+01   2.0000000e+00
   1.0520000e+01   2.0000000e+00
   1.0530000e+01   2.0000000e+00
   1.0540000e+01   2.0000000e+00
   1.0550000e+01   2.0000000e+00
   1.0560000e+01   2.0000000e+00
   1.0570000e+01   2.0000000e+00
   1.0580000e+01   2.0000000e+00
   1.0590000e+01   2.0000000e+00
   1.0600000e+01   2.0000000e+00
   1.0610000e+01   2.0000000e+00
   1.0620000e+01   2.0000000e+00
   1.0630000e+01   2.0000000e+00
   1.0640000e+01   2.0000000e+00
   1.0650000e+01   2.0000000e+00
   1.0660000e+01   2.0000000e+00
   1.0670000e+01   2.0000000e+00
   1.0680000e+01   2.0000000e+00
   1.0690000e+01   2.0000000e+00
   1.0700000e+01   2.0000000e+00
   1.0710000e+01   2.0000000e+00
   1.0720000e+01   2.0000000e+00
   1.0730000e+01   2.0000000e+00
   1.0740000e+01   2.0000000e+00
   1.0750000e+01   2.0000000e+00
   1.0760000e+01   2.0000000e+00
   1.0770000e+01   2.0000000e+00
   1.0780000e+01   2.0000000e+00
   1.0790000e+01   2.0000000e+00
   1.0800000e+01   2.0000000e+00
   1.0810000e+01   2.0000000e+00
   1.0820000e+01   2.0000000e+00
   1.0830000e+01   2.0000000e+00
   1.0840000e+01   2.0000000e+00
   1.0850000e+01   2.0000000e+00
   1.0860000e+01   2.0000000e+00
   1.0870000e+01   2.0000000e+00
   1.0880000e+01   2.0000000e+00
   1.0890000e+01   2.0000000e+00
   1.0900000e+01   2.0000000e+00
   1.0910000e+01   2.0000000e+00
   1.0920000e+01   2.0000000e+00
   1.0930000e+01   2.0000000e+00
   1.0940000e+01   2.0000000e+00
   1.0950000e+01   2.0000000e+00
   1.0960000e+01   2.0000000e+00
   1.0970000e+01   2.0000000e+00
   1.0980000e+01   2.0000000e+00
   1.0990000e+01   2.0000000e+00
   1.1000000e+01   2.0000000e+00
   1.1010000e+01   2.0000000e+00
   1.1020000e+01   2.0000000e+00
   1.1030000e+01   2.0000000e+00
   1.1040000e+01   2.0000000e+00
   1.1050000e+01   2.0000000e+00
   1.1060000e+01   2.0000000e+00
   1.1070000e+01   2.0000000e+00
   1.1080000e+01   2.0000000e+00
   1.1090000e+01   2.0000000e+00
   1.1100000e+01   2.0000000e+00
   1.1110000e+01   2.0000000e+00
   1.1120000e+01   2.0000000e+00
   1.1130000e+01   2.0000000e+00
   1.1140000e+01   2.0000000e+00
   1.1150000e+01   2.0000000e+00
   1.1160000e+01   2.0000000e+00
   1.1170000e+01   2.0000000e+00
   1.1180000e+01   2.0000000e+00
   1.1190000e+01   2.0000000e+00
   1.1200000e+01   2.0000000e+00
   1.1210000e+01   2.0000000e+00
   1.1220000e+01   2.0000000e+00
   1.1230000e+01   2.0000000e+00
   1.1240000e+01   2.0000000e+00
   1.1250000e+01   2.0000000e+00
   1.1260000e+01   2.0000000e+00
   1.1270000e+01   2.0000000e+00
   1.1280000e+01   2.0000000e+00
   1.1290000e+01   2.0000000e+00
   1.1300000e+01   2.0000000e+00
   1.1310000e+01   2.0000000e+00
   1.1320000e+01   2.0000000e+00
   1.1330000e+01   2.0000000e+00
   1.1340000e+01   1.0000000e+00
   1.1350000e+01   1.0000000e+00
   1.1360000e+01   1.0000000e+00
   1.1370000e+01   1.0000000e+00
   1.1380000e+01   1.0000000e+00
   1.1390000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1410000e+01   1.0000000e+00
   1.1420000e+01   1.0000000e+00
   1.1430000e+01   1.0000000e+00
   1.1440000e+01   1.0000000e+00
   1.1450000e+01   1.0000000e+00
   1.1460000e+01   1.0000000e+00
   1.1470000e+01   1.0000000e+00
   1.1480000e+01   1.0000000e+00
   1.1490000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1510000e+01   1.0000000e+00
   1.1520000e+01   1.0000000e+00
   1.1530000e+01   1.0000000e+00
   1.1540000e+01   1.0000000e+00
   1.1550000e+01   1.0000000e+00
   1.1560000e+01   1.0000000e+00
   1.1570000e+01   1.0000000e+00
   1.1580000e+01   1.0000000e+00
   1.1590000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1610000e+01   1.0000000e+00
   1.1620000e+01   1.0000000e+00
   1.1630000e+01   1.0000000e+00
   1.1640000e+01   1.0000000e+00
   1.1650000e+01   1.0000000e+00
   1.1660000e+01   1.0000000e+00
   1.1670000e+01   1.0000000e+00
   1.1680000e+01   1.0000000e+00
   1.1690000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1710000e+01   1.0000000e+00
   1.1720000e+01   1.0000000e+00
   1.1730000e+01   1.0000000e+00
   1.1740000e+01   1.0000000e+00
   1.1750000e+01   1.0000000e+00
   1.1760000e+01   1.0000000e+00
   1.1770000e+01   1.0000000e+00
   1.1780000e+01   1.0000000e+00
   1.1790000e+01   2.0000000e+00
   1.1800000e+01   2.0000000e+00
   1.1810000e+01   2.0000000e+00
   1.1820000e+01   2.0000000e+00
   1.1830000e+01   2.0000000e+00
   1.1840000e+01   2.0000000e+00
   1.1850000e+01   2.0000000e+00
   1.1860000e+01   2.0000000e+00
   1.1870000e+01   2.0000000e+00
   1.1880000e+01   2.0000000e+00
   1.1890000e+01   2.0000000e+00
   1.1900000e+01   2.0000000e+00
   1.1910000e+01   2.0000000e+00
   1.1920000e+01   2.0000000e+00
   1.1930000e+01   2.0000000e+00
   1.1940000e+01   2.0000000e+00
   1.1950000e+01   2.0000000e+00
   1.1960000e+01   2.0000000e+00
   1.1970000e+01   2.0000000e+00
   1.1980000e+01   2.0000000e+00
   1.1990000e+01   2.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2010000e+01   2.0000000e+00
   1.2020000e+01   2.0000000e+00
   1.2030000e+01   2.0000000e+00
   1.2040000e+01   2.0000000e+00
   1.2050000e+01   2.0000000e+00
   1.2060000e+01   2.0000000e+00
   1.2070000e+01   2.0000000e+00
   1.2080000e+01   2.0000000e+00
   1.2090000e+01   2.0000000e+00
   1.2100000e+01   2.0000000e+00
   1.2110000e+01   2.0000000e+00
   1.2120000e+01   2.0000000e+00
   1.2130000e+01   2.0000000e+00
   1.2140000e+01   2.0000000e+00
   1.2150000e+01   2.0000000e+00
   1.2160000e+01   2.0000000e+00
   1.2170000e+01   2.0000000e+00
   1.2180000e+01   2.0000000e+00
   1.2190000e+01   2.0000000e+00
   1.2200000e+01   2.0000000e+00
   1.2210000e+01   2.0000000e+00
   1.2220000e+01   2.0000000e+00
   1.2230000e+01   2.0000000e+00
   1.2240000e+01   2.0000000e+00
   1.2250000e+01   1.0000000e+00
   1.2260000e+01   1.0000000e+00
   1.2270000e+01   1.0000000e+00
   1.2280000e+01   1.0000000e+00
   1.2290000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2310000e+01   1.0000000e+00
   1.2320000e+01   1.0000000e+00
   1.2330000e+01   1.0000000e+00
   1.2340000e+01   1.0000000e+00
   1.2350000e+01   1.0000000e+00
   1.2360000e+01   1.0000000e+00
   1.2370000e+01   1.0000000e+00
   1.2380000e+01   1.0000000e+00
   1.2390000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2410000e+01   1.0000000e+00
   1.2420000e+01   1.0000000e+00
   1.2430000e+01   1.0000000e+00
   1.2440000e+01   1.0000000e+00
   1.2450000e+01   1.0000000e+00
   1.2460000e+01   1.0000000e+00
   1.2470000e+01   1.0000000e+00
   1.2480000e+01   1.0000000e+00
   1.2490000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2510000e+01   1.0000000e+00
   1.2520000e+01   1.0000000e+00
   1.2530000e+01   1.0000000e+00
   1.2540000e+01   1.0000000e+00
   1.2550000e+01   1.0000000e+00
   1.2560000e+01   1.0000000e+00
   1.2570000e+01   1.0000000e+00
   1.2580000e+01   1.0000000e+00
   1.2590000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2610000e+01   1.0000000e+00
   1.2620000e+01   1.0000000e+00
   1.2630000e+01   1.0000000e+00
   1.2640000e+01   1.0000000e+00
   1.2650000e+01   1.0000000e+00
   1.2660000e+01   1.0000000e+00
   1.2670000e+01   1.0000000e+00
   1.2680000e+01   1.0000000e+00
   1.2690000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2710000e+01   1.0000000e+00
   1.2720000e+01   1.0000000e+00
   1.2730000e+01   1.0000000e+00
   1.2740000e+01   1.0000000e+00
   1.2750000e+01   1.0000000e+00
   1.2760000e+01   1.0000000e+00
   1.2770000e+01   1.0000000e+00
   1.2780000e+01   1.0000000e+00
   1.2790000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2810000e+01   1.0000000e+00
   1.2820000e+01   1.0000000e+00
   1.2830000e+01   1.0000000e+00
   1.2840000e+01   1.0000000e+00
   1.2850000e+01   1.0000000e+00
   1.2860000e+01   1.0000000e+00
   1.2870000e+01   1.0000000e+00
   1.2880000e+01   1.0000000e+00
   1.2890000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.2910000e+01   1.0000000e+00
   1.2920000e+01   1.0000000e+00
   1.2930000e+01   1.0000000e+00
   1.2940000e+01   1.0000000e+00
   1.2950000e+01   1.0000000e+00
   1.2960000e+01   1.0000000e+00
   1.2970000e+01   1.0000000e+00
   1.2980000e+01   1.0000000e+00
   1.2990000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3010000e+01   1.0000000e+00
   1.3020000e+01   1.0000000e+00
   1.3030000e+01   1.0000000e+00
   1.3040000e+01   1.0000000e+00
   1.3050000e+01   1.0000000e+00
   1.3060000e+01   1.0000000e+00
   1.3070000e+01   1.0000000e+00
   1.3080000e+01   1.0000000e+00
   1.3090000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3110000e+01   1.0000000e+00
   1.3120000e+01   1.0000000e+00
   1.3130000e+01   1.0000000e+00
   1.3140000e+01   1.0000000e+00
   1.3150000e+01   1.0000000e+00
   1.3160000e+01   1.0000000e+00
   1.3170000e+01   1.0000000e+00
   1.3180000e+01   1.0000000e+00
   1.3190000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3210000e+01   1.0000000e+00
   1.3220000e+01   1.0000000e+00
   1.3230000e+01   1.0000000e+00
   1.3240000e+01   1.0000000e+00
   1.3250000e+01   1.0000000e+00
   1.3260000e+01   1.0000000e+00
   1.3270000e+01   1.0000000e+00
   1.3280000e+01   1.0000000e+00
   1.3290000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3310000e+01   1.0000000e+00
   1.3320000e+01   1.0000000e+00
   1.3330000e+01   1.0000000e+00
   1.3340000e+01   1.0000000e+00
   1.3350000e+01   2.0000000e+00
   1.3360000e+01   2.0000000e+00
   1.3370000e+01   2.0000000e+00
   1.3380000e+01   2.0000000e+00
   1.3390000e+01   2.0000000e+00
   1.3400000e+01   2.0000000e+00
   1.3410000e+01   2.0000000e+00
   1.3420000e+01   2.0000000e+00
   1.3430000e+01   2.0000000e+00
   1.3440000e+01   2.0000000e+00
   1.3450000e+01   2.0000000e+00
   1.3460000e+01   2.0000000e+00
   1.3470000e+01   2.0000000e+00
   1.3480000e+01   2.0000000e+00
   1.3490000e+01   2.0000000e+00
   1.3500000e+01   2.0000000e+00
   1.3510000e+01   2.0000000e+00
   1.3520000e+01   2.0000000e+00
   1.3530000e+01   2.0000000e+00
   1.3540000e+01   2.0000000e+00
   1.3550000e+01   2.0000000e+00
   1.3560000e+01   2.0000000e+00
   1.3570000e+01   2.0000000e+00
   1.3580000e+01   2.0000000e+00
   1.3590000e+01   2.0000000e+00
   1.3600000e+01   2.0000000e+00
   1.3610000e+01   2.0000000e+00
   1.3620000e+01   2.0000000e+00
   1.3630000e+01   2.0000000e+00
   1.3640000e+01   2.0000000e+00
   1.3650000e+01   2.0000000e+00
   1.3660000e+01   2.0000000e+00
   1.3670000e+01   2.0000000e+00
   1.3680000e+01   2.0000000e+00
   1.3690000e+01   2.0000000e+00
   1.3700000e+01   2.0000000e+00
   1.3710000e+01   2.0000000e+00
   1.3720000e+01   2.0000000e+00
   1.3730000e+01   2.0000000e+00
   1.3740000e+01   2.0000000e+00
   1.3750000e+01   2.0000000e+00
   1.3760000e+01   2.0000000e+00
   1.3770000e+01   2.0000000e+00
   1.3780000e+01   2.0000000e+00
   1.3790000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3810000e+01   1.0000000e+00
   1.3820000e+01   1.0000000e+00
   1.3830000e+01   1.0000000e+00
   1.3840000e+01   1.0000000e+00
   1.3850000e+01   1.0000000e+00
   1.3860000e+01   1.0000000e+00
   1.3870000e+01   1.0000000e+00
   1.3880000e+01   1.0000000e+00
   1.3890000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.3910000e+01   1.0000000e+00
   1.3920000e+01   1.0000000e+00
   1.3930000e+01   1.0000000e+00
   1.3940000e+01   1.0000000e+00
   1.3950000e+01   1.0000000e+00
   1.3960000e+01   1.0000000e+00
   1.3970000e+01   1.0000000e+00
   1.3980000e+01   1.0000000e+00
   1.3990000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4010000e+01   1.0000000e+00
   1.4020000e+01   1.0000000e+00
   1.4030000e+01   1.0000000e+00
   1.4040000e+01   1.0000000e+00
   1.4050000e+01   1.0000000e+00
   1.4060000e+01   1.0000000e+00
   1.4070000e+01   1.0000000e+00
   1.4080000e+01   1.0000000e+00
   1.4090000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4110000e+01   1.0000000e+00
   1.4120000e+01   1.0000000e+00
   1.4130000e+01   1.0000000e+00
   1.4140000e+01   1.0000000e+00
   1.4150000e+01   1.0000000e+00
   1.4160000e+01   1.0000000e+00
   1.4170000e+01   1.0000000e+00
   1.4180000e+01   1.0000000e+00
   1.4190000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4210000e+01   1.0000000e+00
   1.4220000e+01   1.0000000e+00
   1.4230000e+01   1.0000000e+00
   1.4240000e+01   1.0000000e+00
   1.4250000e+01   2.0000000e+00
   1.4260000e+01   2.0000000e+00
   1.4270000e+01   2.0000000e+00
   1.4280000e+01   2.0000000e+00
   1.4290000e+01   2.0000000e+00
   1.4300000e+01   2.0000000e+00
   1.4310000e+01   2.0000000e+00
   1.4320000e+01   2.0000000e+00
   1.4330000e+01   2.0000000e+00
   1.4340000e+01   2.0000000e+00
   1.4350000e+01   2.0000000e+00
   1.4360000e+01   2.0000000e+00
   1.4370000e+01   2.0000000e+00
   1.4380000e+01   2.0000000e+00
   1.4390000e+01   2.0000000e+00
   1.4400000e+01   2.0000000e+00
   1.4410000e+01   2.0000000e+00
   1.4420000e+01   2.0000000e+00
   1.4430000e+01   2.0000000e+00
   1.4440000e+01   2.0000000e+00
   1.4450000e+01   2.0000000e+00
   1.4460000e+01   2.0000000e+00
   1.4470000e+01   2.0000000e+00
   1.4480000e+01   2.0000000e+00
   1.4490000e+01   2.0000000e+00
   1.4500000e+01   2.0000000e+00
   1.4510000e+01   2.0000000e+00
   1.4520000e+01   2.0000000e+00
   1.4530000e+01   2.0000000e+00
   1.4540000e+01   2.0000000e+00
   1.4550000e+01   2.0000000e+00
   1.4560000e+01   2.0000000e+00
   1.4570000e+01   2.0000000e+00
   1.4580000e+01   2.0000000e+00
   1.4590000e+01   2.0000000e+00
   1.4600000e+01   2.0000000e+00
   1.4610000e+01   2.0000000e+00
   1.4620000e+01   2.0000000e+00
   1.4630000e+01   2.0000000e+00
   1.4640000e+01   2.0000000e+00
   1.4650000e+01   2.0000000e+00
   1.4660000e+01   2.0000000e+00
   1.4670000e+01   2.0000000e+00
   1.4680000e+01   2.0000000e+00
   1.4690000e+01   2.0000000e+00
   1.4700000e+01   2.0000000e+00
   1.4710000e+01   2.0000000e+00
   1.4720000e+01   2.0000000e+00
   1.4730000e+01   2.0000000e+00
   1.4740000e+01   2.0000000e+00
   1.4750000e+01   2.0000000e+00
   1.4760000e+01   2.0000000e+00
   1.4770000e+01   2.0000000e+00
   1.4780000e+01   2.0000000e+00
   1.4790000e+01   2.0000000e+00
   1.4800000e+01   2.0000000e+00
   1.4810000e+01   2.0000000e+00
   1.4820000e+01   2.0000000e+00
   1.4830000e+01   2.0000000e+00
   1.4840000e+01   2.0000000e+00
   1.4850000e+01   2.0000000e+00
   1.4860000e+01   2.0000000e+00
   1.4870000e+01   2.0000000e+00
   1.4880000e+01   2.0000000e+00
   1.4890000e+01   2.0000000e+00
   1.4900000e+01   2.0000000e+00
   1.4910000e+01   1.0000000e+00
   1.4920000e+01   1.0000000e+00
   1.4930000e+01   1.0000000e+00
   1.4940000e+01   1.0000000e+00
   1.4950000e+01   1.0000000e+00
   1.4960000e+01   1.0000000e+00
   1.4970000e+01   1.0000000e+00
   1.4980000e+01   1.0000000e+00
   1.4990000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5010000e+01   1.0000000e+00
   1.5020000e+01   1.0000000e+00
   1.5030000e+01   1.0000000e+00
   1.5040000e+01   1.0000000e+00
   1.5050000e+01   1.0000000e+00
   1.5060000e+01   1.0000000e+00
   1.5070000e+01   1.0000000e+00
   1.5080000e+01   1.0000000e+00
   1.5090000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5110000e+01   1.0000000e+00
   1.5120000e+01   1.0000000e+00
   1.5130000e+01   1.0000000e+00
   1.5140000e+01   1.0000000e+00
   1.5150000e+01   1.0000000e+00
   1.5160000e+01   1.0000000e+00
   1.5170000e+01   1.0000000e+00
   1.5180000e+01   1.0000000e+00
   1.5190000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5210000e+01   1.0000000e+00
   1.5220000e+01   1.0000000e+00
   1.5230000e+01   1.0000000e+00
   1.5240000e+01   1.0000000e+00
   1.5250000e+01   1.0000000e+00
   1.5260000e+01   1.0000000e+00
   1.5270000e+01   1.0000000e+00
   1.5280000e+01   1.0000000e+00
   1.5290000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5310000e+01   1.0000000e+00
   1.5320000e+01   1.0000000e+00
   1.5330000e+01   1.0000000e+00
   1.5340000e+01   1.0000000e+00
   1.5350000e+01   1.0000000e+00
   1.5360000e+01   1.0000000e+00
   1.5370000e+01   1.0000000e+00
   1.5380000e+01   1.0000000e+00
   1.5390000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5410000e+01   1.0000000e+00
   1.5420000e+01   1.0000000e+00
   1.5430000e+01   1.0000000e+00
   1.5440000e+01   1.0000000e+00
   1.5450000e+01   1.0000000e+00
   1.5460000e+01   1.0000000e+00
   1.5470000e+01   1.0000000e+00
   1.5480000e+01   1.0000000e+00
   1.5490000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5510000e+01   1.0000000e+00
   1.5520000e+01   1.0000000e+00
   1.5530000e+01   1.0000000e+00
   1.5540000e+01   1.0000000e+00
   1.5550000e+01   1.0000000e+00
   1.5560000e+01   1.0000000e+00
   1.5570000e+01   1.0000000e+00
   1.5580000e+01   1.0000000e+00
   1.5590000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5610000e+01   2.0000000e+00
   1.5620000e+01   2.0000000e+00
   1.5630000e+01   2.0000000e+00
   1.5640000e+01   2.0000000e+00
   1.5650000e+01   2.0000000e+00
   1.5660000e+01   2.0000000e+00
   1.5670000e+01   2.0000000e+00
   1.5680000e+01   2.0000000e+00
   1.5690000e+01   2.0000000e+00
   1.5700000e+01   2.0000000e+00
   1.5710000e+01   2.0000000e+00
   1.5720000e+01   2.0000000e+00
   1.5730000e+01   2.0000000e+00
   1.5740000e+01   2.0000000e+00
   1.5750000e+01   2.0000000e+00
   1.5760000e+01   2.0000000e+00
   1.5770000e+01   2.0000000e+00
   1.5780000e+01   2.0000000e+00
   1.5790000e+01   2.0000000e+00
   1.5800000e+01   2.0000000e+00
   1.5810000e+01   2.0000000e+00
   1.5820000e+01   2.0000000e+00
   1.5830000e+01   2.0000000e+00
   1.5840000e+01   2.0000000e+00
   1.5850000e+01   2.0000000e+00
   1.5860000e+01   2.0000000e+00
   1.5870000e+01   1.0000000e+00
   1.5880000e+01   1.0000000e+00
   1.5890000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.5910000e+01   1.0000000e+00
   1.5920000e+01   1.0000000e+00
   1.5930000e+01   1.0000000e+00
   1.5940000e+01   1.0000000e+00
   1.5950000e+01   1.0000000e+00
   1.5960000e+01   1.0000000e+00
   1.5970000e+01   1.0000000e+00
   1.5980000e+01   1.0000000e+00
   1.5990000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6010000e+01   1.0000000e+00
   1.6020000e+01   1.0000000e+00
   1.6030000e+01   1.0000000e+00
   1.6040000e+01   1.0000000e+00
   1.6050000e+01   1.0000000e+00
   1.6060000e+01   1.0000000e+00
   1.6070000e+01   1.0000000e+00
   1.6080000e+01   1.0000000e+00
   1.6090000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6110000e+01   1.0000000e+00
   1.6120000e+01   1.0000000e+00
   1.6130000e+01   1.0000000e+00
   1.6140000e+01   1.0000000e+00
   1.6150000e+01   1.0000000e+00
   1.6160000e+01   1.0000000e+00
   1.6170000e+01   1.0000000e+00
   1.6180000e+01   1.0000000e+00
   1.6190000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6210000e+01   1.0000000e+00
   1.6220000e+01   1.0000000e+00
   1.6230000e+01   1.0000000e+00
   1.6240000e+01   1.0000000e+00
   1.6250000e+01   2.0000000e+00
   1.6260000e+01   2.0000000e+00
   1.6270000e+01   2.0000000e+00
   1.6280000e+01   2.0000000e+00
   1.6290000e+01   2.0000000e+00
   1.6300000e+01   2.0000000e+00
   1.6310000e+01   2.0000000e+00
   1.6320000e+01   2.0000000e+00
   1.6330000e+01   2.0000000e+00
   1.6340000e+01   2.0000000e+00
   1.6350000e+01   2.0000000e+00
   1.6360000e+01   2.0000000e+00
   1.6370000e+01   2.0000000e+00
   1.6380000e+01   2.0000000e+00
   1.6390000e+01   2.0000000e+00
   1.6400000e+01   2.0000000e+00
   1.6410000e+01   2.0000000e+00
   1.6420000e+01   2.0000000e+00
   1.6430000e+01   2.0000000e+00
   1.6440000e+01   2.0000000e+00
   1.6450000e+01   2.0000000e+00
   1.6460000e+01   2.0000000e+00
   1.6470000e+01   2.0000000e+00
   1.6480000e+01   2.0000000e+00
   1.6490000e+01   2.0000000e+00
   1.6500000e+01   2.0000000e+00
   1.6510000e+01   2.0000000e+00
   1.6520000e+01   2.0000000e+00
   1.6530000e+01   2.0000000e+00
   1.6540000e+01   2.0000000e+00
   1.6550000e+01   2.0000000e+00
   1.6560000e+01   2.0000000e+00
   1.6570000e+01   2.0000000e+00
   1.6580000e+01   2.0000000e+00
   1.6590000e+01   2.0000000e+00
   1.6600000e+01   2.0000000e+00
   1.6610000e+01   2.0000000e+00
   1.6620000e+01   2.0000000e+00
   1.6630000e+01   2.0000000e+00
   1.6640000e+01   2.0000000e+00
   1.6650000e+01   2.0000000e+00
   1.6660000e+01   2.0000000e+00
   1.6670000e+01   2.0000000e+00
   1.6680000e+01   2.0000000e+00
   1.6690000e+01   2.0000000e+00
   1.6700000e+01   2.0000000e+00
   1.6710000e+01   2.0000000e+00
   1.6720000e+01   2.0000000e+00
   1.6730000e+01   2.0000000e+00
   1.6740000e+01   2.0000000e+00
   1.6750000e+01   2.0000000e+00
   1.6760000e+01   2.0000000e+00
   1.6770000e+01   2.0000000e+00
   1.6780000e+01   2.0000000e+00
   1.6790000e+01   2.0000000e+00
   1.6800000e+01   2.0000000e+00
   1.6810000e+01   2.0000000e+00
   1.6820000e+01   2.0000000e+00
   1.6830000e+01   2.0000000e+00
   1.6840000e+01   2.0000000e+00
   1.6850000e+01   2.0000000e+00
   1.6860000e+01   2.0000000e+00
   1.6870000e+01   2.0000000e+00
   1.6880000e+01   2.0000000e+00
   1.6890000e+01   2.0000000e+00
   1.6900000e+01   2.0000000e+00
   1.6910000e+01   1.0000000e+00
   1.6920000e+01   1.0000000e+00
   1.6930000e+01   1.0000000e+00
   1.6940000e+01   1.0000000e+00
   1.6950000e+01   1.0000000e+00
   1.6960000e+01   1.0000000e+00
   1.6970000e+01   1.0000000e+00
   1.6980000e+01   1.0000000e+00
   1.6990000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7010000e+01   1.0000000e+00
   1.7020000e+01   1.0000000e+00
   1.7030000e+01   1.0000000e+00
   1.7040000e+01   1.0000000e+00
   1.7050000e+01   1.0000000e+00
   1.7060000e+01   1.0000000e+00
   1.7070000e+01   1.0000000e+00
   1.7080000e+01   1.0000000e+00
   1.7090000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7110000e+01   1.0000000e+00
   1.7120000e+01   1.0000000e+00
   1.7130000e+01   1.0000000e+00
   1.7140000e+01   1.0000000e+00
   1.7150000e+01   1.0000000e+00
   1.7160000e+01   1.0000000e+00
   1.7170000e+01   1.0000000e+00
   1.7180000e+01   1.0000000e+00
   1.7190000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7210000e+01   1.0000000e+00
   1.7220000e+01   1.0000000e+00
   1.7230000e+01   1.0000000e+00
   1.7240000e+01   1.0000000e+00
   1.7250000e+01   1.0000000e+00
   1.7260000e+01   1.0000000e+00
   1.7270000e+01   1.0000000e+00
   1.7280000e+01   1.0000000e+00
   1.7290000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7310000e+01   1.0000000e+00
   1.7320000e+01   1.0000000e+00
   1.7330000e+01   1.0000000e+00
   1.7340000e+01   1.0000000e+00
   1.7350000e+01   1.0000000e+00
   1.7360000e+01   1.0000000e+00
   1.7370000e+01   1.0000000e+00
   1.7380000e+01   1.0000000e+00
   1.7390000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7410000e+01   1.0000000e+00
   1.7420000e+01   1.0000000e+00
   1.7430000e+01   1.0000000e+00
   1.7440000e+01   1.0000000e+00
   1.7450000e+01   1.0000000e+00
   1.7460000e+01   1.0000000e+00
   1.7470000e+01   1.0000000e+00
   1.7480000e+01   1.0000000e+00
   1.7490000e+01   1.0000000e+00
   1.7500000e+01   2.0000000e+00
   1.7510000e+01   2.0000000e+00
   1.7520000e+01   1.0000000e+00
   1.7530000e+01   1.0000000e+00
   1.7540000e+01   1.0000000e+00
   1.7550000e+01   1.0000000e+00
   1.7560000e+01   1.0000000e+00
   1.7570000e+01   1.0000000e+00
   1.7580000e+01   2.0000000e+00
   1.7590000e+01   2.0000000e+00
   1.7600000e+01   2.0000000e+00
   1.7610000e+01   2.0000000e+00
   1.7620000e+01   2.0000000e+00
   1.7630000e+01   2.0000000e+00
   1.7640000e+01   2.0000000e+00
   1.7650000e+01   2.0000000e+00
   1.7660000e+01   2.0000000e+00
   1.7670000e+01   2.0000000e+00
   1.7680000e+01   2.0000000e+00
   1.7690000e+01   2.0000000e+00
   1.7700000e+01   2.0000000e+00
   1.7710000e+01   2.0000000e+00
   1.7720000e+01   2.0000000e+00
   1.7730000e+01   2.0000000e+00
   1.7740000e+01   2.0000000e+00
   1.7750000e+01   2.0000000e+00
   1.7760000e+01   2.0000000e+00
   1.7770000e+01   2.0000000e+00
   1.7780000e+01   2.0000000e+00
   1.7790000e+01   2.0000000e+00
   1.7800000e+01   2.0000000e+00
   1.7810000e+01   2.0000000e+00
   1.7820000e+01   2.0000000e+00
   1.7830000e+01   2.0000000e+00
   1.7840000e+01   2.0000000e+00
   1.7850000e+01   2.0000000e+00
   1.7860000e+01   2.0000000e+00
   1.7870000e+01   2.0000000e+00
   1.7880000e+01   2.0000000e+00
   1.7890000e+01   2.0000000e+00
   1.7900000e+01   2.0000000e+00
   1.7910000e+01   2.0000000e+00
   1.7920000e+01   2.0000000e+00
   1.7930000e+01   2.0000000e+00
   1.7940000e+01   2.0000000e+00
   1.7950000e+01   2.0000000e+00
   1.7960000e+01   2.0000000e+00
   1.7970000e+01   2.0000000e+00
   1.7980000e+01   2.0000000e+00
   1.7990000e+01   2.0000000e+00
   1.8000000e+01   2.0000000e+00
   1.8010000e+01   2.0000000e+00
   1.8020000e+01   2.0000000e+00
   1.8030000e+01   2.0000000e+00
   1.8040000e+01   2.0000000e+00
   1.8050000e+01   2.0000000e+00
   1.8060000e+01   2.0000000e+00
   1.8070000e+01   2.0000000e+00
   1.8080000e+01   2.0000000e+00
   1.8090000e+01   2.0000000e+00
   1.8100000e+01   2.0000000e+00
   1.8110000e+01   2.0000000e+00
   1.8120000e+01   2.0000000e+00
   1.8130000e+01   2.0000000e+00
   1.8140000e+01   2.0000000e+00
   1.8150000e+01   2.0000000e+00
   1.8160000e+01   2.0000000e+00
   1.8170000e+01   2.0000000e+00
   1.8180000e+01   2.0000000e+00
   1.8190000e+01   2.0000000e+00
   1.8200000e+01   2.0000000e+00
   1.8210000e+01   2.0000000e+00
   1.8220000e+01   2.0000000e+00
   1.8230000e+01   2.0000000e+00
   1.8240000e+01   2.0000000e+00
   1.8250000e+01   2.0000000e+00
   1.8260000e+01   2.0000000e+00
   1.8270000e+01   2.0000000e+00
   1.8280000e+01   2.0000000e+00
   1.8290000e+01   2.0000000e+00
   1.8300000e+01   2.0000000e+00
   1.8310000e+01   2.0000000e+00
   1.8320000e+01   2.0000000e+00
   1.8330000e+01   2.0000000e+00
   1.8340000e+01   1.0000000e+00
   1.8350000e+01   1.0000000e+00
   1.8360000e+01   1.0000000e+00
   1.8370000e+01   1.0000000e+00
   1.8380000e+01   1.0000000e+00
   1.8390000e+01   1.0000000e+00
   1.8400000e+01   1.0000000e+00
   1.8410000e+01   1.0000000e+00
   1.8420000e+01   1.0000000e+00
   1.8430000e+01   1.0000000e+00
   1.8440000e+01   1.0000000e+00
   1.8450000e+01   1.0000000e+00
   1.8460000e+01   1.0000000e+00
   1.8470000e+01   1.0000000e+00
   1.8480000e+01   1.0000000e+00
   1.8490000e+01   1.0000000e+00
   1.8500000e+01   1.0000000e+00
   1.8510000e+01   1.0000000e+00
   1.8520000e+01   1.0000000e+00
   1.8530000e+01   1.0000000e+00
   1.8540000e+01   1.0000000e+00
   1.8550000e+01   1.0000000e+00
   1.8560000e+01   1.0000000e+00
   1.8570000e+01   1.0000000e+00
   1.8580000e+01   1.0000000e+00
   1.8590000e+01   1.0000000e+00
   1.8600000e+01   1.0000000e+00
   1.8610000e+01   1.0000000e+00
   1.8620000e+01   1.0000000e+00
   1.8630000e+01   1.0000000e+00
   1.8640000e+01   1.0000000e+00
   1.8650000e+01   1.0000000e+00
   1.8660000e+01   1.0000000e+00
   1.8670000e+01   1.0000000e+00
   1.8680000e+01   1.0000000e+00
   1.8690000e+01   1.0000000e+00
   1.8700000e+01   1.0000000e+00
   1.8710000e+01   1.0000000e+00
   1.8720000e+01   1.0000000e+00
   1.8730000e+01   1.0000000e+00
   1.8740000e+01   1.0000000e+00
   1.8750000e+01   1.0000000e+00
   1.8760000e+01   1.0000000e+00
   1.8770000e+01   1.0000000e+00
   1.8780000e+01   1.0000000e+00
   1.8790000e+01   1.0000000e+00
   1.8800000e+01   1.0000000e+00
   1.8810000e+01   1.0000000e+00
   1.8820000e+01   1.0000000e+00
   1.8830000e+01   1.0000000e+00
   1.8840000e+01   1.0000000e+00
   1.8850000e+01   1.0000000e+00
   1.8860000e+01   1.0000000e+00
   1.8870000e+01   1.0000000e+00
   1.8880000e+01   1.0000000e+00
   1.8890000e+01   1.0000000e+00
   1.8900000e+01   1.0000000e+00
   1.8910000e+01   1.0000000e+00
   1.8920000e+01   1.0000000e+00
   1.8930000e+01   1.0000000e+00
   1.8940000e+01   1.0000000e+00
   1.8950000e+01   1.0000000e+00
   1.8960000e+01   1.0000000e+00
   1.8970000e+01   1.0000000e+00
   1.8980000e+01   1.0000000e+00
   1.8990000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9010000e+01   1.0000000e+00
   1.9020000e+01   1.0000000e+00
   1.9030000e+01   1.0000000e+00
   1.9040000e+01   1.0000000e+00
   1.9050000e+01   1.0000000e+00
   1.9060000e+01   1.0000000e+00
   1.9070000e+01   1.0000000e+00
   1.9080000e+01   1.0000000e+00
   1.9090000e+01   1.0000000e+00
   1.9100000e+01   1.0000000e+00
   1.9110000e+01   1.0000000e+00
   1.9120000e+01   1.0000000e+00
   1.9130000e+01   1.0000000e+00
   1.9140000e+01   1.0000000e+00
   1.9150000e+01   1.0000000e+00
   1.9160000e+01   1.0000000e+00
   1.9170000e+01   1.0000000e+00
   1.9180000e+01   1.0000000e+00
   1.9190000e+01   1.0000000e+00
   1.9200000e+01   1.0000000e+00
   1.9210000e+01   1.0000000e+00
   1.9220000e+01   1.0000000e+00
   1.9230000e+01   1.0000000e+00
   1.9240000e+01   1.0000000e+00
   1.9250000e+01   1.0000000e+00
   1.9260000e+01   1.0000000e+00
   1.9270000e+01   1.0000000e+00
   1.9280000e+01   1.0000000e+00
   1.9290000e+01   1.0000000e+00
   1.9300000e+01   1.0000000e+00
   1.9310000e+01   1.0000000e+00
   1.9320000e+01   1.0000000e+00
   1.9330000e+01   1.0000000e+00
   1.9340000e+01   1.0000000e+00
   1.9350000e+01   1.0000000e+00
   1.9360000e+01   1.0000000e+00
   1.9370000e+01   1.0000000e+00
   1.9380000e+01   1.0000000e+00
   1.9390000e+01   1.0000000e+00
   1.9400000e+01   1.0000000e+00
   1.9410000e+01   1.0000000e+00
   1.9420000e+01   1.0000000e+00
   1.9430000e+01   1.0000000e+00
   1.9440000e+01   1.0000000e+00
   1.9450000e+01   1.0000000e+00
   1.9460000e+01   1.0000000e+00
   1.9470000e+01   1.0000000e+00
   1.9480000e+01   1.0000000e+00
   1.9490000e+01   1.0000000e+00
   1.9500000e+01   1.0000000e+00
   1.9510000e+01   1.0000000e+00
   1.9520000e+01   1.0000000e+00
   1.9530000e+01   1.0000000e+00
   1.9540000e+01   1.0000000e+00
   1.9550000e+01   1.0000000e+00
   1.9560000e+01   1.0000000e+00
   1.9570000e+01   1.0000000e+00
   1.9580000e+01   1.0000000e+00
   1.9590000e+01   1.0000000e+00
   1.9600000e+01   1.0000000e+00
   1.9610000e+01   1.0000000e+00
   1.9620000e+01   1.0000000e+00
   1.9630000e+01   1.0000000e+00
   1.9640000e+01   1.0000000e+00
   1.9650000e+01   1.0000000e+00
   1.9660000e+01   1.0000000e+00
   1.9670000e+01   1.0000000e+00
   1.9680000e+01   1.0000000e+00
   1.9690000e+01   1.0000000e+00
   1.9700000e+01   1.0000000e+00
   1.9710000e+01   1.0000000e+00
   1.9720000e+01   1.0000000e+00
   1.9730000e+01   1.0000000e+00
   1.9740000e+01   1.0000000e+00
   1.9750000e+01   1.0000000e+00
   1.9760000e+01   1.0000000e+00
   1.9770000e+01   1.0000000e+00
   1.9780000e+01   1.0000000e+00
   1.9790000e+01   1.0000000e+00
   1.9800000e+01   1.0000000e+00
   1.9810000e+01   1.0000000e+00
   1.9820000e+01   1.0000000e+00
   1.9830000e+01   1.0000000e+00
   1.9840000e+01   1.0000000e+00
   1.9850000e+01   1.0000000e+00
   1.9860000e+01   1.0000000e+00
   1.9870000e+01   1.0000000e+00
   1.9880000e+01   1.0000000e+00
   1.9890000e+01   1.0000000e+00
   1.9900000e+01   1.0000000e+00
   1.9910000e+01   1.0000000e+00
   1.9920000e+01   1.0000000e+00
   1.9930000e+01   1.0000000e+00
   1.9940000e+01   1.0000000e+00
   1.9950000e+01   1.0000000e+00
   1.9960000e+01   1.0000000e+00
   1.9970000e+01   1.0000000e+00
   1.9980000e+01   1.0000000e+00
   1.9990000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00


==> Data/Figs/X_emb.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   9.9560242e-04   1.9897125e-02
   2.0000000e-01   3.9701871e-03   3.9576492e-02
   3.0000000e-01   8.9011052e-03   5.9020689e-02
   4.0000000e-01   1.5763987e-02   7.8212709e-02
   5.0000000e-01   2.4532782e-02   9.7135967e-02
   6.0000000e-01   3.5179804e-02   1.1577431e-01
   7.0000000e-01   4.7675773e-02   1.3411202e-01
   8.0000000e-01   6.1989861e-02   1.5213386e-01
   9.0000000e-01   7.8089737e-02   1.6982503e-01
   1.0000000e+00   9.5941615e-02   1.8717122e-01
   1.1000000e+00   1.1551030e-01   2.0415860e-01
   1.2000000e+00   1.3675925e-01   2.2077385e-01
   1.3000000e+00   1.5965060e-01   2.3700414e-01
   1.4000000e+00   1.8414523e-01   2.5283714e-01
   1.5000000e+00   2.1020283e-01   2.6826105e-01
   1.6000000e+00   2.3778191e-01   2.8326461e-01
   1.7000000e+00   2.6683990e-01   2.9783706e-01
   1.8000000e+00   2.9733317e-01   3.1196820e-01
   1.9000000e+00   3.2921711e-01   3.2564835e-01
   2.0000000e+00   3.6244616e-01   3.3886840e-01
   2.1000000e+00   3.9697387e-01   3.5161976e-01
   2.2000000e+00   4.3275297e-01   3.6389442e-01
   2.3000000e+00   4.6973541e-01   3.7568490e-01
   2.4000000e+00   5.0787243e-01   3.8698429e-01
   2.5000000e+00   5.4711458e-01   3.9778624e-01
   2.6000000e+00   5.8741184e-01   4.0808494e-01
   2.7000000e+00   6.2816856e-01   3.9701061e-01
   2.8000000e+00   6.6635711e-01   3.6671679e-01
   2.9000000e+00   7.0151284e-01   3.3635952e-01
   3.0000000e+00   7.3363096e-01   3.0596961e-01
   3.1000000e+00   7.6270973e-01   2.7557765e-01
   3.2000000e+00   7.8875047e-01   2.4521387e-01
   3.3000000e+00   8.1175748e-01   2.1490822e-01
   3.4000000e+00   8.3173806e-01   1.8469027e-01
   3.5000000e+00   8.4870244e-01   1.5458920e-01
   3.6000000e+00   8.6266376e-01   1.2463381e-01
   3.7000000e+00   8.7363800e-01   9.4852452e-02
   3.8000000e+00   8.8164395e-01   6.5273022e-02
   3.9000000e+00   8.8802311e-01   6.8347375e-02
   4.0000000e+00   8.9537623e-01   7.8695965e-02
   4.1000000e+00   9.0375523e-01   8.8863297e-02
   4.2000000e+00   9.1314157e-01   9.8841058e-02
   4.3000000e+00   9.2351587e-01   1.0862121e-01
   4.4000000e+00   9.3485799e-01   1.1819598e-01
   4.5000000e+00   9.4714702e-01   1.2755789e-01
   4.6000000e+00   9.6036131e-01   1.3669975e-01
   4.7000000e+00   9.7427330e-01   1.3587541e-01
   4.8000000e+00   9.8830156e-01   1.4466051e-01
   4.9000000e+00   1.0017168e+00   1.1888653e-01
   5.0000000e+00   1.0120500e+00   8.7781827e-02
   5.1000000e+00   1.0192837e+00   5.6899258e-02
   5.2000000e+00   1.0234413e+00   2.6267336e-02
   5.3000000e+00   1.0245495e+00  -4.0859569e-03
   5.4000000e+00   1.0226374e+00  -3.4133193e-02
   5.5000000e+00   1.0177798e+00  -5.7971832e-02
   5.6000000e+00   1.0125014e+00  -4.7594559e-02
   5.7000000e+00   1.0082580e+00  -3.7273177e-02
   5.8000000e+00   1.0050436e+00  -2.7017401e-02
   5.9000000e+00   1.0024437e+00  -2.3874867e-02
   6.0000000e+00   9.9915826e-01  -3.6195844e-02
   6.1000000e+00   9.9605552e-01  -2.5860793e-02
   6.2000000e+00   9.9398250e-01  -1.5602837e-02
   6.3000000e+00   9.9293104e-01  -5.4314165e-03
   6.4000000e+00   9.9289201e-01   4.6442105e-03
   6.5000000e+00   9.9385539e-01   1.4614972e-02
   6.6000000e+00   9.9581023e-01   2.4471991e-02
   6.7000000e+00   9.9874472e-01   3.4206593e-02
   6.8000000e+00   1.0026462e+00   4.3810309e-02
   6.9000000e+00   1.0075012e+00   5.3274887e-02
   7.0000000e+00   1.0132953e+00   6.2592294e-02
   7.1000000e+00   1.0200136e+00   7.1754725e-02
   7.2000000e+00   1.0276400e+00   8.0754605e-02
   7.3000000e+00   1.0361579e+00   8.9584598e-02
   7.4000000e+00   1.0452919e+00   8.3863733e-02
   7.5000000e+00   1.0521192e+00   5.2691385e-02
   7.6000000e+00   1.0558419e+00   2.1776753e-02
   7.7000000e+00   1.0564872e+00  -8.8519692e-03
   7.8000000e+00   1.0540850e+00  -3.9167152e-02
   7.9000000e+00   1.0486681e+00  -6.9141753e-02
   8.0000000e+00   1.0402719e+00  -9.8749338e-02
   8.1000000e+00   1.0309255e+00  -8.8169852e-02
   8.2000000e+00   1.0226363e+00  -7.7607899e-02
   8.3000000e+00   1.0154019e+00  -6.7073815e-02
   8.4000000e+00   1.0092192e+00  -5.6577802e-02
   8.5000000e+00   1.0040837e+00  -4.6129925e-02
   8.6000000e+00   9.9999022e-01  -3.5740100e-02
   8.7000000e+00   9.9693240e-01  -2.5418086e-02
   8.8000000e+00   9.9490300e-01  -1.5173479e-02
   8.9000000e+00   9.9389379e-01  -5.0157007e-03
   9.0000000e+00   9.9389564e-01   5.0460055e-03
   9.1000000e+00   9.9489849e-01   1.5002585e-02
   9.2000000e+00   9.9689137e-01   2.4845178e-02
   9.3000000e+00   9.9986246e-01   3.4565125e-02
   9.4000000e+00   1.0035409e+00   2.9780101e-02
   9.5000000e+00   1.0050084e+00  -4.1190701e-04
   9.6000000e+00   1.0034715e+00  -3.0303118e-02
   9.7000000e+00   9.9896191e-01  -5.9426807e-02
   9.8000000e+00   9.9354811e-01  -4.8847123e-02
   9.9000000e+00   9.8918954e-01  -3.8324098e-02
   1.0000000e+01   9.8535970e-01  -4.8254724e-02
   1.0100000e+01   9.7920853e-01  -6.7024352e-02
   1.0200000e+01   9.7304872e-01  -5.6168784e-02
   1.0300000e+01   9.6797196e-01  -4.5365336e-02
   1.0400000e+01   9.6397250e-01  -3.4624237e-02
   1.0500000e+01   9.6104362e-01  -2.3955556e-02
   1.0600000e+01   9.5917758e-01  -1.3369185e-02
   1.0700000e+01   9.5836566e-01  -2.8748388e-03
   1.0800000e+01   9.5859819e-01   7.5179571e-03
   1.0900000e+01   9.5986453e-01   1.7799873e-02
   1.1000000e+01   9.6215314e-01   2.7961781e-02
   1.1100000e+01   9.6545157e-01   3.7994767e-02
   1.1200000e+01   9.6974651e-01   4.7890129e-02
   1.1300000e+01   9.7502375e-01   5.7639393e-02
   1.1400000e+01   9.8101010e-01   5.2860436e-02
   1.1500000e+01   9.8530533e-01   4.3038556e-02
   1.1600000e+01   9.9009217e-01   5.2683713e-02
   1.1700000e+01   9.9436300e-01   2.7932024e-02
   1.1800000e+01   9.9565124e-01  -2.1493711e-03
   1.1900000e+01   9.9394617e-01  -3.1929341e-02
   1.2000000e+01   9.8927927e-01  -6.1381256e-02
   1.2100000e+01   9.8182025e-01  -8.0052754e-02
   1.2200000e+01   9.7436300e-01  -6.9087069e-02
   1.2300000e+01   9.6800039e-01  -5.8161747e-02
   1.2400000e+01   9.6272787e-01  -4.7287255e-02
   1.2500000e+01   9.5853982e-01  -3.6473909e-02
   1.2600000e+01   9.5542963e-01  -2.5731858e-02
   1.2700000e+01   9.5338967e-01  -1.5071080e-02
   1.2800000e+01   9.5241132e-01  -4.5013735e-03
   1.2900000e+01   9.5248499e-01   5.9676509e-03
   1.3000000e+01   9.5360014e-01   1.6326579e-02
   1.3100000e+01   9.5388969e-01  -2.8017269e-03
   1.3200000e+01   9.5413172e-01   7.6348347e-03
   1.3300000e+01   9.5541191e-01   1.7959964e-02
   1.3400000e+01   9.5746049e-01   1.3790623e-02
   1.3500000e+01   9.5736023e-01  -1.5775919e-02
   1.3600000e+01   9.5431858e-01  -4.5032601e-02
   1.3700000e+01   9.4836804e-01  -7.3513419e-02
   1.3800000e+01   9.4157802e-01  -6.2283245e-02
   1.3900000e+01   9.3590861e-01  -5.1102834e-02
   1.4000000e+01   9.3135432e-01  -3.9982816e-02
   1.4100000e+01   9.2699075e-01  -3.9477861e-02
   1.4200000e+01   9.2359741e-01  -2.8390561e-02
   1.4300000e+01   9.2130880e-01  -1.7385325e-02
   1.4400000e+01   9.2011618e-01  -6.4722843e-03
   1.4500000e+01   9.2000985e-01   4.3386191e-03
   1.4600000e+01   9.2097910e-01   1.5037646e-02
   1.4700000e+01   9.2301227e-01   2.5615264e-02
   1.4800000e+01   9.2609674e-01   3.6062157e-02
   1.4900000e+01   9.3021900e-01   4.6369232e-02
   1.5000000e+01   9.3536461e-01   5.6527626e-02
   1.5100000e+01   9.4151827e-01   6.6528709e-02
   1.5200000e+01   9.4866384e-01   7.6364098e-02
   1.5300000e+01   9.5678432e-01   8.6025654e-02
   1.5400000e+01   9.6560378e-01   8.1131620e-02
   1.5500000e+01   9.7219893e-01   5.0780595e-02
   1.5600000e+01   9.7577131e-01   2.0681016e-02
   1.5700000e+01   9.7634743e-01  -9.1396720e-03
   1.5800000e+01   9.7395653e-01  -3.8654574e-02
   1.5900000e+01   9.6863052e-01  -6.7837366e-02
   1.6000000e+01   9.6040389e-01  -9.6662319e-02
   1.6100000e+01   9.5130489e-01  -8.5310062e-02
   1.6200000e+01   9.4333981e-01  -7.3985873e-02
   1.6300000e+01   9.3650528e-01  -6.2700740e-02
   1.6400000e+01   9.3079687e-01  -5.1465502e-02
   1.6500000e+01   9.2620904e-01  -4.0290840e-02
   1.6600000e+01   9.2273522e-01  -2.9187271e-02
   1.6700000e+01   9.2036777e-01  -1.8165134e-02
   1.6800000e+01   9.1909804e-01  -7.2345862e-03
   1.6900000e+01   9.1891638e-01   3.5944096e-03
   1.7000000e+01   9.1981213e-01   1.4312089e-02
   1.7100000e+01   9.2177370e-01   2.4908896e-02
   1.7200000e+01   9.2478852e-01   3.5375490e-02
   1.7300000e+01   9.2884311e-01   4.5702754e-02
   1.7400000e+01   9.3392310e-01   5.5881797e-02
   1.7500000e+01   9.4001323e-01   6.5903968e-02
   1.7600000e+01   9.4709739e-01   7.5760856e-02
   1.7700000e+01   9.5515843e-01   8.5004320e-02
   1.7800000e+01   9.6214405e-01   5.4716756e-02
   1.7900000e+01   9.6611302e-01   2.4676090e-02
   1.8000000e+01   9.6709141e-01  -5.0902464e-03
   1.8100000e+01   9.6510798e-01  -3.4555366e-02
   1.8200000e+01   9.6019418e-01  -6.3692950e-02
   1.8300000e+01   9.5303831e-01  -6.9623937e-02
   1.8400000e+01   9.4663291e-01  -5.8480857e-02
   1.8500000e+01   9.4133927e-01  -4.7390456e-02
   1.8600000e+01   9.3715160e-01  -3.6363246e-02
   1.8700000e+01   9.3406307e-01  -2.5409568e-02
   1.8800000e+01   9.3206581e-01  -1.4539591e-02
   1.8900000e+01   9.3115095e-01  -3.7632949e-03
   1.9000000e+01   9.3130863e-01   6.9095294e-03
   1.9100000e+01   9.3252802e-01   1.7469293e-02
   1.9200000e+01   9.3479735e-01   2.7906614e-02
   1.9300000e+01   9.3810392e-01   3.8212326e-02
   1.9400000e+01   9.4243411e-01   4.8377486e-02
   1.9500000e+01   9.4777343e-01   5.8393377e-02
   1.9600000e+01   9.5410653e-01   6.8251520e-02
   1.9700000e+01   9.6141723e-01   7.7943677e-02
   1.9800000e+01   9.6968851e-01   8.7461854e-02
   1.9900000e+01   9.7890260e-01   9.6798314e-02
   2.0000000e+01   9.8904094e-01   1.0594558e-01


==> Data/Figs/X_emb02.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   9.9560242e-04   1.9897125e-02
   2.0000000e-01   3.9701871e-03   3.9576492e-02
   3.0000000e-01   8.9011052e-03   5.9020689e-02
   4.0000000e-01   1.5763987e-02   7.8212709e-02
   5.0000000e-01   2.4532782e-02   9.7135967e-02
   6.0000000e-01   3.5179804e-02   1.1577431e-01
   7.0000000e-01   4.7675773e-02   1.3411202e-01
   8.0000000e-01   6.1989861e-02   1.5213386e-01
   9.0000000e-01   7.8089737e-02   1.6982503e-01
   1.0000000e+00   9.5941615e-02   1.8717122e-01
   1.1000000e+00   1.1551030e-01   2.0415860e-01
   1.2000000e+00   1.3675925e-01   2.2077385e-01
   1.3000000e+00   1.5965060e-01   2.3700414e-01
   1.4000000e+00   1.8414523e-01   2.5283714e-01
   1.5000000e+00   2.1020283e-01   2.6826105e-01
   1.6000000e+00   2.3778191e-01   2.8326461e-01
   1.7000000e+00   2.6683990e-01   2.9783706e-01
   1.8000000e+00   2.9733317e-01   3.1196820e-01
   1.9000000e+00   3.2921711e-01   3.2564835e-01
   2.0000000e+00   3.6244616e-01   3.3886840e-01
   2.1000000e+00   3.9697387e-01   3.5161976e-01
   2.2000000e+00   4.3275297e-01   3.6389442e-01
   2.3000000e+00   4.6973541e-01   3.7568490e-01
   2.4000000e+00   5.0787243e-01   3.8698429e-01
   2.5000000e+00   5.4711458e-01   3.9778624e-01
   2.6000000e+00   5.8741184e-01   4.0808494e-01
   2.7000000e+00   6.2816856e-01   3.9701061e-01
   2.8000000e+00   6.6635711e-01   3.6671679e-01
   2.9000000e+00   7.0151284e-01   3.3635952e-01
   3.0000000e+00   7.3363096e-01   3.0596961e-01
   3.1000000e+00   7.6270973e-01   2.7557765e-01
   3.2000000e+00   7.8875047e-01   2.4521387e-01
   3.3000000e+00   8.1175748e-01   2.1490822e-01
   3.4000000e+00   8.3173806e-01   1.8469027e-01
   3.5000000e+00   8.4870244e-01   1.5458920e-01
   3.6000000e+00   8.6266376e-01   1.2463381e-01
   3.7000000e+00   8.7363800e-01   9.4852452e-02
   3.8000000e+00   8.8164395e-01   6.5273022e-02
   3.9000000e+00   8.8802311e-01   6.8347375e-02
   4.0000000e+00   8.9537623e-01   7.8695965e-02
   4.1000000e+00   9.0375523e-01   8.8863297e-02
   4.2000000e+00   9.1314157e-01   9.8841058e-02
   4.3000000e+00   9.2351587e-01   1.0862121e-01
   4.4000000e+00   9.3485799e-01   1.1819598e-01
   4.5000000e+00   9.4714702e-01   1.2755789e-01
   4.6000000e+00   9.6036131e-01   1.3669975e-01
   4.7000000e+00   9.7427330e-01   1.3587541e-01
   4.8000000e+00   9.8830156e-01   1.4466051e-01
   4.9000000e+00   1.0017168e+00   1.1888653e-01
   5.0000000e+00   1.0120500e+00   8.7781827e-02
   5.1000000e+00   1.0192837e+00   5.6899258e-02
   5.2000000e+00   1.0234413e+00   2.6267336e-02
   5.3000000e+00   1.0245495e+00  -4.0859569e-03
   5.4000000e+00   1.0226374e+00  -3.4133193e-02
   5.5000000e+00   1.0177798e+00  -5.7971832e-02
   5.6000000e+00   1.0125014e+00  -4.7594559e-02
   5.7000000e+00   1.0082580e+00  -3.7273177e-02
   5.8000000e+00   1.0050436e+00  -2.7017401e-02
   5.9000000e+00   1.0024437e+00  -2.3874867e-02
   6.0000000e+00   9.9915826e-01  -3.6195844e-02
   6.1000000e+00   9.9605552e-01  -2.5860793e-02
   6.2000000e+00   9.9398250e-01  -1.5602837e-02
   6.3000000e+00   9.9293104e-01  -5.4314165e-03
   6.4000000e+00   9.9289201e-01   4.6442105e-03
   6.5000000e+00   9.9385539e-01   1.4614972e-02
   6.6000000e+00   9.9581023e-01   2.4471991e-02
   6.7000000e+00   9.9874472e-01   3.4206593e-02
   6.8000000e+00   1.0026462e+00   4.3810309e-02
   6.9000000e+00   1.0075012e+00   5.3274887e-02
   7.0000000e+00   1.0132953e+00   6.2592294e-02
   7.1000000e+00   1.0200136e+00   7.1754725e-02
   7.2000000e+00   1.0276400e+00   8.0754605e-02
   7.3000000e+00   1.0361579e+00   8.9584598e-02
   7.4000000e+00   1.0452919e+00   8.3863733e-02
   7.5000000e+00   1.0521192e+00   5.2691385e-02
   7.6000000e+00   1.0558419e+00   2.1776753e-02
   7.7000000e+00   1.0564872e+00  -8.8519692e-03
   7.8000000e+00   1.0540850e+00  -3.9167152e-02
   7.9000000e+00   1.0486681e+00  -6.9141753e-02
   8.0000000e+00   1.0402719e+00  -9.8749338e-02
   8.1000000e+00   1.0309255e+00  -8.8169852e-02
   8.2000000e+00   1.0226363e+00  -7.7607899e-02
   8.3000000e+00   1.0154019e+00  -6.7073815e-02
   8.4000000e+00   1.0092192e+00  -5.6577802e-02
   8.5000000e+00   1.0040837e+00  -4.6129925e-02
   8.6000000e+00   9.9999022e-01  -3.5740100e-02
   8.7000000e+00   9.9693240e-01  -2.5418086e-02
   8.8000000e+00   9.9490300e-01  -1.5173479e-02
   8.9000000e+00   9.9389379e-01  -5.0157007e-03
   9.0000000e+00   9.9389564e-01   5.0460055e-03
   9.1000000e+00   9.9489849e-01   1.5002585e-02
   9.2000000e+00   9.9689137e-01   2.4845178e-02
   9.3000000e+00   9.9986246e-01   3.4565125e-02
   9.4000000e+00   1.0035409e+00   2.9780101e-02
   9.5000000e+00   1.0050084e+00  -4.1190701e-04
   9.6000000e+00   1.0034715e+00  -3.0303118e-02
   9.7000000e+00   9.9896191e-01  -5.9426807e-02
   9.8000000e+00   9.9354811e-01  -4.8847123e-02
   9.9000000e+00   9.8918954e-01  -3.8324098e-02
   1.0000000e+01   9.8535970e-01  -4.8254724e-02
   1.0100000e+01   9.7920853e-01  -6.7024352e-02
   1.0200000e+01   9.7304872e-01  -5.6168784e-02
   1.0300000e+01   9.6797196e-01  -4.5365336e-02
   1.0400000e+01   9.6397250e-01  -3.4624237e-02
   1.0500000e+01   9.6104362e-01  -2.3955556e-02
   1.0600000e+01   9.5917758e-01  -1.3369185e-02
   1.0700000e+01   9.5836566e-01  -2.8748388e-03
   1.0800000e+01   9.5859819e-01   7.5179571e-03
   1.0900000e+01   9.5986453e-01   1.7799873e-02
   1.1000000e+01   9.6215314e-01   2.7961781e-02
   1.1100000e+01   9.6545157e-01   3.7994767e-02
   1.1200000e+01   9.6974651e-01   4.7890129e-02
   1.1300000e+01   9.7502375e-01   5.7639393e-02
   1.1400000e+01   9.8101010e-01   5.2860436e-02
   1.1500000e+01   9.8530533e-01   4.3038556e-02
   1.1600000e+01   9.9009217e-01   5.2683713e-02
   1.1700000e+01   9.9436300e-01   2.7932024e-02
   1.1800000e+01   9.9565124e-01  -2.1493711e-03
   1.1900000e+01   9.9394617e-01  -3.1929341e-02
   1.2000000e+01   9.8927927e-01  -6.1381256e-02
   1.2100000e+01   9.8182025e-01  -8.0052754e-02
   1.2200000e+01   9.7436300e-01  -6.9087069e-02
   1.2300000e+01   9.6800039e-01  -5.8161747e-02
   1.2400000e+01   9.6272787e-01  -4.7287255e-02
   1.2500000e+01   9.5853982e-01  -3.6473909e-02
   1.2600000e+01   9.5542963e-01  -2.5731858e-02
   1.2700000e+01   9.5338967e-01  -1.5071080e-02
   1.2800000e+01   9.5241132e-01  -4.5013735e-03
   1.2900000e+01   9.5248499e-01   5.9676509e-03
   1.3000000e+01   9.5360014e-01   1.6326579e-02
   1.3100000e+01   9.5388969e-01  -2.8017269e-03
   1.3200000e+01   9.5413172e-01   7.6348347e-03
   1.3300000e+01   9.5541191e-01   1.7959964e-02
   1.3400000e+01   9.5746049e-01   1.3790623e-02
   1.3500000e+01   9.5736023e-01  -1.5775919e-02
   1.3600000e+01   9.5431858e-01  -4.5032601e-02
   1.3700000e+01   9.4836804e-01  -7.3513419e-02
   1.3800000e+01   9.4157802e-01  -6.2283245e-02
   1.3900000e+01   9.3590861e-01  -5.1102834e-02
   1.4000000e+01   9.3135432e-01  -3.9982816e-02
   1.4100000e+01   9.2699075e-01  -3.9477861e-02
   1.4200000e+01   9.2359741e-01  -2.8390561e-02
   1.4300000e+01   9.2130880e-01  -1.7385325e-02
   1.4400000e+01   9.2011618e-01  -6.4722843e-03
   1.4500000e+01   9.2000985e-01   4.3386191e-03
   1.4600000e+01   9.2097910e-01   1.5037646e-02
   1.4700000e+01   9.2301227e-01   2.5615264e-02
   1.4800000e+01   9.2609674e-01   3.6062157e-02
   1.4900000e+01   9.3021900e-01   4.6369232e-02
   1.5000000e+01   9.3536461e-01   5.6527626e-02
   1.5100000e+01   9.4151827e-01   6.6528709e-02
   1.5200000e+01   9.4866384e-01   7.6364098e-02
   1.5300000e+01   9.5678432e-01   8.6025654e-02
   1.5400000e+01   9.6560378e-01   8.1131620e-02
   1.5500000e+01   9.7219893e-01   5.0780595e-02
   1.5600000e+01   9.7577131e-01   2.0681016e-02
   1.5700000e+01   9.7634743e-01  -9.1396720e-03
   1.5800000e+01   9.7395653e-01  -3.8654574e-02
   1.5900000e+01   9.6863052e-01  -6.7837366e-02
   1.6000000e+01   9.6040389e-01  -9.6662319e-02
   1.6100000e+01   9.5130489e-01  -8.5310062e-02
   1.6200000e+01   9.4333981e-01  -7.3985873e-02
   1.6300000e+01   9.3650528e-01  -6.2700740e-02
   1.6400000e+01   9.3079687e-01  -5.1465502e-02
   1.6500000e+01   9.2620904e-01  -4.0290840e-02
   1.6600000e+01   9.2273522e-01  -2.9187271e-02
   1.6700000e+01   9.2036777e-01  -1.8165134e-02
   1.6800000e+01   9.1909804e-01  -7.2345862e-03
   1.6900000e+01   9.1891638e-01   3.5944096e-03
   1.7000000e+01   9.1981213e-01   1.4312089e-02
   1.7100000e+01   9.2177370e-01   2.4908896e-02
   1.7200000e+01   9.2478852e-01   3.5375490e-02
   1.7300000e+01   9.2884311e-01   4.5702754e-02
   1.7400000e+01   9.3392310e-01   5.5881797e-02
   1.7500000e+01   9.4001323e-01   6.5903968e-02
   1.7600000e+01   9.4709739e-01   7.5760856e-02
   1.7700000e+01   9.5515843e-01   8.5004320e-02
   1.7800000e+01   9.6214405e-01   5.4716756e-02
   1.7900000e+01   9.6611302e-01   2.4676090e-02
   1.8000000e+01   9.6709141e-01  -5.0902464e-03
   1.8100000e+01   9.6510798e-01  -3.4555366e-02
   1.8200000e+01   9.6019418e-01  -6.3692950e-02
   1.8300000e+01   9.5303831e-01  -6.9623937e-02
   1.8400000e+01   9.4663291e-01  -5.8480857e-02
   1.8500000e+01   9.4133927e-01  -4.7390456e-02
   1.8600000e+01   9.3715160e-01  -3.6363246e-02
   1.8700000e+01   9.3406307e-01  -2.5409568e-02
   1.8800000e+01   9.3206581e-01  -1.4539591e-02
   1.8900000e+01   9.3115095e-01  -3.7632949e-03
   1.9000000e+01   9.3130863e-01   6.9095294e-03
   1.9100000e+01   9.3252802e-01   1.7469293e-02
   1.9200000e+01   9.3479735e-01   2.7906614e-02
   1.9300000e+01   9.3810392e-01   3.8212326e-02
   1.9400000e+01   9.4243411e-01   4.8377486e-02
   1.9500000e+01   9.4777343e-01   5.8393377e-02
   1.9600000e+01   9.5410653e-01   6.8251520e-02
   1.9700000e+01   9.6141723e-01   7.7943677e-02
   1.9800000e+01   9.6968851e-01   8.7461854e-02
   1.9900000e+01   9.7890260e-01   9.6798314e-02
   2.0000000e+01   9.8904094e-01   1.0594558e-01


==> Data/Figs/X_filter0.2.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   4.9780121e-03   9.9485624e-02
   2.0000000e-01   1.9850936e-02   1.9788246e-01
   3.0000000e-01   4.4505526e-02   2.9510345e-01
   4.0000000e-01   7.8819934e-02   3.9106355e-01
   5.0000000e-01   1.2266391e-01   4.8567983e-01
   6.0000000e-01   1.7589902e-01   5.7887154e-01
   7.0000000e-01   2.3837887e-01   6.7056012e-01
   8.0000000e-01   3.0994931e-01   7.6066930e-01
   9.0000000e-01   3.9044869e-01   8.4912515e-01
   1.0000000e+00   4.7970808e-01   9.3585610e-01
   1.1000000e+00   5.7755152e-01   1.0207930e+00
   1.2000000e+00   6.8379626e-01   1.1038693e+00
   1.3000000e+00   7.9825300e-01   1.1850207e+00
   1.4000000e+00   9.2072616e-01   1.2641857e+00
   1.5000000e+00   1.0510141e+00   1.3413053e+00
   1.6000000e+00   1.1883364e+00   1.3683808e+00
   1.7000000e+00   1.3189010e+00   1.2427783e+00
   1.8000000e+00   1.4369051e+00   1.1171890e+00
   1.9000000e+00   1.5423560e+00   9.9173771e-01
   2.0000000e+00   1.6352739e+00   8.6654780e-01
   2.1000000e+00   1.7156909e+00   7.4174128e-01
   2.2000000e+00   1.7836514e+00   6.1743850e-01
   2.3000000e+00   1.8392117e+00   4.9375812e-01
   2.4000000e+00   1.8824400e+00   3.7081701e-01
   2.5000000e+00   1.9134158e+00   2.4873012e-01
   2.6000000e+00   1.9322304e+00   1.2761044e-01
   2.7000000e+00   1.9389859e+00   7.5688345e-03
   2.8000000e+00   1.9337957e+00  -1.1128598e-01
   2.9000000e+00   1.9167836e+00  -2.2884756e-01
   3.0000000e+00   1.8880844e+00  -3.4501180e-01
   3.1000000e+00   1.8481166e+00  -4.2650455e-01
   3.2000000e+00   1.8097435e+00  -3.4094961e-01
   3.3000000e+00   1.7799010e+00  -2.5590665e-01
   3.4000000e+00   1.7585340e+00  -1.7145519e-01
   3.5000000e+00   1.7455793e+00  -8.7673364e-02
   3.6000000e+00   1.7409661e+00  -4.6378766e-03
   3.7000000e+00   1.7446160e+00   7.7576087e-02
   3.8000000e+00   1.7563005e+00   1.3490923e-01
   3.9000000e+00   1.7638698e+00   1.6541631e-02
   4.0000000e+00   1.7596594e+00  -1.0066476e-01
   4.1000000e+00   1.7437907e+00  -2.1660489e-01
   4.2000000e+00   1.7163955e+00  -3.3117599e-01
   4.3000000e+00   1.6776159e+00  -4.4427769e-01
   4.4000000e+00   1.6276035e+00  -5.5581210e-01
   4.5000000e+00   1.5695668e+00  -5.5539411e-01
   4.6000000e+00   1.5185098e+00  -4.6572157e-01
   4.7000000e+00   1.4763993e+00  -3.7647784e-01
   4.8000000e+00   1.4431882e+00  -2.8774744e-01
   4.9000000e+00   1.4188210e+00  -1.9961355e-01
   5.0000000e+00   1.4032341e+00  -1.1215792e-01
   5.1000000e+00   1.3963555e+00  -2.5460813e-02
   5.2000000e+00   1.3981054e+00   6.0399054e-02
   5.3000000e+00   1.4083963e+00   1.4534459e-01
   5.4000000e+00   1.4227139e+00   9.6552055e-02
   5.5000000e+00   1.4266332e+00  -1.8096146e-02
   5.6000000e+00   1.4191447e+00  -1.3158568e-01
   5.7000000e+00   1.4003694e+00  -2.4381516e-01
   5.8000000e+00   1.3705809e+00  -3.3069980e-01
   5.9000000e+00   1.3419767e+00  -2.4139487e-01
   6.0000000e+00   1.3222714e+00  -1.5273829e-01
   6.1000000e+00   1.3113959e+00  -6.4811805e-02
   6.2000000e+00   1.3092733e+00   2.2304363e-02
   6.3000000e+00   1.3125473e+00  -5.7350458e-03
   6.4000000e+00   1.3063453e+00  -1.1821872e-01
   6.5000000e+00   1.2889559e+00  -2.2946564e-01
   6.6000000e+00   1.2605077e+00  -3.3937745e-01
   6.7000000e+00   1.2211391e+00  -4.4785805e-01
   6.8000000e+00   1.1709977e+00  -5.5481376e-01
   6.9000000e+00   1.1102408e+00  -6.6015335e-01
   7.0000000e+00   1.0472265e+00  -5.8323201e-01
   7.1000000e+00   9.9365997e-01  -4.8807213e-01
   7.2000000e+00   9.4958717e-01  -3.9337342e-01
   7.3000000e+00   9.1495748e-01  -2.9922550e-01
   7.4000000e+00   8.8971139e-01  -2.0571657e-01
   7.5000000e+00   8.7378066e-01  -1.1293330e-01
   7.6000000e+00   8.6512447e-01  -1.0956150e-01
   7.7000000e+00   8.4881601e-01  -2.1650935e-01
   7.8000000e+00   8.2187588e-01  -3.2217774e-01
   7.9000000e+00   7.8557446e-01  -3.5898932e-01
   8.0000000e+00   7.5444714e-01  -2.6356889e-01
   8.1000000e+00   7.3282827e-01  -1.6883560e-01
   8.2000000e+00   7.2064476e-01  -7.4876844e-02
   8.3000000e+00   7.1454363e-01  -9.6045055e-02
   8.4000000e+00   6.9965481e-01  -2.0163604e-01
   8.5000000e+00   6.7426862e-01  -3.0597586e-01
   8.6000000e+00   6.3851476e-01  -4.0897315e-01
   8.7000000e+00   5.9253194e-01  -5.1053880e-01
   8.8000000e+00   5.3646770e-01  -6.1058599e-01
   8.9000000e+00   4.7047810e-01  -7.0903029e-01
   9.0000000e+00   4.0291969e-01  -6.2523366e-01
   9.1000000e+00   3.4549537e-01  -5.2322508e-01
   9.2000000e+00   2.9824802e-01  -4.2171084e-01
   9.3000000e+00   2.6112340e-01  -3.2078701e-01
   9.4000000e+00   2.3405773e-01  -2.2054813e-01
   9.5000000e+00   2.1697786e-01  -1.2108712e-01
   9.6000000e+00   2.0980143e-01  -2.2495194e-02
   9.7000000e+00   2.1243705e-01   7.5138200e-02
   9.8000000e+00   2.2478448e-01   1.7172546e-01
   9.9000000e+00   2.4673481e-01   2.6718090e-01
   1.0000000e+01   2.7817066e-01   3.6142079e-01
   1.0100000e+01   3.1896637e-01   4.5436349e-01
   1.0200000e+01   3.6898824e-01   5.4592941e-01
   1.0300000e+01   4.2482345e-01   5.2177451e-01
   1.0400000e+01   4.7154302e-01   4.1261185e-01
   1.0500000e+01   5.0737922e-01   3.0412476e-01
   1.0600000e+01   5.3240468e-01   1.9641444e-01
   1.0700000e+01   5.4670205e-01   8.9580342e-02
   1.0800000e+01   5.5036385e-01  -1.6279970e-02
   1.0900000e+01   5.4349224e-01  -1.2107086e-01
   1.1000000e+01   5.2619887e-01  -2.2469870e-01
   1.1100000e+01   4.9860462e-01  -3.2707196e-01
   1.1200000e+01   4.6083944e-01  -4.2810127e-01
   1.1300000e+01   4.1304210e-01  -5.2769948e-01
   1.1400000e+01   3.5977892e-01  -4.9303342e-01
   1.1500000e+01   3.1552809e-01  -3.9197668e-01
   1.1600000e+01   2.8135299e-01  -2.9153537e-01
   1.1700000e+01   2.5718737e-01  -1.9180332e-01
   1.1800000e+01   2.4281293e-01  -1.1685836e-01
   1.1900000e+01   2.2608832e-01  -2.1753888e-01
   1.2000000e+01   1.9935577e-01  -3.1700127e-01
   1.2100000e+01   1.7269748e-01  -2.1618744e-01
   1.2200000e+01   1.5608198e-01  -1.1616153e-01
   1.2300000e+01   1.4942589e-01  -1.7015234e-02
   1.2400000e+01   1.5263674e-01   8.1161564e-02
   1.2500000e+01   1.6561318e-01   1.7828083e-01
   1.2600000e+01   1.8824513e-01   2.7425645e-01
   1.2700000e+01   2.2041401e-01   3.6900433e-01
   1.2800000e+01   2.6199293e-01   4.6244240e-01
   1.2900000e+01   3.1284689e-01   5.5449073e-01
   1.3000000e+01   3.7283302e-01   6.4507156e-01
   1.3100000e+01   4.4180078e-01   7.3410938e-01
   1.3200000e+01   5.1959220e-01   8.2153095e-01
   1.3300000e+01   6.0604207e-01   9.0726537e-01
   1.3400000e+01   6.9764968e-01   8.7598337e-01
   1.3500000e+01   7.7947213e-01   7.6040629e-01
   1.3600000e+01   8.4975559e-01   6.4522256e-01
   1.3700000e+01   9.0854494e-01   5.3054286e-01
   1.3800000e+01   9.5603879e-01   4.4046195e-01
   1.3900000e+01   1.0043605e+00   5.2583513e-01
   1.4000000e+01   1.0611516e+00   6.0983575e-01
   1.4100000e+01   1.1262712e+00   6.9239388e-01
   1.4200000e+01   1.1995718e+00   7.7344172e-01
   1.4300000e+01   1.2776278e+00   7.3864703e-01
   1.4400000e+01   1.3454985e+00   6.1873467e-01
   1.4500000e+01   1.4014059e+00   4.9939974e-01
   1.4600000e+01   1.4454134e+00   3.8075523e-01
   1.4700000e+01   1.4775955e+00   2.6291232e-01
   1.4800000e+01   1.4980380e+00   1.4598026e-01
   1.4900000e+01   1.5068372e+00   3.0066351e-02
   1.5000000e+01   1.5122923e+00   9.5831834e-02
   1.5100000e+01   1.5260514e+00   1.7927123e-01
   1.5200000e+01   1.5481047e+00   2.6170210e-01
   1.5300000e+01   1.5783476e+00   3.4305248e-01
   1.5400000e+01   1.6166687e+00   4.2325216e-01
   1.5500000e+01   1.6629495e+00   5.0223281e-01
   1.5600000e+01   1.7170646e+00   5.7992797e-01
   1.5700000e+01   1.7701213e+00   4.6957659e-01
   1.5800000e+01   1.8109782e+00   3.4757544e-01
   1.5900000e+01   1.8408153e+00   2.9392723e-01
   1.6000000e+01   1.8741184e+00   3.7202892e-01
   1.6100000e+01   1.9151750e+00   4.4898341e-01
   1.6200000e+01   1.9638671e+00   5.2472555e-01
   1.6300000e+01   2.0167989e+00   4.8492540e-01
   1.6400000e+01   2.0590600e+00   3.6030982e-01
   1.6500000e+01   2.0889026e+00   2.3657558e-01
   1.6600000e+01   2.1064206e+00   1.1383703e-01
   1.6700000e+01   2.1117192e+00  -7.7936387e-03
   1.6800000e+01   2.1049146e+00  -1.2820642e-01
   1.6900000e+01   2.0861341e+00  -2.4729363e-01
   1.7000000e+01   2.0637076e+00  -1.8439391e-01
   1.7100000e+01   2.0493137e+00  -1.0351296e-01
   1.7200000e+01   2.0429735e+00  -2.3333732e-02
   1.7300000e+01   2.0446132e+00   5.6070996e-02
   1.7400000e+01   2.0541516e+00   1.3462992e-01
   1.7500000e+01   2.0715008e+00   2.1227330e-01
   1.7600000e+01   2.0965658e+00   2.8893298e-01
   1.7700000e+01   2.1292448e+00   3.6454249e-01
   1.7800000e+01   2.1598674e+00   2.4402447e-01
   1.7900000e+01   2.1780911e+00   1.2050210e-01
   1.8000000e+01   2.1840171e+00  -1.9112067e-03
   1.8100000e+01   2.1777617e+00  -1.2310470e-01
   1.8200000e+01   2.1594524e+00  -2.4296992e-01
   1.8300000e+01   2.1292274e+00  -3.6140084e-01
   1.8400000e+01   2.0916543e+00  -3.4554557e-01
   1.8500000e+01   2.0612142e+00  -2.6325921e-01
   1.8600000e+01   2.0389757e+00  -1.8152960e-01
   1.8700000e+01   2.0248791e+00  -1.0043253e-01
   1.8800000e+01   2.0188575e+00  -2.0042386e-02
   1.8900000e+01   2.0208366e+00   5.9567878e-02
   1.9000000e+01   2.0307348e+00   1.3832682e-01
   1.9100000e+01   2.0484634e+00   2.1616454e-01
   1.9200000e+01   2.0739270e+00   2.9301276e-01
   1.9300000e+01   2.1070231e+00   3.6880487e-01
   1.9400000e+01   2.1476431e+00   4.4347598e-01
   1.9500000e+01   2.1956715e+00   5.1696293e-01
   1.9600000e+01   2.2509868e+00   5.8920440e-01
   1.9700000e+01   2.3134617e+00   6.6014089e-01
   1.9800000e+01   2.3829626e+00   7.2971483e-01
   1.9900000e+01   2.4593505e+00   7.9787053e-01
   2.0000000e+01   2.5424809e+00   8.6455431e-01


==> Data/Figs/X_filter005.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   9.9560242e-04   1.9897125e-02
   2.0000000e-01   3.9701871e-03   3.9576492e-02
   3.0000000e-01   8.9011052e-03   5.9020689e-02
   4.0000000e-01   1.5763987e-02   7.8212709e-02
   5.0000000e-01   2.4532782e-02   9.7135967e-02
   6.0000000e-01   3.5179804e-02   1.1577431e-01
   7.0000000e-01   4.7675773e-02   1.3411202e-01
   8.0000000e-01   6.1989861e-02   1.5213386e-01
   9.0000000e-01   7.8089737e-02   1.6982503e-01
   1.0000000e+00   9.5941615e-02   1.8717122e-01
   1.1000000e+00   1.1551030e-01   2.0415860e-01
   1.2000000e+00   1.3675925e-01   2.2077385e-01
   1.3000000e+00   1.5965060e-01   2.3700414e-01
   1.4000000e+00   1.8414523e-01   2.5283714e-01
   1.5000000e+00   2.1020283e-01   2.6826105e-01
   1.6000000e+00   2.3778191e-01   2.8326461e-01
   1.7000000e+00   2.6683990e-01   2.9783706e-01
   1.8000000e+00   2.9733317e-01   3.1196820e-01
   1.9000000e+00   3.2921711e-01   3.2564835e-01
   2.0000000e+00   3.6244616e-01   3.3886840e-01
   2.1000000e+00   3.9697387e-01   3.5161976e-01
   2.2000000e+00   4.3275297e-01   3.6389442e-01
   2.3000000e+00   4.6973541e-01   3.7568490e-01
   2.4000000e+00   5.0787243e-01   3.8698429e-01
   2.5000000e+00   5.4711458e-01   3.9778624e-01
   2.6000000e+00   5.8741184e-01   4.0808494e-01
   2.7000000e+00   6.2871362e-01   4.1787516e-01
   2.8000000e+00   6.7033496e-01   4.0465678e-01
   2.9000000e+00   7.0926319e-01   3.7386360e-01
   3.0000000e+00   7.4510857e-01   3.4300481e-01
   3.1000000e+00   7.7786610e-01   3.1211177e-01
   3.2000000e+00   8.0753391e-01   2.8121556e-01
   3.3000000e+00   8.3411322e-01   2.5034696e-01
   3.4000000e+00   8.5760832e-01   2.1953639e-01
   3.5000000e+00   8.7802651e-01   1.8881394e-01
   3.6000000e+00   8.9537810e-01   1.5820929e-01
   3.7000000e+00   9.0967633e-01   1.2775173e-01
   3.8000000e+00   9.2093735e-01   9.7470094e-02
   3.9000000e+00   9.3050009e-01   9.9817191e-02
   4.0000000e+00   9.4096287e-01   1.0941445e-01
   4.1000000e+00   9.5237522e-01   1.1880737e-01
   4.2000000e+00   9.6471636e-01   1.2798862e-01
   4.3000000e+00   9.7731050e-01   1.1409786e-01
   4.4000000e+00   9.8717949e-01   8.3285993e-02
   4.5000000e+00   9.9397823e-01   5.2697815e-02
   4.6000000e+00   9.9773050e-01   2.2361535e-02
   4.7000000e+00   9.9846287e-01  -7.6951704e-03
   4.8000000e+00   9.9620468e-01  -3.7445179e-02
   4.9000000e+00   9.9230782e-01  -3.4437509e-02
   5.0000000e+00   9.8938341e-01  -2.4052674e-02
   5.1000000e+00   9.8749361e-01  -1.3747228e-02
   5.2000000e+00   9.8662998e-01  -3.5306369e-03
   5.3000000e+00   9.8678319e-01   6.5878204e-03
   5.4000000e+00   9.8794296e-01   1.6599052e-02
   5.5000000e+00   9.9009813e-01   2.6494165e-02
   5.6000000e+00   9.9323665e-01   3.6264469e-02
   5.7000000e+00   9.9734561e-01   4.5901485e-02
   5.8000000e+00   1.0024113e+00   5.5396952e-02
   5.9000000e+00   1.0070992e+00   3.2318395e-02
   6.0000000e+00   1.0088174e+00   2.0644718e-03
   6.1000000e+00   1.0075250e+00  -2.7890502e-02
   6.2000000e+00   1.0032534e+00  -5.7079721e-02
   6.3000000e+00   9.9807097e-01  -4.6567249e-02
   6.4000000e+00   9.9393696e-01  -3.6113037e-02
   6.5000000e+00   9.9084505e-01  -2.5726906e-02
   6.6000000e+00   9.8878795e-01  -1.5418513e-02
   6.7000000e+00   9.8775741e-01  -5.1973392e-03
   6.8000000e+00   9.8774425e-01   4.9273127e-03
   6.9000000e+00   9.8873834e-01   1.4946330e-02
   7.0000000e+00   9.9072870e-01   2.4850795e-02
   7.1000000e+00   9.9370341e-01   3.4631993e-02
   7.2000000e+00   9.9764973e-01   4.4281419e-02
   7.3000000e+00   1.0025541e+00   5.3790783e-02
   7.4000000e+00   1.0084020e+00   6.3152018e-02
   7.5000000e+00   1.0151783e+00   7.2357284e-02
   7.6000000e+00   1.0208759e+00   4.1604723e-02
   7.7000000e+00   1.0235112e+00   1.1116733e-02
   7.8000000e+00   1.0231120e+00  -1.9078986e-02
   7.9000000e+00   1.0197090e+00  -4.8955299e-02
   8.0000000e+00   1.0133355e+00  -7.8485658e-02
   8.1000000e+00   1.0041628e+00  -9.7217801e-02
   8.2000000e+00   9.9498678e-01  -8.6295080e-02
   8.3000000e+00   9.8690196e-01  -7.5395174e-02
   8.4000000e+00   9.7990554e-01  -6.4528699e-02
   8.5000000e+00   9.7399367e-01  -5.3706136e-02
   8.6000000e+00   9.6916143e-01  -4.2937814e-02
   8.7000000e+00   9.6540289e-01  -3.2233908e-02
   8.8000000e+00   9.6271110e-01  -2.1604427e-02
   8.9000000e+00   9.6107813e-01  -1.1059206e-02
   9.0000000e+00   9.6049508e-01  -6.0789811e-04
   9.1000000e+00   9.6095207e-01   9.7400318e-03
   9.2000000e+00   9.6243830e-01   1.9975317e-02
   9.3000000e+00   9.6494206e-01   3.0088895e-02
   9.4000000e+00   9.6845072e-01   4.0071914e-02
   9.5000000e+00   9.7295081e-01   4.9915741e-02
   9.6000000e+00   9.7842797e-01   5.9611966e-02
   9.7000000e+00   9.8486683e-01   6.8712433e-02
   9.8000000e+00   9.9021685e-01   3.8299504e-02
   9.9000000e+00   9.9253857e-01   8.1510540e-03
   1.0000000e+01   9.9185979e-01  -2.1705552e-02
   1.0100000e+01   9.8821105e-01  -5.1243512e-02
   1.0200000e+01   9.8162574e-01  -7.9996629e-02
   1.0300000e+01   9.7417418e-01  -6.9029596e-02
   1.0400000e+01   9.6781738e-01  -5.8102995e-02
   1.0500000e+01   9.6255079e-01  -4.7227297e-02
   1.0600000e+01   9.5836880e-01  -3.6412815e-02
   1.0700000e+01   9.5526477e-01  -2.5669701e-02
   1.0800000e+01   9.5323108e-01  -1.5007932e-02
   1.0900000e+01   9.5225909e-01  -4.4373078e-03
   1.1000000e+01   9.5233920e-01   6.0325619e-03
   1.1100000e+01   9.5346088e-01   1.6392262e-02
   1.1200000e+01   9.5561265e-01   2.6632583e-02
   1.1300000e+01   9.5878210e-01   3.6744522e-02
   1.1400000e+01   9.6269781e-01   3.2345421e-02
   1.1500000e+01   9.6444088e-01   2.5329453e-03
   1.1600000e+01   9.6321716e-01  -2.6985440e-02
   1.1700000e+01   9.5905763e-01  -5.5743313e-02
   1.1800000e+01   9.5403015e-01  -4.4805118e-02
   1.1900000e+01   9.5009337e-01  -3.3931171e-02
   1.2000000e+01   9.4724035e-01  -2.3131652e-02
   1.2100000e+01   9.4546315e-01  -1.2416565e-02
   1.2200000e+01   9.4475283e-01  -1.7957319e-03
   1.2300000e+01   9.4509949e-01   8.7212193e-03
   1.2400000e+01   9.4649225e-01   1.9124858e-02
   1.2500000e+01   9.4891934e-01   2.9405960e-02
   1.2600000e+01   9.5236804e-01   3.9555517e-02
   1.2700000e+01   9.5682476e-01   4.9564737e-02
   1.2800000e+01   9.6227503e-01   5.9425060e-02
   1.2900000e+01   9.6870355e-01   6.9128156e-02
   1.3000000e+01   9.7609419e-01   7.8665935e-02
   1.3100000e+01   9.8443002e-01   8.8030553e-02
   1.3200000e+01   9.9369334e-01   9.7214415e-02
   1.3300000e+01   1.0038657e+00   1.0621018e-01
   1.3400000e+01   1.0149280e+00   1.1501078e-01
   1.3500000e+01   1.0263399e+00   1.0322230e-01
   1.3600000e+01   1.0351026e+00   7.2036269e-02
   1.3700000e+01   1.0407583e+00   4.1088844e-02
   1.3800000e+01   1.0433323e+00   1.0408442e-02
   1.3900000e+01   1.0428528e+00  -1.9977070e-02
   1.4000000e+01   1.0393507e+00  -5.0040394e-02
   1.4100000e+01   1.0328594e+00  -7.9754823e-02
   1.4200000e+01   1.0248883e+00  -7.4845800e-02
   1.4300000e+01   1.0179277e+00  -6.4362974e-02
   1.4400000e+01   1.0120133e+00  -5.3920407e-02
   1.4500000e+01   1.0071409e+00  -4.3528088e-02
   1.4600000e+01   1.0033047e+00  -3.3195857e-02
   1.4700000e+01   1.0004983e+00  -2.2933395e-02
   1.4800000e+01   9.9871434e-01  -1.2750220e-02
   1.4900000e+01   9.9794432e-01  -2.6556736e-03
   1.5000000e+01   9.9817895e-01   7.3410820e-03
   1.5100000e+01   9.9940799e-01   1.7231074e-02
   1.5200000e+01   1.0016203e+00   2.7005524e-02
   1.5300000e+01   1.0048040e+00   3.6655857e-02
   1.5400000e+01   1.0086880e+00   3.1799831e-02
   1.5500000e+01   1.0103539e+00   1.5355187e-03
   1.5600000e+01   1.0090081e+00  -2.8429215e-02
   1.5700000e+01   1.0046821e+00  -5.7627560e-02
   1.5800000e+01   9.9944445e-01  -4.7123579e-02
   1.5900000e+01   9.9525440e-01  -3.6677219e-02
   1.6000000e+01   9.9210571e-01  -2.6298302e-02
   1.6100000e+01   9.8999114e-01  -1.5996481e-02
   1.6200000e+01   9.8890250e-01  -5.7812395e-03
   1.6300000e+01   9.8883068e-01   4.3381200e-03
   1.6400000e+01   9.8976562e-01   1.4352484e-02
   1.6500000e+01   9.9169638e-01   2.4252932e-02
   1.6600000e+01   9.9461114e-01   3.4030749e-02
   1.6700000e+01   9.9849719e-01   4.3677425e-02
   1.6800000e+01   1.0033410e+00   5.3184668e-02
   1.6900000e+01   1.0091283e+00   6.2544406e-02
   1.7000000e+01   1.0158438e+00   7.1748793e-02
   1.7100000e+01   1.0234717e+00   8.0790219e-02
   1.7200000e+01   1.0319953e+00   8.9661308e-02
   1.7300000e+01   1.0413971e+00   9.8354929e-02
   1.7400000e+01   1.0516592e+00   1.0686420e-01
   1.7500000e+01   1.0627628e+00   1.1518248e-01
   1.7600000e+01   1.0733587e+00   9.0759988e-02
   1.7700000e+01   1.0808581e+00   5.9236376e-02
   1.7800000e+01   1.0852176e+00   2.7967462e-02
   1.7900000e+01   1.0864641e+00  -3.0181760e-03
   1.8000000e+01   1.0846274e+00  -3.3692528e-02
   1.8100000e+01   1.0812429e+00  -4.3984295e-02
   1.8200000e+01   1.0753333e+00  -7.4178756e-02
   1.8300000e+01   1.0670769e+00  -8.1145674e-02
   1.8400000e+01   1.0594685e+00  -7.1016753e-02
   1.8500000e+01   1.0528715e+00  -6.0917949e-02
   1.8600000e+01   1.0472825e+00  -5.0859011e-02
   1.8700000e+01   1.0426971e+00  -4.0849550e-02
   1.8800000e+01   1.0391097e+00  -3.0899033e-02
   1.8900000e+01   1.0365140e+00  -2.1016773e-02
   1.9000000e+01   1.0349027e+00  -1.1211924e-02
   1.9100000e+01   1.0342677e+00  -1.4934695e-03
   1.9200000e+01   1.0345999e+00   8.1297794e-03
   1.9300000e+01   1.0358893e+00   1.7649196e-02
   1.9400000e+01   1.0381251e+00   2.7056341e-02
   1.9500000e+01   1.0412956e+00   3.6342974e-02
   1.9600000e+01   1.0453885e+00   4.5501053e-02
   1.9700000e+01   1.0503904e+00   5.4522745e-02
   1.9800000e+01   1.0562873e+00   6.3400431e-02
   1.9900000e+01   1.0617446e+00   3.9702278e-02
   2.0000000e+01   1.0641703e+00   8.8275766e-03


==> Data/Figs/X_filter01.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   9.9560242e-04   1.9897125e-02
   2.0000000e-01   3.9701871e-03   3.9576492e-02
   3.0000000e-01   8.9011052e-03   5.9020689e-02
   4.0000000e-01   1.5763987e-02   7.8212709e-02
   5.0000000e-01   2.4532782e-02   9.7135967e-02
   6.0000000e-01   3.5179804e-02   1.1577431e-01
   7.0000000e-01   4.7675773e-02   1.3411202e-01
   8.0000000e-01   6.1989861e-02   1.5213386e-01
   9.0000000e-01   7.8089737e-02   1.6982503e-01
   1.0000000e+00   9.5941615e-02   1.8717122e-01
   1.1000000e+00   1.1551030e-01   2.0415860e-01
   1.2000000e+00   1.3675925e-01   2.2077385e-01
   1.3000000e+00   1.5965060e-01   2.3700414e-01
   1.4000000e+00   1.8414523e-01   2.5283714e-01
   1.5000000e+00   2.1020283e-01   2.6826105e-01
   1.6000000e+00   2.3778191e-01   2.8326461e-01
   1.7000000e+00   2.6683990e-01   2.9783706e-01
   1.8000000e+00   2.9733317e-01   3.1196820e-01
   1.9000000e+00   3.2921711e-01   3.2564835e-01
   2.0000000e+00   3.6244616e-01   3.3886840e-01
   2.1000000e+00   3.9697387e-01   3.5161976e-01
   2.2000000e+00   4.3275297e-01   3.6389442e-01
   2.3000000e+00   4.6973541e-01   3.7568490e-01
   2.4000000e+00   5.0787243e-01   3.8698429e-01
   2.5000000e+00   5.4711458e-01   3.9778624e-01
   2.6000000e+00   5.8741184e-01   4.0808494e-01
   2.7000000e+00   6.2816856e-01   3.9701061e-01
   2.8000000e+00   6.6635711e-01   3.6671679e-01
   2.9000000e+00   7.0151284e-01   3.3635952e-01
   3.0000000e+00   7.3363096e-01   3.0596961e-01
   3.1000000e+00   7.6270973e-01   2.7557765e-01
   3.2000000e+00   7.8875047e-01   2.4521387e-01
   3.3000000e+00   8.1175748e-01   2.1490822e-01
   3.4000000e+00   8.3173806e-01   1.8469027e-01
   3.5000000e+00   8.4870244e-01   1.5458920e-01
   3.6000000e+00   8.6266376e-01   1.2463381e-01
   3.7000000e+00   8.7363800e-01   9.4852452e-02
   3.8000000e+00   8.8164395e-01   6.5273022e-02
   3.9000000e+00   8.8802311e-01   6.8347375e-02
   4.0000000e+00   8.9537623e-01   7.8695965e-02
   4.1000000e+00   9.0375523e-01   8.8863297e-02
   4.2000000e+00   9.1314157e-01   9.8841058e-02
   4.3000000e+00   9.2351587e-01   1.0862121e-01
   4.4000000e+00   9.3485799e-01   1.1819598e-01
   4.5000000e+00   9.4714702e-01   1.2755789e-01
   4.6000000e+00   9.6036131e-01   1.3669975e-01
   4.7000000e+00   9.7425764e-01   1.3231698e-01
   4.8000000e+00   9.8594069e-01   1.0134516e-01
   4.9000000e+00   9.9453667e-01   7.0580652e-02
   5.0000000e+00   1.0000677e+00   4.0052006e-02
   5.1000000e+00   1.0025589e+00   9.7872467e-03
   5.2000000e+00   1.0020379e+00  -2.0186139e-02
   5.3000000e+00   9.9853527e-01  -4.9841229e-02
   5.4000000e+00   9.9208411e-01  -7.9151685e-02
   5.5000000e+00   9.8276309e-01  -1.0221608e-01
   5.6000000e+00   9.7310045e-01  -9.1028253e-02
   5.7000000e+00   9.6455563e-01  -7.9861164e-02
   5.8000000e+00   9.5712604e-01  -6.8725723e-02
   5.9000000e+00   9.5080796e-01  -5.7632692e-02
   6.0000000e+00   9.4559663e-01  -4.6592688e-02
   6.1000000e+00   9.4148621e-01  -3.5616166e-02
   6.2000000e+00   9.3846984e-01  -2.4713416e-02
   6.3000000e+00   9.3653964e-01  -1.3894551e-02
   6.4000000e+00   9.3568673e-01  -3.1695021e-03
   6.5000000e+00   9.3590122e-01   7.4519947e-03
   6.6000000e+00   9.3717230e-01   1.7960402e-02
   6.7000000e+00   9.3948818e-01   2.8346388e-02
   6.8000000e+00   9.4283616e-01   3.8600840e-02
   6.9000000e+00   9.4720265e-01   4.8714862e-02
   7.0000000e+00   9.5257316e-01   5.8679789e-02
   7.1000000e+00   9.5893237e-01   6.8487190e-02
   7.2000000e+00   9.6626410e-01   7.8128874e-02
   7.3000000e+00   9.7455140e-01   8.7596897e-02
   7.4000000e+00   9.8351833e-01   8.2509693e-02
   7.5000000e+00   9.9024166e-01   5.1966048e-02
   7.6000000e+00   9.9392299e-01   2.1674586e-02
   7.7000000e+00   9.9458892e-01  -8.3370640e-03
   7.8000000e+00   9.9226879e-01  -3.8041827e-02
   7.9000000e+00   9.8699462e-01  -6.7413201e-02
   8.0000000e+00   9.7880105e-01  -9.6425281e-02
   8.1000000e+00   9.6971647e-01  -8.5258525e-02
   8.2000000e+00   9.6174735e-01  -7.4118044e-02
   8.3000000e+00   9.5489051e-01  -6.3014659e-02
   8.4000000e+00   9.4914172e-01  -5.1959048e-02
   8.5000000e+00   9.4449566e-01  -4.0961735e-02
   8.6000000e+00   9.4094599e-01  -3.0033083e-02
   8.7000000e+00   9.3848532e-01  -1.9183282e-02
   8.8000000e+00   9.3710529e-01  -8.4223412e-03
   8.9000000e+00   9.3679649e-01   2.2399161e-03
   9.0000000e+00   9.3754860e-01   1.2793864e-02
   9.1000000e+00   9.3935029e-01   2.3230078e-02
   9.2000000e+00   9.4218934e-01   3.3539348e-02
   9.3000000e+00   9.4605261e-01   4.3712679e-02
   9.4000000e+00   9.5066788e-01   3.9367427e-02
   9.5000000e+00   9.5311552e-01   9.6012773e-03
   9.6000000e+00   9.5260065e-01  -1.9878275e-02
   9.7000000e+00   9.4915346e-01  -4.8604773e-02
   9.8000000e+00   9.4484109e-01  -3.7642618e-02
   9.9000000e+00   9.4162145e-01  -2.6752075e-02
   1.0000000e+01   9.3896654e-01  -3.6330352e-02
   1.0100000e+01   9.3402478e-01  -5.4763002e-02
   1.0200000e+01   9.2910729e-01  -4.3586007e-02
   1.0300000e+01   9.2530420e-01  -3.2476848e-02
   1.0400000e+01   9.2260821e-01  -2.1445905e-02
   1.0500000e+01   9.2101097e-01  -1.0503374e-02
   1.0600000e+01   9.2050316e-01   3.4073788e-04
   1.0700000e+01   9.2107443e-01   1.1076620e-02
   1.0800000e+01   9.2271349e-01   2.1694668e-02
   1.0900000e+01   9.2540807e-01   3.2185490e-02
   1.1000000e+01   9.2914500e-01   4.2539913e-02
   1.1100000e+01   9.3391018e-01   5.2748994e-02
   1.1200000e+01   9.3968865e-01   6.2804020e-02
   1.1300000e+01   9.4646457e-01   7.2696520e-02
   1.1400000e+01   9.5422128e-01   8.2418268e-02
   1.1500000e+01   9.6294130e-01   9.1961292e-02
   1.1600000e+01   9.7260638e-01   1.0131787e-01
   1.1700000e+01   9.8172431e-01   7.6232094e-02
   1.1800000e+01   9.8782401e-01   4.5771876e-02
   1.1900000e+01   9.9089031e-01   1.5569172e-02
   1.2000000e+01   9.9095035e-01  -1.4348528e-02
   1.2100000e+01   9.8816958e-01  -3.3527972e-02
   1.2200000e+01   9.8533772e-01  -2.3111468e-02
   1.2300000e+01   9.8354356e-01  -1.2775606e-02
   1.2400000e+01   9.8277856e-01  -2.5298672e-03
   1.2500000e+01   9.8303325e-01   7.6164517e-03
   1.2600000e+01   9.8429723e-01   1.7654245e-02
   1.2700000e+01   9.8655919e-01   2.7574604e-02
   1.2800000e+01   9.8980696e-01   3.7368829e-02
   1.2900000e+01   9.9402749e-01   4.7028429e-02
   1.3000000e+01   9.9920692e-01   5.6545134e-02
   1.3100000e+01   1.0053305e+00   6.5910895e-02
   1.3200000e+01   1.0123829e+00   7.5117897e-02
   1.3300000e+01   1.0203477e+00   8.4158559e-02
   1.3400000e+01   1.0289497e+00   7.8651665e-02
   1.3500000e+01   1.0352666e+00   4.7696346e-02
   1.3600000e+01   1.0385008e+00   1.7001553e-02
   1.3700000e+01   1.0386798e+00  -1.2964788e-02
   1.3800000e+01   1.0378686e+00  -3.2655995e-03
   1.3900000e+01   1.0380226e+00   6.3403387e-03
   1.4000000e+01   1.0391323e+00   1.5844397e-02
   1.4100000e+01   1.0411869e+00   2.5238133e-02
   1.4200000e+01   1.0441750e+00   3.4513298e-02
   1.4300000e+01   1.0480844e+00   4.3661844e-02
   1.4400000e+01   1.0529020e+00   5.2675929e-02
   1.4500000e+01   1.0586140e+00   6.1547920e-02
   1.4600000e+01   1.0652057e+00   7.0270406e-02
   1.4700000e+01   1.0726620e+00   7.8836195e-02
   1.4800000e+01   1.0809667e+00   8.7238324e-02
   1.4900000e+01   1.0901031e+00   9.5470061e-02
   1.5000000e+01   1.1000540e+00   1.0352491e-01
   1.5100000e+01   1.1108012e+00   1.1139662e-01
   1.5200000e+01   1.1223262e+00   1.1907918e-01
   1.5300000e+01   1.1346098e+00   1.2656683e-01
   1.5400000e+01   1.1473740e+00   1.1948018e-01
   1.5500000e+01   1.1576938e+00   8.6920201e-02
   1.5600000e+01   1.1647692e+00   5.4597688e-02
   1.5700000e+01   1.1686254e+00   2.2542437e-02
   1.5800000e+01   1.1692907e+00  -9.2163178e-03
   1.5900000e+01   1.1667962e+00  -4.0649928e-02
   1.6000000e+01   1.1611757e+00  -7.1730353e-02
   1.6100000e+01   1.1544571e+00  -6.2635935e-02
   1.6200000e+01   1.1486466e+00  -5.3569681e-02
   1.6300000e+01   1.1437410e+00  -4.4540331e-02
   1.6400000e+01   1.1397361e+00  -3.5556500e-02
   1.6500000e+01   1.1366270e+00  -2.6626675e-02
   1.6600000e+01   1.1344078e+00  -1.7759203e-02
   1.6700000e+01   1.1330719e+00  -8.9622865e-03
   1.6800000e+01   1.1326119e+00  -2.4397534e-04
   1.6900000e+01   1.1330194e+00   8.3878382e-03
   1.7000000e+01   1.1342854e+00   1.6925426e-02
   1.7100000e+01   1.1364002e+00   2.5361232e-02
   1.7200000e+01   1.1393532e+00   3.3687876e-02
   1.7300000e+01   1.1431331e+00   4.1898158e-02
   1.7400000e+01   1.1477279e+00   4.9985069e-02
   1.7500000e+01   1.1531250e+00   5.7941788e-02
   1.7600000e+01   1.1593109e+00   6.5761696e-02
   1.7700000e+01   1.1662716e+00   7.2998396e-02
   1.7800000e+01   1.1719577e+00   4.0735978e-02
   1.7900000e+01   1.1744313e+00   8.7540159e-03
   1.8000000e+01   1.1737220e+00  -2.2918460e-02
   1.8100000e+01   1.1698620e+00  -5.4253016e-02
   1.8200000e+01   1.1628867e+00  -8.5221840e-02
   1.8300000e+01   1.1534881e+00  -9.2944428e-02
   1.8400000e+01   1.1446628e+00  -8.3551920e-02
   1.8500000e+01   1.1367764e+00  -7.4169731e-02
   1.8600000e+01   1.1298273e+00  -6.4807093e-02
   1.8700000e+01   1.1238131e+00  -5.5473128e-02
   1.8800000e+01   1.1187305e+00  -4.6176835e-02
   1.8900000e+01   1.1145753e+00  -3.6927091e-02
   1.9000000e+01   1.1113423e+00  -2.7732633e-02
   1.9100000e+01   1.1090257e+00  -1.8602062e-02
   1.9200000e+01   1.1076186e+00  -9.5438244e-03
   1.9300000e+01   1.1071133e+00  -5.6621387e-04
   1.9400000e+01   1.1075015e+00   8.3226397e-03
   1.9500000e+01   1.1087738e+00   1.7114776e-02
   1.9600000e+01   1.1109201e+00   2.5802408e-02
   1.9700000e+01   1.1139296e+00   3.4377934e-02
   1.9800000e+01   1.1177908e+00   4.2833936e-02
   1.9900000e+01   1.1224914e+00   5.1163190e-02
   2.0000000e+01   1.1280182e+00   5.9358670e-02


==> Data/Figs/X_filter02.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   9.9560242e-04   1.9897125e-02
   2.0000000e-01   3.9701871e-03   3.9576492e-02
   3.0000000e-01   8.9011052e-03   5.9020689e-02
   4.0000000e-01   1.5763987e-02   7.8212709e-02
   5.0000000e-01   2.4532782e-02   9.7135967e-02
   6.0000000e-01   3.5179804e-02   1.1577431e-01
   7.0000000e-01   4.7675773e-02   1.3411202e-01
   8.0000000e-01   6.1989861e-02   1.5213386e-01
   9.0000000e-01   7.8089737e-02   1.6982503e-01
   1.0000000e+00   9.5941615e-02   1.8717122e-01
   1.1000000e+00   1.1551030e-01   2.0415860e-01
   1.2000000e+00   1.3675925e-01   2.2077385e-01
   1.3000000e+00   1.5965060e-01   2.3700414e-01
   1.4000000e+00   1.8414523e-01   2.5283714e-01
   1.5000000e+00   2.1020283e-01   2.6826105e-01
   1.6000000e+00   2.3778191e-01   2.8326461e-01
   1.7000000e+00   2.6683990e-01   2.9783706e-01
   1.8000000e+00   2.9733317e-01   3.1196820e-01
   1.9000000e+00   3.2921711e-01   3.2564835e-01
   2.0000000e+00   3.6244616e-01   3.3886840e-01
   2.1000000e+00   3.9697387e-01   3.5161976e-01
   2.2000000e+00   4.3275297e-01   3.6389442e-01
   2.3000000e+00   4.6973541e-01   3.7568490e-01
   2.4000000e+00   5.0787243e-01   3.8698429e-01
   2.5000000e+00   5.4711458e-01   3.9778624e-01
   2.6000000e+00   5.8741184e-01   4.0808494e-01
   2.7000000e+00   6.2816856e-01   3.9701061e-01
   2.8000000e+00   6.6635711e-01   3.6671679e-01
   2.9000000e+00   7.0151284e-01   3.3635952e-01
   3.0000000e+00   7.3363096e-01   3.0596961e-01
   3.1000000e+00   7.6270973e-01   2.7557765e-01
   3.2000000e+00   7.8875047e-01   2.4521387e-01
   3.3000000e+00   8.1175748e-01   2.1490822e-01
   3.4000000e+00   8.3173806e-01   1.8469027e-01
   3.5000000e+00   8.4870244e-01   1.5458920e-01
   3.6000000e+00   8.6266376e-01   1.2463381e-01
   3.7000000e+00   8.7363800e-01   9.4852452e-02
   3.8000000e+00   8.8164395e-01   6.5273022e-02
   3.9000000e+00   8.8802311e-01   6.8347375e-02
   4.0000000e+00   8.9537623e-01   7.8695965e-02
   4.1000000e+00   9.0375523e-01   8.8863297e-02
   4.2000000e+00   9.1314157e-01   9.8841058e-02
   4.3000000e+00   9.2351587e-01   1.0862121e-01
   4.4000000e+00   9.3485799e-01   1.1819598e-01
   4.5000000e+00   9.4714702e-01   1.2755789e-01
   4.6000000e+00   9.6036131e-01   1.3669975e-01
   4.7000000e+00   9.7425764e-01   1.3231698e-01
   4.8000000e+00   9.8594069e-01   1.0134516e-01
   4.9000000e+00   9.9453667e-01   7.0580652e-02
   5.0000000e+00   1.0000677e+00   4.0052006e-02
   5.1000000e+00   1.0025589e+00   9.7872467e-03
   5.2000000e+00   1.0020379e+00  -2.0186139e-02
   5.3000000e+00   9.9853527e-01  -4.9841229e-02
   5.4000000e+00   9.9208411e-01  -7.9151685e-02
   5.5000000e+00   9.8276309e-01  -1.0221608e-01
   5.6000000e+00   9.7310045e-01  -9.1028253e-02
   5.7000000e+00   9.6455563e-01  -7.9861164e-02
   5.8000000e+00   9.5712604e-01  -6.8725723e-02
   5.9000000e+00   9.5080796e-01  -5.7632692e-02
   6.0000000e+00   9.4559663e-01  -4.6592688e-02
   6.1000000e+00   9.4148621e-01  -3.5616166e-02
   6.2000000e+00   9.3846984e-01  -2.4713416e-02
   6.3000000e+00   9.3653964e-01  -1.3894551e-02
   6.4000000e+00   9.3568673e-01  -3.1695021e-03
   6.5000000e+00   9.3590122e-01   7.4519947e-03
   6.6000000e+00   9.3717230e-01   1.7960402e-02
   6.7000000e+00   9.3948818e-01   2.8346388e-02
   6.8000000e+00   9.4283616e-01   3.8600840e-02
   6.9000000e+00   9.4720265e-01   4.8714862e-02
   7.0000000e+00   9.5257316e-01   5.8679789e-02
   7.1000000e+00   9.5893237e-01   6.8487190e-02
   7.2000000e+00   9.6626410e-01   7.8128874e-02
   7.3000000e+00   9.7455140e-01   8.7596897e-02
   7.4000000e+00   9.8351833e-01   8.2509693e-02
   7.5000000e+00   9.9024166e-01   5.1966048e-02
   7.6000000e+00   9.9392299e-01   2.1674586e-02
   7.7000000e+00   9.9458892e-01  -8.3370640e-03
   7.8000000e+00   9.9226879e-01  -3.8041827e-02
   7.9000000e+00   9.8699462e-01  -6.7413201e-02
   8.0000000e+00   9.7880105e-01  -9.6425281e-02
   8.1000000e+00   9.6971647e-01  -8.5258525e-02
   8.2000000e+00   9.6174735e-01  -7.4118044e-02
   8.3000000e+00   9.5489051e-01  -6.3014659e-02
   8.4000000e+00   9.4914172e-01  -5.1959048e-02
   8.5000000e+00   9.4449566e-01  -4.0961735e-02
   8.6000000e+00   9.4094599e-01  -3.0033083e-02
   8.7000000e+00   9.3848532e-01  -1.9183282e-02
   8.8000000e+00   9.3710529e-01  -8.4223412e-03
   8.9000000e+00   9.3679649e-01   2.2399161e-03
   9.0000000e+00   9.3754860e-01   1.2793864e-02
   9.1000000e+00   9.3935029e-01   2.3230078e-02
   9.2000000e+00   9.4218934e-01   3.3539348e-02
   9.3000000e+00   9.4605261e-01   4.3712679e-02
   9.4000000e+00   9.5066788e-01   3.9367427e-02
   9.5000000e+00   9.5311552e-01   9.6012773e-03
   9.6000000e+00   9.5260065e-01  -1.9878275e-02
   9.7000000e+00   9.4915346e-01  -4.8604773e-02
   9.8000000e+00   9.4484109e-01  -3.7642618e-02
   9.9000000e+00   9.4162145e-01  -2.6752075e-02
   1.0000000e+01   9.3948687e-01  -1.5943268e-02
   1.0100000e+01   9.3842867e-01  -5.2261380e-03
   1.0200000e+01   9.3843719e-01   5.3895648e-03
   1.0300000e+01   9.3950183e-01   1.5894287e-02
   1.0400000e+01   9.4161100e-01   2.6278682e-02
   1.0500000e+01   9.4475221e-01   3.6533614e-02
   1.0600000e+01   9.4891209e-01   4.6650170e-02
   1.0700000e+01   9.5407634e-01   5.6619659e-02
   1.0800000e+01   9.6022985e-01   6.6433626e-02
   1.0900000e+01   9.6735664e-01   7.6083854e-02
   1.1000000e+01   9.7543994e-01   8.5562372e-02
   1.1100000e+01   9.8446219e-01   9.4861456e-02
   1.1200000e+01   9.9440508e-01   1.0397364e-01
   1.1300000e+01   1.0052495e+00   1.1289172e-01
   1.1400000e+01   1.0169758e+00   1.2160875e-01
   1.1500000e+01   1.0295635e+00   1.3011805e-01
   1.1600000e+01   1.0429915e+00   1.3841324e-01
   1.1700000e+01   1.0557648e+00   1.1223972e-01
   1.1800000e+01   1.0654099e+00   8.0666756e-02
   1.1900000e+01   1.0719091e+00   4.9327660e-02
   1.2000000e+01   1.0752873e+00   1.8251285e-02
   1.2100000e+01   1.0757078e+00  -2.1077393e-03
   1.2200000e+01   1.0759582e+00   7.1096578e-03
   1.2300000e+01   1.0771255e+00   1.6228275e-02
   1.2400000e+01   1.0791994e+00   2.5240023e-02
   1.2500000e+01   1.0821688e+00   3.4136999e-02
   1.2600000e+01   1.0860218e+00   4.2911493e-02
   1.2700000e+01   1.0907459e+00   5.1555993e-02
   1.2800000e+01   1.0963276e+00   6.0063192e-02
   1.2900000e+01   1.1027529e+00   6.8425992e-02
   1.3000000e+01   1.1100069e+00   7.6637508e-02
   1.3100000e+01   1.1180743e+00   8.4691077e-02
   1.3200000e+01   1.1269388e+00   9.2580256e-02
   1.3300000e+01   1.1365839e+00   1.0029883e-01
   1.3400000e+01   1.1467338e+00   9.3466949e-02
   1.3500000e+01   1.1544660e+00   6.1185081e-02
   1.3600000e+01   1.1589827e+00   2.9163518e-02
   1.3700000e+01   1.1603117e+00  -2.1284930e-03
   1.3800000e+01   1.1605180e+00   6.2474332e-03
   1.3900000e+01   1.1615574e+00   1.4533810e-02
   1.4000000e+01   1.1634207e+00   2.2723283e-02
   1.4100000e+01   1.1660978e+00   3.0808669e-02
   1.4200000e+01   1.1695779e+00   3.8782959e-02
   1.4300000e+01   1.1738496e+00   4.6639324e-02
   1.4400000e+01   1.1789008e+00   5.4371121e-02
   1.4500000e+01   1.1847187e+00   6.1971897e-02
   1.4600000e+01   1.1912899e+00   6.9435392e-02
   1.4700000e+01   1.1986003e+00   7.6755548e-02
   1.4800000e+01   1.2066353e+00   8.3926507e-02
   1.4900000e+01   1.2153797e+00   9.0942618e-02
   1.5000000e+01   1.2248178e+00   9.7798442e-02
   1.5100000e+01   1.2349332e+00   1.0448875e-01
   1.5200000e+01   1.2457092e+00   1.1100854e-01
   1.5300000e+01   1.2571284e+00   1.1735301e-01
   1.5400000e+01   1.2689150e+00   1.0914373e-01
   1.5500000e+01   1.2781460e+00   7.5482571e-02
   1.5600000e+01   1.2840235e+00   4.2081213e-02
   1.5700000e+01   1.2865752e+00   8.9703038e-03
   1.5800000e+01   1.2858316e+00  -2.3820102e-02
   1.5900000e+01   1.2818261e+00  -5.6260569e-02
   1.6000000e+01   1.2745953e+00  -8.8322303e-02
   1.6100000e+01   1.2661696e+00  -8.0182922e-02
   1.6200000e+01   1.2585579e+00  -7.2044745e-02
   1.6300000e+01   1.2517595e+00  -6.3915856e-02
   1.6400000e+01   1.2457733e+00  -5.5804250e-02
   1.6500000e+01   1.2405970e+00  -4.7717828e-02
   1.6600000e+01   1.2362278e+00  -3.9664382e-02
   1.6700000e+01   1.2326620e+00  -3.1651599e-02
   1.6800000e+01   1.2298951e+00  -2.3687045e-02
   1.6900000e+01   1.2279220e+00  -1.5778165e-02
   1.7000000e+01   1.2267366e+00  -7.9322734e-03
   1.7100000e+01   1.2263324e+00  -1.5655071e-04
   1.7200000e+01   1.2267019e+00   7.5419653e-03
   1.7300000e+01   1.2278372e+00   1.5156383e-02
   1.7400000e+01   1.2297294e+00   2.2679964e-02
   1.7500000e+01   1.2323692e+00   3.0106126e-02
   1.7600000e+01   1.2357465e+00   3.7428449e-02
   1.7700000e+01   1.2398503e+00   4.4200704e-02
   1.7800000e+01   1.2426348e+00   1.1507115e-02
   1.7900000e+01   1.2421654e+00  -2.0872647e-02
   1.8000000e+01   1.2384749e+00  -5.2909489e-02
   1.8100000e+01   1.2315991e+00  -8.4574947e-02
   1.8200000e+01   1.2215764e+00  -1.1584121e-01
   1.8300000e+01   1.2091024e+00  -1.2382782e-01
   1.8400000e+01   1.1971770e+00  -1.1466597e-01
   1.8500000e+01   1.1861691e+00  -1.0548120e-01
   1.8600000e+01   1.1760803e+00  -9.6282852e-02
   1.8700000e+01   1.1669117e+00  -8.7080230e-02
   1.8800000e+01   1.1586632e+00  -7.7882528e-02
   1.8900000e+01   1.1513338e+00  -6.8698847e-02
   1.9000000e+01   1.1449217e+00  -5.9538185e-02
   1.9100000e+01   1.1394242e+00  -5.0409428e-02
   1.9200000e+01   1.1348376e+00  -4.1321341e-02
   1.9300000e+01   1.1311574e+00  -3.2282560e-02
   1.9400000e+01   1.1283782e+00  -2.3301590e-02
   1.9500000e+01   1.1264940e+00  -1.4386790e-02
   1.9600000e+01   1.1254975e+00  -5.5463706e-03
   1.9700000e+01   1.1253811e+00   3.2116114e-03
   1.9800000e+01   1.1261360e+00   1.1879263e-02
   1.9900000e+01   1.1277528e+00   2.0448859e-02
   2.0000000e+01   1.1302214e+00   2.8912848e-02

